A Recommendation Algorithm to Predict Giant Exoplanet Host Stars Using Stellar Elemental Abundances

The presence of certain elements within a star, and by extension its planet, strongly impacts the formation and evolution of the planetary system. The positive correlation between a host star's iron-content and the presence of an orbiting giant exoplanet has been confirmed; however, the importance of other elements in predicting giant planet occurrence is less certain despite their central role in shaping internal planetary structure. We designed and applied a machine learning algorithm to the Hypatia Catalog (Hinkel et a. 2014) to analyze the stellar abundance patterns of known host stars to determine those elements important in identifying potential giant exoplanet host stars. We analyzed a variety of different elements ensembles, namely volatiles, lithophiles, siderophiles, and Fe. We show that the relative abundances of oxygen, carbon, and sodium, in addition to iron, are influential indicators of the presence of a giant planet. We demonstrate the predictive power of our algorithm by analyzing stars with known giant planets and found that they had median 75% prediction score. We present a list of ~350 stars with no currently discovered planets that have a $\geq$90% prediction probability likelihood of hosting a giant exoplanet. We investigated archival HARPS data and found significant trends that HIP62345, HIP71803, and HIP10278 host long-period giant planet companions with estimated minimum $M_p\sin(i)$ values of 3.7, 6.8, and 8.5 M$_{J}$, respectively. We anticipate that our findings will revolutionize future target selection, the role that elements play in giant planet formation, and the determination of giant planet interior structure models.

==> planetPrediction-allEnsembles.csv <==
#Note: Stars removed with no parameters (since Gaia update gave distance > 150pc) and if they were discovered to have planets since beginning of project (updated 11 Apr 2019),,,,,,,,,,,,,,,,,,,
,,,,,Vol+Litho+Sidero+Fe,,,Vol+Litho+Sidero,,,Vol+Litho+Fe,,,Litho+Sidero+Fe,,,Litho+Sidero,,
HIP,RA,Dec,SpecType,Vmag,Sampled,Predicted,Prob,Sampled,Predicted,Prob,Sampled,Predicted,Prob,Sampled,Predicted,Prob,Sampled,Predicted,Prob
62345,191.628529,-11.812444,G5V,6.87,2882,2882,1,2873,2873,1,2860,2860,1,2881,2881,1,2864,2864,1
24110,77.67959,-44.571781,G8IV/V,8.71,2878,2878,1,2868,2868,1,2858,2858,1,2887,2884,0.998960859,2869,2866,0.998954339
111978,340.229875,-31.990061,K0IV-V,7.39,2856,2856,1,2870,2870,1,2866,2866,1,2880,2879,0.999652778,2882,2881,0.999653019
20489,65.870162,-27.657907,G3/5V,8.58,2863,2863,1,2873,2873,1,2868,2867,0.999651325,2865,2863,0.99930192,2879,2879,1
81347,249.20232,-6.294303,G5V,7.82,2861,2861,1,2864,2863,0.999650838,2861,2855,0.997902831,2870,2870,1,2871,2871,1
68936,211.672,-5.518337,K1V,8.36,2844,2844,1,2855,2853,0.999299475,2865,2863,0.99930192,2862,2831,0.989168414,2881,2865,0.994446373
116823,355.167655,0.415977,K2III,7.44,2846,2846,1,2885,2882,0.998960139,2891,2891,1,2875,2872,0.998956522,2860,2856,0.998601399
71803,220.317426,-4.944875,G6V,8.21,2877,2877,1,2883,2880,0.998959417,2844,2841,0.998945148,2870,2864,0.997909408,2861,2853,0.997203775
58576,180.185214,-10.446015,G8IV,5.55,2860,2859,0.99965035,2856,2856,1,2875,2875,1,2857,2857,1,2867,2867,1
1803,5.715785,-12.209436,G3V,6.39,2873,2871,0.999303864,2849,2844,0.998244998,2864,2856,0.997206704,2853,2831,0.992288819,2868,2854,0.99511855
76375,233.985697,39.831119,K2IV-V,7.56,2872,2870,0.999303621,2876,2876,1,2863,2856,0.997555012,2881,2873,0.997223186,2875,2872,0.998956522
93889,286.785296,-80.552458,G5V,8.85,2870,2868,0.999303136,2868,2865,0.998953975,2852,2851,0.999649369,2892,2887,0.998271093,2845,2832,0.99543058
71681,219.89617,-60.837156,K1V,1.33,2869,2867,0.999302893,2859,2858,0.999650227,2890,2890,1,2878,2876,0.999305073,2850,2848,0.999298246
20800,66.852933,46.853148,G2V,6.723,2857,2855,0.999299965,2858,2854,0.99860042,2867,2867,1,2869,2844,0.991286162,2862,2857,0.99825297
117427,357.153861,-15.210632,G5V,8.8,2882,2879,0.998959056,2863,2859,0.998602864,2868,2868,1,2882,2878,0.998612075,2858,2852,0.99790063
65530,201.49941,63.261275,G5V,6.49,2878,2875,0.998957609,2859,2852,0.997551591,2860,2859,0.99965035,2865,2863,0.99930192,2866,2842,0.99162596
105606,320.844022,-41.552514,G8IV,7.6,2878,2875,0.998957609,2882,2873,0.996877169,2868,2867,0.999651325,2859,2848,0.996152501,2871,2859,0.995820272
42011,128.440444,-23.355549,G8IV-V,7.21,2876,2873,0.998956885,2880,2878,0.999305556,2864,2864,1,2865,2851,0.995113438,2842,2836,0.997888811
51258,157.058028,-16.289157,G5/6IV,7.86,2870,2867,0.998954704,2889,2880,0.996884735,2880,2876,0.998611111,2878,2873,0.998262682,2885,2881,0.998613518
101399,308.251453,-62.496365,G5V,8.67,2868,2865,0.998953975,2865,2859,0.997905759,2853,2851,0.999298984,2880,2869,0.996180556,2853,2831,0.992288819
41226,126.189169,17.181751,F5,7.09,2844,2841,0.998945148,2865,2860,0.998254799,2856,2854,0.99929972,2861,2857,0.998601887,2874,2866,0.997216423
21731,69.991645,-71.505614,G9V,7.75,2893,2889,0.998617352,2860,2852,0.997202797,2882,2880,0.999306037,2873,2872,0.999651932,2856,2835,0.992647059
8398,27.085766,-41.495067,G3V,7.13,2866,2862,0.998604327,2876,2873,0.998956885,2854,2844,0.996496146,2866,2862,0.998604327,2857,2844,0.995449772
41479,126.89636,-5.148636,G2/3V,7.18,2863,2859,0.998602864,2866,2866,1,2850,2849,0.999649123,2867,2864,0.99895361,2872,2870,0.999303621
70027,214.938478,16.306948,K3III,4.85,2877,2872,0.998262079,2867,2854,0.995465644,2875,2869,0.997913043,2877,2838,0.986444213,2856,2825,0.989145658
92742,283.488607,-54.906282,K2IV,8.39,2876,2871,0.998261474,2866,2860,0.99790649,2856,2851,0.9982493,2869,2863,0.997908679,2868,2860,0.9972106
37171,114.572118,-27.145524,G5IV/V,8.4,2874,2869,0.998260264,2854,2849,0.998248073,2868,2856,0.9958159,2870,2789,0.971777003,2866,2779,0.969644103
51257,157.050616,-6.600579,G8V,7.9,2872,2866,0.997910864,2842,2838,0.99859254,2868,2864,0.9986053,2863,2853,0.99650716,2865,2861,0.998603839
13642,43.912769,26.873231,K2IV,7.58,2856,2850,0.99789916,2867,2865,0.999302407,2858,2851,0.997550735,2879,2877,0.999305314,2862,2857,0.99825297
69881,214.503024,-7.542385,G5/6V,6.5,2849,2843,0.997893998,2871,2869,0.999303379,2849,2849,1,2880,2872,0.997222222,2869,2849,0.99302893
7539,24.285948,-29.393265,G9V,8.13,2883,2876,0.997571974,2866,2857,0.996859735,2867,2857,0.996512033,2845,2835,0.996485062,2855,2850,0.998248687
105483,320.473671,-4.174298,G5V,8.02,2878,2871,0.997567755,2882,2877,0.998265094,2878,2867,0.996177901,2858,2844,0.99510147,2887,2880,0.997575338
42634,130.32734,-4.808942,K0III,7.57,2862,2855,0.997554158,2859,2855,0.998600909,2871,2861,0.996516893,2866,2855,0.996161898,2880,2864,0.994444444
39298,120.522348,-12.804625,G6V,8.04,2875,2867,0.997217391,2882,2873,0.996877169,2884,2871,0.995492372,2882,2840,0.985426787,2868,2862,0.99790795
110161,334.706914,-68.313098,G5III/IV,7.25,2859,2851,0.997201819,2881,2879,0.999305797,2883,2873,0.996531391,2868,2854,0.99511855,2867,2861,0.99790722
61379,188.676637,-44.673016,G3IV,5.77,2850,2842,0.997192982,2856,2853,0.99894958,2892,2890,0.999308437,2860,2844,0.994405594,2849,2829,0.992979993
64475,198.226263,-30.711755,K2III-IV,8.05,2881,2872,0.996876085,2881,2862,0.993405068,2877,2861,0.994438651,2873,2848,0.991298294,2857,2847,0.996499825
61743,189.815689,-32.726079,K0IV/V,8.9,2879,2870,0.996873915,2850,2825,0.99122807,2876,2867,0.996870654,2867,2849,0.99372166,2884,2872,0.995839112
7080,22.808109,-10.896542,G6V,8.04,2874,2865,0.996868476,2862,2855,0.997554158,2859,2806,0.98146205,2872,2867,0.998259053,2871,2870,0.999651689
117526,357.523946,2.877172,G5V,8.41,2872,2863,0.996866295,2894,2875,0.993434692,2855,2851,0.998598949,2860,2845,0.994755245,2873,2847,0.990950226
11924,38.475947,31.580578,G0III,8.01,2861,2852,0.996854247,2871,2868,0.998955068,2871,2866,0.998258447,2867,2838,0.989884897,2866,2847,0.993370551
9269,29.777639,33.209681,G9V,7.14,2858,2849,0.996850945,2875,2871,0.998608696,2864,2855,0.996857542,2876,2820,0.980528512,2874,2777,0.96624913
55846,171.68884,3.013099,G6/8III/IV,6.5,2852,2843,0.99684432,2868,2855,0.995467225,2853,2846,0.997546442,2878,2820,0.979847116,2871,2840,0.989202369
44137,134.843249,7.414983,G5,7.84,2895,2885,0.996545769,2857,2834,0.991949597,2883,2862,0.992715921,2868,2798,0.975592748,2871,2827,0.98467433
98589,300.386669,-16.868996,G2-V,7.33,2877,2867,0.996524157,2867,2865,0.999302407,2857,2846,0.996149807,2870,2854,0.994425087,2864,2857,0.997555866
117411,357.117516,-11.508722,K1III,7.63,2873,2863,0.996519318,2868,2853,0.994769874,2874,2860,0.99512874,2895,2847,0.983419689,2870,2823,0.983623693
71683,219.902066,-60.833975,G2V,0.01,2868,2858,0.99651325,2864,2861,0.998952514,2872,2871,0.999651811,2877,2854,0.992005561,2857,2813,0.98459923
74653,228.812687,-70.519624,G6IV,6.854,2890,2879,0.996193772,2894,2890,0.99861783,2888,2886,0.999307479,2877,2860,0.994091067,2876,2862,0.995132128
59646,183.482388,2.26022,G8/K0IV,6.91,2854,2843,0.99614576,2861,2847,0.995106606,2873,2846,0.990602158,2860,2845,0.994755245,2847,2817,0.989462592
70616,216.675898,5.934963,K0,7.2,2855,2843,0.995796848,2873,2839,0.98816568,2880,2868,0.995833333,2869,2866,0.998954339,2868,2865,0.998953975
26834,85.473692,-15.630542,G8+VCN+1,7.37,2872,2859,0.995473538,2848,2835,0.995435393,2869,2846,0.991983269,2873,2829,0.984684998,2853,2832,0.992639327
110843,336.852871,-49.365951,G6IV,7.48,2876,2862,0.995132128,2873,2861,0.995823181,2840,2840,1,2854,2849,0.998248073,2882,2875,0.997571131
20741,66.667163,16.746901,G2+V,8.12,2873,2859,0.995127045,2888,2867,0.992728532,2879,2857,0.992358458,2852,2751,0.964586255,2870,2718,0.947038328
30243,95.431403,-0.539127,G6V,7.63,2869,2854,0.994771697,2863,2857,0.997904296,2872,2854,0.993732591,2886,2876,0.996534997,2863,2855,0.997205728
49081,150.252736,31.923669,G4V,5.4,2866,2851,0.994766225,2884,2848,0.987517337,2843,2807,0.98733732,2864,2851,0.995460894,2874,2858,0.994432846
49081,150.252736,31.923669,G4V,5.4,2866,2851,0.994766225,2884,2848,0.987517337,2843,2807,0.98733732,2864,2851,0.995460894,2874,2858,0.994432846
42291,129.333305,-40.147665,G0Vp,6.55,2868,2852,0.994421199,2886,2880,0.997920998,2878,2860,0.993745657,2867,2818,0.982908964,2869,2851,0.993726037
39242,120.385587,-70.023881,F6V,7.7,2862,2846,0.994409504,2876,2846,0.989568846,2869,2838,0.989194841,2869,2848,0.992680376,2875,2860,0.994782609
24176,77.872989,-33.880659,G5V,8.1,2858,2842,0.994401679,2876,2872,0.998609179,2860,2853,0.997552448,2853,2799,0.981072555,2869,2817,0.981875218
14721,47.541274,18.345566,G5,8.718,2880,2863,0.994097222,2873,2837,0.987469544,2884,2870,0.995145631,2867,2753,0.960237182,2857,2556,0.894644732
87116,266.989792,-34.018873,G8V,7.2,2885,2866,0.993414211,2871,2860,0.996168582,2862,2850,0.995807128,2884,2814,0.975728155,2872,2858,0.995125348
83541,256.116014,-28.582677,K0IV-V,6.584,2881,2861,0.993057966,2870,2848,0.992334495,2863,2852,0.996157876,2860,2849,0.996153846,2867,2865,0.999302407
75253,230.652895,-10.661124,K3IV-V,7.942,2874,2854,0.993041058,2865,2841,0.991623037,2870,2847,0.991986063,2869,2752,0.95921924,2864,2741,0.957053073
11433,36.868244,-27.635204,K1V,9.09,2873,2853,0.993038636,2848,2837,0.99613764,2866,2851,0.994766225,2883,2816,0.976760319,2866,2814,0.981856246
9353,30.038167,3.097019,G0V,5.9,2868,2848,0.993026499,2866,2853,0.995464061,2864,2848,0.994413408,2879,2725,0.946509205,2882,2787,0.96703678
110028,334.28547,-30.153662,G5V,8.59,2868,2848,0.993026499,2881,2841,0.986115932,2878,2862,0.994440584,2873,2807,0.977027497,2866,2688,0.937892533
7276,23.428484,-7.025343,G1V,5.76,2865,2845,0.993019197,2863,2856,0.997555012,2883,2866,0.994103365,2865,2813,0.981849913,2869,2792,0.97316138
93547,285.80096,-56.996668,K0III,7.07,2864,2844,0.99301676,2870,2846,0.991637631,2875,2861,0.995130435,2872,2799,0.974582173,2870,2845,0.991289199
65036,199.96079,-70.855021,G5/6IV/V,7.42,2873,2852,0.992690567,2875,2855,0.993043478,2899,2851,0.983442566,2860,2833,0.990559441,2863,2833,0.989521481
116519,354.190747,-17.236804,K1III,9.33,2858,2837,0.992652204,2883,2865,0.993756504,2875,2848,0.990608696,2873,2844,0.989906022,2874,2844,0.989561587
27896,88.545056,-50.362549,K1IV-V,6.52,2870,2847,0.991986063,2868,2858,0.99651325,2867,2837,0.9895361,2859,2786,0.974466597,2854,2780,0.974071479
99240,302.181706,-66.182068,G8IV,3.56,2866,2843,0.991974878,2850,2821,0.989824561,2873,2837,0.987469544,2865,2815,0.982547993,2883,2841,0.985431842
81269,248.981843,-37.36306,G5IV/V,8.51,2861,2837,0.991611325,2880,2858,0.992361111,2849,2836,0.995436995,2875,2862,0.995478261,2867,2839,0.990233694
23311,75.204166,-5.753675,K3+V,6.21,2896,2871,0.991367403,2884,2872,0.995839112,2865,2846,0.993368237,2892,2741,0.947786999,2860,2782,0.972727273
23311,75.204166,-5.753675,K3+V,6.21,2896,2871,0.991367403,2884,2872,0.995839112,2865,2846,0.993368237,2892,2741,0.947786999,2860,2782,0.972727273
116250,353.331617,-77.385328,G2IV-V,5.823,2855,2830,0.991243433,2873,2835,0.986773408,2859,2825,0.98810773,2871,2718,0.946708464,2878,2775,0.964211258
6456,20.760994,-12.966063,K0VCN+2,7.85,2884,2858,0.990984743,2871,2849,0.992337165,2872,2841,0.989206128,2850,2794,0.980350877,2860,2798,0.978321678
83181,255.006912,-7.531659,G5V,7.98,2874,2848,0.990953375,2856,2818,0.986694678,2870,2843,0.990592334,2861,2840,0.992659909,2877,2817,0.979144943
31965,100.204336,51.978325,G0,7.6,2859,2833,0.990905911,2868,2850,0.993723849,2852,2804,0.983169705,2870,2558,0.891289199,2878,2602,0.904100069
37279,114.825493,5.224993,F5IV-V,0.37,2855,2829,0.99089317,2870,2835,0.987804878,2860,2795,0.977272727,2871,2748,0.957157785,2861,2699,0.943376442
117541,357.561375,-9.974137,K1III,5.936,2881,2854,0.990628254,2882,2845,0.987161693,2856,2801,0.980742297,2847,2733,0.95995785,2872,2747,0.956476323
84636,259.529727,-24.073022,G3V,6.59,2875,2848,0.990608696,2855,2810,0.984238179,2874,2831,0.985038274,2865,2861,0.998603839,2874,2864,0.996520529
51579,158.022932,17.989746,G0,7.82,2861,2833,0.990213212,2876,2856,0.993045897,2883,2869,0.995143947,2869,2778,0.968281631,2875,2742,0.95373913
106093,322.362291,46.540584,K0-III,5.231,2858,2830,0.990202939,2876,2819,0.980180807,2881,2748,0.953835474,2862,2814,0.983228512,2876,2800,0.973574409
67927,208.671161,18.397717,G0IV,2.68,2850,2822,0.990175439,2861,2839,0.992310381,2874,2865,0.996868476,2864,2752,0.960893855,2884,2810,0.974341193
95319,290.891711,33.221965,G9+V,6.361,2875,2846,0.989913043,2871,2795,0.973528387,2876,2840,0.987482615,2860,2831,0.98986014,2859,2746,0.960475691
113948,346.136968,-25.691106,G3V,8.05,2863,2834,0.989870765,2879,2868,0.996179229,2855,2825,0.989492119,2875,2867,0.997217391,2855,2850,0.998248687
46360,141.788659,-16.661983,K2(III),9.47,2876,2846,0.989568846,2851,2816,0.987723606,2871,2814,0.98014629,2869,2769,0.96514465,2857,2742,0.959747987
77358,236.871258,-37.916315,G7IV,6.01,2873,2843,0.989557953,2856,2832,0.991596639,2855,2819,0.987390543,2886,2823,0.978170478,2863,2795,0.97624869
47080,143.914614,35.810165,G8IV,5.34,2871,2841,0.989550679,2864,2844,0.99301676,2869,2852,0.99407459,2862,2805,0.980083857,2882,2847,0.987855656
105502,320.521666,19.804508,K1III,4.09,2868,2838,0.989539749,2835,2766,0.975661376,2866,2728,0.951849267,2879,2647,0.919416464,2856,2639,0.924019608
53882,165.362736,-19.819457,G8/K0V,9.15,2850,2820,0.989473684,2869,2826,0.985012199,2864,2839,0.99127095,2867,2866,0.999651203,2871,2865,0.997910136
53818,165.16993,-31.839369,F8V,6.078,2879,2848,0.989232372,2889,2885,0.998615438,2867,2847,0.993024067,2873,2797,0.973546815,2889,2857,0.988923503
10531,33.927306,67.672316,K2V,7.18,2875,2844,0.989217391,2873,2857,0.994430908,2872,2858,0.995125348,2875,2822,0.981565217,2860,2806,0.981118881
102815,312.443566,25.770909,G0.V,7.67,2874,2843,0.98921364,2872,2849,0.991991643,2886,2865,0.992723493,2855,2774,0.971628722,2860,2781,0.972377622
29271,92.560306,-74.753044,G7V,5.09,2872,2841,0.989206128,2858,2840,0.993701889,2864,2846,0.993715084,2876,2742,0.95340751,2868,2765,0.964086471
99316,302.392933,16.805747,G9V,7.56,2889,2857,0.988923503,2880,2848,0.988888889,2863,2836,0.990569333,2883,2712,0.940686785,2854,2734,0.957953749
729,2.260101,18.211963,G9III,5.565,2877,2845,0.988877303,2867,2832,0.987792117,2893,2779,0.960594539,2856,2833,0.991946779,2858,2811,0.983554934
100022,304.399034,51.152379,K2,7.69,2875,2842,0.988521739,2868,2792,0.973500697,2859,2786,0.974466597,2874,2848,0.990953375,2848,2815,0.988412921
85969,263.549393,-54.895776,G3/5V,7.09,2863,2830,0.988473629,2876,2847,0.989916551,2882,2861,0.992713393,2874,2755,0.958594294,2876,2693,0.936369958
114477,347.756364,-50.968443,K1V,9.26,2864,2830,0.988128492,2846,2800,0.983836964,2868,2852,0.994421199,2867,2812,0.980816184,2863,2818,0.984282221
102532,311.664581,16.124291,K1IV,4.27,2878,2843,0.987838777,2869,2828,0.985709306,2888,2770,0.959141274,2861,2845,0.99440755,2866,2834,0.988834613
78955,241.76404,-14.071296,G1.5V,6.32,2878,2843,0.987838777,2873,2831,0.985381135,2865,2845,0.993019197,2881,2752,0.955223881,2867,2787,0.972096268
40761,124.805785,14.200683,G0V,7.86,2865,2830,0.987783595,2857,2840,0.994049702,2857,2804,0.981449072,2862,2849,0.995457722,2870,2866,0.998606272
103682,315.141002,-4.730261,G1V,6.214,2875,2839,0.987478261,2853,2840,0.995443393,2865,2863,0.99930192,2862,2830,0.988819008,2873,2857,0.994430908
114456,347.708661,45.512272,G8V,7,2889,2852,0.9871928,2855,2757,0.965674256,2871,2831,0.986067572,2861,2861,1,2861,2853,0.997203775
54287,166.582267,-44.373318,G5V,7.23,2875,2836,0.986434783,2877,2835,0.98540146,2887,2853,0.988223069,2864,2717,0.948673184,2855,2765,0.968476357
77641,237.771794,-30.086433,G6V,8.18,2874,2835,0.986430063,2872,2793,0.972493036,2864,2841,0.991969274,2865,2864,0.99965096,2864,2863,0.999650838
48351,147.840068,-6.181926,G1V,6.42,2858,2819,0.986354094,2879,2851,0.990274401,2854,2788,0.976874562,2857,2706,0.947147357,2874,2716,0.945024356
7404,23.859619,-13.38103,F9V,7.17,2889,2849,0.986154379,2850,2826,0.991578947,2885,2849,0.987521664,2866,2838,0.990230286,2870,2834,0.987456446
38216,117.438596,-20.207621,F7V,6.548,2883,2843,0.986125564,2867,2815,0.981862574,2864,2776,0.969273743,2855,2698,0.945008757,2870,2727,0.950174216
109355,332.315094,13.670886,G5,8.64,2878,2838,0.986101459,2842,2785,0.979943702,2864,2789,0.973812849,2874,2782,0.967988866,2882,2795,0.96981263
60370,185.686697,-39.177682,G1.5V,6.71,2846,2806,0.985945186,2879,2808,0.975338659,2875,2749,0.956173913,2852,2625,0.920406732,2862,2658,0.928721174
17486,56.195189,-70.026649,G0V,7.41,2867,2825,0.985350541,2871,2842,0.98989899,2878,2779,0.965601112,2859,2744,0.959776146,2875,2762,0.960695652
89826,274.965455,36.064547,K2-IIIabCN0.5,4.34,2854,2812,0.985283812,2854,2801,0.981429573,2849,2687,0.943137943,2852,2703,0.947755961,2855,2661,0.932049037
21923,70.715444,18.720434,G3,7.12,2870,2823,0.983623693,2877,2785,0.968022245,2837,2767,0.975326049,2882,2706,0.938931298,2859,2753,0.962924099
98210,299.353049,-6.697904,K0III/IV,6.57,2853,2806,0.983526113,2859,2790,0.975865687,2859,2802,0.980062959,2867,2801,0.976979421,2877,2813,0.977754605
86974,266.614643,27.720676,G5IV,3.42,2851,2804,0.983514556,2886,2877,0.996881497,2875,2850,0.991304348,2863,2766,0.966119455,2852,2720,0.95371669
16460,53.007702,-52.473858,G3/5V,7.77,2894,2846,0.98341396,2868,2827,0.985704324,2881,2857,0.991669559,2878,2759,0.958651842,2868,2714,0.946304045
102753,312.292471,-54.777737,K3V,9.25,2876,2828,0.983310153,2873,2803,0.975635225,2858,2811,0.983554934,2866,2729,0.952198186,2867,2687,0.937216603
59639,183.466059,-69.060453,K2V,8.65,2879,2830,0.982980201,2861,2821,0.986018875,2890,2854,0.987543253,2870,2755,0.959930314,2875,2681,0.932521739
2926,9.279958,24.014135,K2III,6.16,2842,2793,0.982758621,2879,2780,0.96561306,2853,2784,0.975814932,2862,2802,0.979035639,2873,2819,0.981204316
108950,331.094346,-38.876311,G8/K0III+F/G,7.24,2864,2813,0.982192737,2852,2767,0.970196353,2871,2805,0.977011494,2866,2638,0.920446615,2865,2669,0.931588133
44713,136.661795,-43.491976,G2V,7.33,2851,2800,0.98211154,2857,2830,0.990549527,2851,2824,0.990529639,2862,2764,0.965758211,2884,2801,0.971220527
99913,304.08245,21.598701,K0III,6.127,2873,2821,0.981900452,2872,2754,0.958913649,2873,2685,0.934563174,2879,2841,0.986800973,2848,2819,0.989817416
95586,291.633071,11.851068,F5IV-V,6.914,2856,2804,0.981792717,2866,2815,0.982205164,2872,2811,0.978760446,2880,2477,0.860069444,2881,2644,0.917736897
13176,42.362133,37.326413,F6III-IV,6.452,2872,2819,0.981545961,2864,2837,0.990572626,2858,2840,0.993701889,2880,2488,0.863888889,2868,2747,0.957810321
28390,89.949785,54.54701,K2III,6.14,2863,2810,0.98148795,2858,2808,0.982505248,2866,2797,0.975924634,2880,2759,0.957986111,2875,2822,0.981565217
90656,277.468365,-1.818103,K4V,8.004,2870,2815,0.980836237,2851,2798,0.981410032,2875,2831,0.984695652,2871,2741,0.95471961,2867,2724,0.950122079
19633,63.098771,-31.581102,G5IV,7.44,2858,2803,0.980755773,2856,2825,0.989145658,2872,2819,0.981545961,2850,2778,0.974736842,2873,2825,0.983292725
34879,108.261141,-24.225577,G1.5V,7.16,2858,2803,0.980755773,2864,2811,0.981494413,2859,2803,0.980412732,2868,2693,0.938981869,2860,2793,0.976573427
42123,128.802239,-39.97045,F9.5V,6.452,2880,2824,0.980555556,2873,2848,0.991298294,2867,2811,0.980467388,2884,2821,0.97815534,2898,2834,0.977915804
115861,352.111962,-37.757154,G5V,8.73,2877,2821,0.98053528,2853,2819,0.98808272,2863,2836,0.990569333,2873,2864,0.996867386,2870,2857,0.995470383
83906,257.227164,-3.882995,G8IV(+A),6.367,2864,2807,0.980097765,2868,2814,0.981171548,2865,2816,0.982897033,2883,2808,0.973985432,2859,2809,0.982511368
35209,109.151782,1.878767,G2V,7.33,2858,2800,0.979706088,2880,2837,0.985069444,2875,2829,0.984,2866,2475,0.863572924,2871,2656,0.925113201
63033,193.743838,-44.151958,F9Vp,5.89,2881,2822,0.979521,2857,2808,0.982849142,2886,2864,0.992376992,2851,2553,0.895475272,2858,2642,0.924422673
117880,358.660924,-40.300064,F9-V,6.03,2878,2819,0.979499653,2857,2750,0.962548127,2888,2737,0.947714681,2879,2750,0.955192775,2882,2441,0.846981263
14194,45.757464,-2.086441,F8V,7.51,2866,2807,0.979413817,2865,2700,0.942408377,2855,2702,0.946409807,2861,2829,0.9888151,2872,2843,0.989902507
32103,100.596861,-61.22497,G5/6IV/V,8.53,2875,2815,0.979130435,2878,2815,0.978109798,2872,2820,0.98189415,2901,2834,0.976904516,2869,2810,0.979435343
12110,39.003242,-23.521322,K3.5V(k),8.328,2878,2817,0.978804726,2871,2811,0.979101358,2846,2788,0.97962052,2863,2699,0.942717429,2860,2693,0.941608392
69972,214.770145,-59.379035,K3IV,6.66,2876,2814,0.978442281,2873,2840,0.988513749,2858,2813,0.984254724,2849,2653,0.931203931,2875,2666,0.927304348
107001,325.049352,-9.794712,G2V,7.59,2870,2808,0.978397213,2843,2754,0.96869504,2877,2752,0.956551964,2874,2720,0.946416145,2871,2644,0.920933473
96229,293.522305,7.378941,K3-IIIbFe0.5,4.45,2868,2805,0.978033473,2873,2769,0.963800905,2861,2738,0.957008039,2861,2739,0.957357567,2853,2723,0.954433929
95447,291.242501,11.944413,G7IVHdel1,5.16,2858,2795,0.977956613,2870,2782,0.969337979,2844,2792,0.981715893,2879,2631,0.913858979,2857,2688,0.940847042
4310,13.799108,-16.971559,K0IV,7.91,2875,2811,0.97773913,2861,2714,0.948619364,2878,2829,0.982974288,2876,2687,0.934283727,2876,2692,0.936022253
20184,64.892746,-28.786264,G2V,8.16,2840,2776,0.977464789,2872,2789,0.971100279,2873,2791,0.971458406,2860,2726,0.953146853,2864,2763,0.964734637
65356,200.921736,-15.118018,G3V,8.15,2863,2797,0.976947258,2866,2779,0.969644103,2875,2807,0.976347826,2852,2688,0.942496494,2864,2638,0.921089385
544,1.65327,29.021501,G8V,6.13,2859,2793,0.976915005,2868,2797,0.975244073,2874,2842,0.988865692,2870,2649,0.922996516,2875,2640,0.91826087
20899,67.201247,17.285467,G1V,7.837,2858,2792,0.976906928,2851,2806,0.984216065,2869,2801,0.976298362,2867,2375,0.828392047,2869,2645,0.921924015
117288,356.732487,-31.981812,K1V,9.32,2870,2803,0.976655052,2883,2825,0.979882067,2864,2816,0.983240223,2863,2800,0.97799511,2871,2826,0.984326019
726,2.248658,-39.73716,G0V,7.73,2865,2798,0.976614311,2881,2772,0.962165915,2870,2767,0.964111498,2875,2809,0.977043478,2871,2796,0.973876698
62145,191.060563,51.759319,K2V,7.04,2890,2822,0.976470588,2869,2786,0.971070059,2881,2855,0.990975356,2858,2779,0.972358293,2868,2795,0.974546722
7918,25.44648,42.613437,G1V,4.96,2878,2810,0.976372481,2870,2812,0.979790941,2885,2764,0.958058925,2868,2678,0.933751743,2848,2596,0.911516854
76804,235.230655,-8.998568,G3V,7.93,2870,2802,0.97630662,2855,2813,0.985288967,2870,2825,0.984320557,2861,2614,0.91366655,2861,2694,0.941628801
70459,216.191574,-63.706567,G0-V,7.25,2881,2812,0.976049983,2879,2809,0.975686002,2859,2785,0.974116824,2864,2724,0.951117318,2858,2642,0.924422673
5176,16.552628,13.252748,G0,8.15,2866,2797,0.975924634,2867,2825,0.985350541,2878,2785,0.967685893,2854,2707,0.948493343,2850,2719,0.954035088
42172,128.962414,6.620224,F8V,5.92,2870,2800,0.975609756,2866,2797,0.975924634,2874,2778,0.966597077,2863,2391,0.835137967,2849,2063,0.724113724
37309,114.897099,-26.474299,G3V,8.52,2851,2781,0.975447212,2863,2790,0.97450227,2847,2703,0.949420443,2883,2788,0.967048214,2867,2801,0.976979421
115951,352.376322,-1.035901,G1V,6.89,2862,2791,0.975192173,2861,2837,0.991611325,2850,2777,0.974385965,2859,2544,0.889821616,2875,2656,0.923826087
108065,328.424226,-28.670609,G7V,7.82,2889,2817,0.975077882,2856,2802,0.981092437,2869,2835,0.988149181,2883,2678,0.928893514,2864,2772,0.967877095
6197,19.871098,-24.951208,G5V,8.41,2887,2815,0.975060617,2870,2791,0.972473868,2866,2806,0.979064899,2878,2788,0.968728284,2846,2686,0.943780745
117902,358.720977,-0.285967,G8IV(+G),8.5,2866,2794,0.974877879,2862,2760,0.964360587,2888,2842,0.984072022,2876,2754,0.957579972,2864,2689,0.938896648
105066,319.258885,-1.077426,G5/6V,8.07,2846,2774,0.974701335,2876,2795,0.971835883,2878,2793,0.970465601,2878,2592,0.900625434,2849,2549,0.894699895
84551,259.265188,-32.662838,F6V,5.537,2872,2799,0.974582173,2872,2822,0.982590529,2868,2794,0.974198047,2865,2724,0.95078534,2869,2716,0.946671314
58558,180.114413,-4.548813,G8/K0V,8.23,2865,2792,0.97452007,2867,2826,0.985699337,2887,2808,0.972635954,2860,2469,0.863286713,2853,2668,0.935155976
10723,34.506006,1.757801,G1V,5.58,2861,2788,0.974484446,2869,2811,0.979783897,2856,2799,0.980042017,2878,2422,0.841556637,2858,2252,0.787963611
17515,56.25646,-70.024101,G0V,7.56,2863,2788,0.973803702,2873,2802,0.975287156,2871,2723,0.948450017,2852,2596,0.910238429,2863,2684,0.93747817
42074,128.631866,-0.726078,K0-V,7.334,2854,2779,0.973721093,2864,2796,0.976256983,2865,2822,0.984991274,2888,2721,0.942174515,2852,2695,0.944950912
101345,308.098731,-9.853389,G2V,5.65,2883,2806,0.97329171,2888,2825,0.978185596,2873,2824,0.982944657,2859,2432,0.850647079,2837,2551,0.899189284
6682,21.423181,44.786541,K0,7.25,2880,2800,0.972222222,2868,2790,0.972803347,2858,2732,0.955913226,2878,2797,0.971855455,2866,2800,0.976971389
109381,332.394216,-41.224892,G3V,7.82,2868,2787,0.971757322,2864,2776,0.969273743,2867,2797,0.975584234,2872,2845,0.990598886,2885,2829,0.980589255
26779,85.334735,53.481058,K0V,6.23,2863,2782,0.971707999,2880,2801,0.972569444,2857,2846,0.996149807,2877,2479,0.861661453,2884,2586,0.89667129
22919,73.982844,4.670423,F9.5V,7.02,2889,2807,0.971616476,2868,2798,0.975592748,2859,2808,0.982161595,2871,2522,0.878439568,2861,2293,0.801468018
96895,295.453973,50.52506,G1.5V,5.95,2863,2781,0.971358715,2873,2801,0.974939088,2891,2762,0.955378762,2863,2689,0.93922459,2886,2789,0.966389466
42430,129.782939,-22.661863,G5IV,5.05,2884,2800,0.970873786,2871,2826,0.984326019,2867,2835,0.988838507,2872,2537,0.883356546,2845,2679,0.941652021
44915,137.257366,-28.956861,G0V,7.82,2882,2798,0.970853574,2861,2764,0.966095771,2881,2720,0.944116626,2872,2584,0.899721448,2856,2434,0.852240896
305,0.97234,-28.393819,G5IV,7.64,2853,2768,0.9702068,2874,2745,0.955114823,2867,2784,0.971049878,2877,2607,0.906152242,2869,2582,0.899965145
4801,15.411021,-16.265573,K2/3III,6.47,2865,2777,0.969284468,2880,2798,0.971527778,2867,2823,0.984652947,2873,2790,0.971110338,2858,2805,0.981455563
41134,125.882547,-27.822354,F9.5V,7.09,2875,2785,0.968695652,2856,2787,0.975840336,2873,2827,0.983988862,2860,2295,0.802447552,2876,2425,0.843184979
2292,7.317124,-5.910489,G1V,7.76,2884,2793,0.968446602,2859,2732,0.955578874,2871,2797,0.974225009,2859,2589,0.905561385,2871,2529,0.880877743
16870,54.273634,-40.274572,K1III,4.58,2867,2776,0.968259505,2874,2726,0.948503827,2875,2686,0.93426087,2873,2713,0.944309085,2864,2538,0.886173184
9911,31.892804,-0.617419,G5V,6.9,2864,2773,0.968226257,2861,2773,0.969241524,2866,2771,0.966852756,2878,2422,0.841556637,2870,2324,0.809756098
57735,177.587209,-1.252454,K0V,9.27,2859,2766,0.967471144,2862,2699,0.94304682,2872,2825,0.983635097,2860,2765,0.966783217,2870,2609,0.909059233
17253,55.422691,-2.8475,G3V,8.07,2850,2757,0.967368421,2869,2681,0.934471941,2871,2699,0.940090561,2883,2807,0.973638571,2849,2782,0.976482976
23926,77.124618,-41.213669,G3V,6.752,2895,2800,0.967184801,2854,2769,0.970217239,2865,2755,0.961605585,2862,2679,0.9360587,2873,2719,0.946397494
85017,260.644024,-19.616181,G8.5V,7.86,2865,2770,0.966841187,2870,2793,0.973170732,2866,2807,0.979413817,2871,2573,0.896203413,2872,2667,0.92862117
6653,21.33378,1.460858,G3V,7.39,2864,2769,0.966829609,2874,2763,0.961377871,2856,2755,0.964635854,2868,2583,0.900627615,2880,2525,0.876736111
96854,295.30698,-32.873353,G6IV/V,8.12,2854,2759,0.966713385,2897,2806,0.968588195,2883,2851,0.988900451,2876,2703,0.93984701,2868,2748,0.958158996
20998,67.546745,-67.877549,G5V,7.68,2877,2781,0.966631908,2879,2799,0.972212574,2870,2789,0.971777003,2869,2756,0.960613454,2883,2794,0.969129379
99729,303.540711,6.588972,G4IV,7.7,2874,2778,0.966597077,2884,2706,0.938280166,2861,2693,0.941279273,2859,2649,0.926547744,2881,2623,0.910447761
21414,68.940384,-21.339937,G3V,8.2,2878,2781,0.966296039,2869,2794,0.973858487,2853,2773,0.971959341,2872,2479,0.86316156,2861,2600,0.908773156
80399,246.16573,-29.704645,F6/8V,6.59,2878,2781,0.966296039,2868,2790,0.972803347,2890,2734,0.946020761,2886,2501,0.866597367,2852,2377,0.83345021
37520,115.508228,-11.852716,G3V,7.52,2861,2764,0.966095771,2856,2742,0.960084034,2885,2761,0.957019064,2855,2604,0.912084063,2869,2633,0.917741373
101936,309.853712,0.48645,K0III,5.154,2858,2761,0.966060182,2873,2695,0.938043857,2872,2650,0.92270195,2869,2777,0.967933078,2873,2673,0.930386356
95926,292.632063,12.816901,K0,6.91,2866,2768,0.965806001,2877,2839,0.986791797,2870,2791,0.972473868,2874,2425,0.843771747,2874,2766,0.962421712
81952,251.111145,-5.687269,G6V,8.77,2870,2770,0.965156794,2849,2780,0.975780976,2857,2828,0.989849492,2875,2364,0.82226087,2860,2391,0.836013986
76713,234.974686,-61.183354,K0V,9.49,2861,2761,0.965047186,2880,2775,0.963541667,2873,2756,0.959276018,2863,2740,0.957038072,2875,2742,0.95373913
57090,175.557224,39.659646,G5.III,9,2861,2761,0.965047186,2871,2760,0.961337513,2865,2773,0.967888307,2875,2658,0.924521739,2869,2671,0.930986406
24331,78.322838,2.861255,K0III,4.44,2858,2758,0.965010497,2867,2796,0.975235438,2863,2810,0.98148795,2894,2796,0.966136835,2883,2828,0.98092265
12411,39.948421,-33.900052,G5V,8.29,2872,2771,0.964832869,2862,2608,0.911250874,2863,2729,0.953195948,2863,2479,0.865874956,2897,2501,0.863306869
42333,129.459556,-6.806879,F9V,6.725,2871,2769,0.964472309,2874,2713,0.943980515,2860,2806,0.981118881,2867,2592,0.904080921,2874,2677,0.931454419
68184,209.383573,61.492862,K3V,6.52,2881,2774,0.962860118,2854,2778,0.973370708,2891,2842,0.983050847,2867,2524,0.880362749,2868,2641,0.920850767
29349,92.808351,-44.224535,G2/3V,8.89,2853,2747,0.962846127,2872,2744,0.955431755,2868,2612,0.910739191,2856,2767,0.968837535,2860,2773,0.96958042
62886,193.323919,21.244954,G7III,4.91,2856,2749,0.962535014,2874,2744,0.954766875,2859,2809,0.982511368,2885,2874,0.996187175,2868,2846,0.992329149
115953,352.383674,-4.532747,K2III,6.25,2873,2764,0.962060564,2873,2632,0.916115559,2872,2779,0.967618384,2853,2696,0.944970207,2879,2695,0.93608892
33690,104.998565,-61.336182,G9V,6.803,2867,2755,0.960934775,2832,2637,0.931144068,2863,2702,0.943765281,2854,2826,0.990189208,2842,2808,0.988036594
98920,301.289555,19.991071,K2III,5.096,2888,2775,0.960872576,2859,2771,0.969220007,2856,2722,0.953081232,2876,2542,0.883866481,2882,2554,0.886190146
48680,148.927144,-18.107408,K2.5V,9.34,2881,2767,0.960430406,2877,2756,0.957942301,2862,2680,0.936408106,2847,2442,0.857744995,2867,2401,0.83746076
31655,99.382484,9.144279,G5IV-V,7.62,2875,2761,0.960347826,2864,2754,0.961592179,2851,2753,0.965626096,2874,2688,0.935281837,2880,2650,0.920138889
100396,305.398607,-67.312841,F8V,6.91,2848,2735,0.960323034,2871,2746,0.956461163,2861,2598,0.9080741,2868,2738,0.954672245,2843,2746,0.965881112
104045,316.183948,-4.828897,G5V,8.34,2867,2752,0.959888385,2860,2745,0.95979021,2878,2756,0.957609451,2882,1904,0.660652325,2873,1655,0.576052906
109612,333.070589,-54.97797,K3V,9.62,2864,2748,0.959497207,2857,2717,0.95099755,2867,2765,0.964422742,2879,2834,0.984369573,2864,2820,0.984636872
873,2.678477,-12.579899,K0III,5.87,2850,2734,0.959298246,2857,2705,0.94679734,2861,2685,0.938483048,2859,2628,0.919202518,2871,2670,0.929989551
62127,190.993174,-35.12311,G3/5V,8.28,2867,2749,0.958841995,2872,2756,0.959610028,2869,2682,0.934820495,2872,2132,0.742339833,2877,2147,0.746263469
15323,49.416856,31.127045,F8V,6.41,2866,2748,0.958827634,2882,2660,0.92297016,2866,2720,0.94905792,2890,2544,0.880276817,2868,2331,0.812761506
52676,161.562983,-41.464368,G2/3V,7.486,2847,2727,0.957850369,2869,2748,0.957825026,2871,2697,0.939393939,2880,2371,0.823263889,2865,2255,0.787085515
101101,307.412499,-2.885531,K1/2III,4.912,2866,2745,0.957780879,2862,2722,0.951083159,2879,2752,0.955887461,2882,2508,0.870229008,2869,2456,0.856047403
6390,20.53172,-26.893098,K3-V,8.76,2863,2742,0.95773664,2875,2704,0.940521739,2877,2729,0.948557525,2872,2709,0.943245125,2883,2732,0.947624003
93195,284.735379,-0.503985,K0V,8.39,2863,2741,0.957387356,2879,2723,0.945814519,2875,2752,0.957217391,2861,2582,0.90248165,2867,2624,0.915242414
18828,60.525453,-36.616928,K0V,9.18,2885,2762,0.957365685,2858,2779,0.972358293,2849,2725,0.956475956,2862,2457,0.858490566,2878,2573,0.894023628
104071,316.270474,-32.826169,G0V,7.75,2884,2761,0.957350902,2858,2746,0.960811756,2863,2718,0.949353825,2875,2605,0.906086957,2869,2691,0.937957476
69564,213.588786,-5.947719,G0IV,6.36,2879,2755,0.956929489,2885,2727,0.945233969,2857,2661,0.93139657,2884,2119,0.734743412,2876,2194,0.76286509
36210,111.856105,-51.402601,G6.5V,6.714,2863,2739,0.956688788,2866,2766,0.965108165,2850,2771,0.972280702,2874,2326,0.809324983,2878,2424,0.842251564
50534,154.817843,-11.378511,G5V,8.05,2879,2754,0.956582147,2883,2743,0.951439473,2861,2762,0.965396714,2866,2662,0.928820656,2867,2792,0.973840251
59532,183.120177,-3.084473,G5V,7.5,2856,2731,0.956232493,2875,2798,0.973217391,2876,2818,0.979833102,2845,2360,0.829525483,2862,2409,0.841719078
43726,133.574784,-5.434461,G3V,6,2874,2748,0.956158664,2866,2776,0.968597348,2879,2863,0.994442515,2879,2428,0.843348385,2877,2498,0.868265554
14632,47.266749,49.613278,F9.5V,4.05,2876,2749,0.955841446,2866,2784,0.971388695,2868,2754,0.960251046,2860,2735,0.956293706,2868,2761,0.962691771
14632,47.266749,49.613278,F9.5V,4.05,2876,2749,0.955841446,2866,2784,0.971388695,2868,2754,0.960251046,2860,2735,0.956293706,2868,2761,0.962691771
25670,82.246366,-17.429238,G5V,8.27,2871,2744,0.955764542,2861,2735,0.955959455,2859,2734,0.956278419,2860,2697,0.943006993,2865,2679,0.935078534
97779,298.039109,7.460045,G5,7.13,2869,2742,0.955733705,2876,2742,0.95340751,2881,2825,0.980562305,2883,2561,0.888310787,2865,2597,0.906457243
17378,55.812087,-9.763392,K1III-IV,3.54,2864,2737,0.955656425,2872,2745,0.955779944,2864,2777,0.969622905,2882,2452,0.850798057,2873,2462,0.856943961
19786,63.613563,12.435316,G1,8.03,2871,2743,0.955416231,2877,2729,0.948557525,2860,2821,0.986363636,2885,2492,0.863778163,2872,2429,0.845752089
64150,197.212597,5.207242,G3IV,6.8,2886,2757,0.955301455,2853,2716,0.951980372,2860,2722,0.951748252,2861,2091,0.730863334,2860,1978,0.691608392
38908,119.445475,-60.303069,F9.5V,5.6,2853,2724,0.954784437,2859,2769,0.968520462,2858,2742,0.959412176,2883,2305,0.799514395,2871,2480,0.863810519
25421,81.561409,-32.504764,K3-V,7.711,2853,2723,0.954433929,2883,2764,0.958723552,2864,2698,0.942039106,2865,2410,0.841186736,2868,2192,0.764295676
69612,213.711866,10.100612,K1III,5.295,2860,2728,0.953846154,2873,2816,0.980160111,2864,2692,0.939944134,2853,2216,0.776726253,2884,2520,0.873786408
84491,259.099557,-21.857951,G3V,7.53,2864,2729,0.952863128,2853,2735,0.958640028,2861,2769,0.967843411,2856,2786,0.975490196,2864,2810,0.981145251
44821,137.008888,-49.449483,K2.5V,8.92,2877,2741,0.952728537,2859,2723,0.95243092,2878,2788,0.968728284,2842,2761,0.971498944,2853,2754,0.965299685
75535,231.471955,19.48071,G0IV,6.256,2874,2738,0.952679193,2859,2705,0.946135012,2870,2700,0.940766551,2882,2675,0.928174879,2870,2741,0.955052265
15457,49.840401,3.370199,G5V,4.85,2873,2736,0.952314654,2878,2712,0.942321056,2865,2700,0.942408377,2883,2352,0.815816857,2863,2378,0.830597276
90365,276.591409,8.615768,G9V,8.27,2851,2714,0.951946685,2847,2609,0.916403231,2866,2632,0.918353105,2860,2341,0.818531469,2877,2111,0.733750434
40283,123.393743,-31.735383,G0.5V,6.75,2848,2711,0.951896067,2872,2773,0.965529248,2874,2749,0.956506611,2881,2469,0.856994099,2866,2285,0.797278437
81767,250.530455,-29.124993,G5V,7.85,2862,2724,0.951781971,2857,2680,0.938046902,2867,2638,0.920125567,2891,2824,0.976824628,2857,2825,0.98879944
81819,250.694372,-37.342517,G8V,7.15,2839,2702,0.951743572,2868,2679,0.934100418,2890,2750,0.951557093,2885,1989,0.689428076,2874,1926,0.670146138
86742,265.868136,4.5673,K2III,2.75,2884,2742,0.950762829,2870,2762,0.962369338,2861,2757,0.963649074,2881,2437,0.845886845,2866,2527,0.881716678
55427,170.260478,7.064444,G0,8.08,2863,2721,0.950401677,2852,2699,0.946353436,2874,2766,0.962421712,2869,2430,0.846985012,2867,2617,0.912800837
7585,24.420332,12.078381,G2V,6.76,2869,2726,0.950156849,2877,2759,0.958985054,2877,2797,0.972193257,2872,2191,0.762883008,2865,1985,0.692844677
88724,271.703376,6.410547,G5,7.77,2869,2726,0.950156849,2865,2664,0.929842932,2877,2747,0.954814042,2862,2540,0.887491265,2864,2599,0.907472067
110996,337.313485,-30.018397,K4-V,7.645,2865,2720,0.94938918,2843,2723,0.957791066,2873,2795,0.972850679,2868,2391,0.833682008,2889,2556,0.884735202
116852,355.284794,-32.071258,G1V,7.12,2887,2740,0.949082092,2871,2706,0.942528736,2869,2686,0.936214709,2857,2411,0.843892195,2871,2516,0.876349704
48113,147.147379,46.021009,G0IV-V,5.1,2868,2720,0.948396095,2870,2706,0.942857143,2889,2782,0.962962963,2858,2327,0.814205738,2844,2186,0.768635724
115381,350.599093,-0.414867,K1V,8.56,2873,2724,0.948137835,2870,2692,0.937979094,2874,2702,0.940153097,2860,2422,0.846853147,2869,2296,0.800278843
92233,281.954713,-77.86825,F8V,6.403,2879,2729,0.947898576,2862,2783,0.972396925,2878,2764,0.960389159,2861,2525,0.882558546,2878,2546,0.884642113
88972,272.405901,38.457777,K2V,6.4,2883,2730,0.946930281,2871,2709,0.943573668,2865,2765,0.965095986,2872,1889,0.657729805,2856,2044,0.715686275
106081,322.314109,28.582999,K1III-IV,6.757,2869,2716,0.946671314,2866,2664,0.929518493,2883,2467,0.855705862,2865,2762,0.964048866,2868,2762,0.963040446
23835,76.862529,18.645054,G1V,5,2883,2729,0.94658342,2879,2628,0.91281695,2868,2690,0.937935844,2887,2433,0.842743332,2859,2164,0.75690801
100269,305.064068,15.54289,F8V,6.776,2880,2724,0.945833333,2866,2692,0.939288207,2882,2721,0.944136017,2863,2539,0.886831994,2868,2506,0.873779637
25993,83.214221,-38.513373,K2/3III,5.46,2862,2705,0.945143256,2858,2565,0.897480756,2868,2749,0.958507671,2890,2564,0.887197232,2851,2615,0.917222027
24210,77.976034,-9.113156,G9V,8.04,2867,2709,0.944890129,2867,2696,0.940355773,2852,2736,0.959326788,2847,2299,0.807516684,2870,2408,0.83902439
85810,263.004135,34.271147,G1V,6.56,2876,2717,0.944714882,2860,2742,0.958741259,2868,2767,0.964783821,2864,2088,0.729050279,2861,2259,0.789584062
29761,94.011164,70.781575,G9V,7.43,2855,2696,0.944308231,2868,2714,0.946304045,2882,2782,0.965301874,2872,1979,0.689066852,2859,2059,0.720181882
109012,331.273934,-35.181726,G8V,8.6,2852,2693,0.944249649,2862,2719,0.950034941,2880,2775,0.963541667,2874,2670,0.929018789,2879,2748,0.95449809
89592,274.239549,-27.715879,K1III,6.66,2868,2708,0.944211994,2866,2666,0.930216329,2875,2671,0.929043478,2869,2524,0.879749041,2872,2647,0.921657382
102580,311.819249,-35.154085,K0IV-V,8.28,2879,2718,0.944077805,2860,2731,0.954895105,2870,2799,0.975261324,2873,2576,0.896623738,2866,2719,0.948709002
60074,184.777092,16.548295,G2V,7.01,2870,2708,0.943554007,2859,2689,0.94053865,2844,2723,0.95745429,2878,2618,0.909659486,2890,1991,0.688927336
42808,130.825127,-38.882382,K3V,6.56,2876,2713,0.943324061,2854,2662,0.932725999,2856,2704,0.946778711,2866,2753,0.960572226,2856,2554,0.894257703
24162,77.829903,-2.490782,F5.5IV-V,5.904,2866,2703,0.943126308,2865,2750,0.959860384,2888,2777,0.961565097,2883,2493,0.864724246,2862,2528,0.883298393
36906,113.817169,40.506403,G0,7.64,2866,2701,0.942428472,2854,2651,0.928871759,2864,2452,0.856145251,2868,2316,0.807531381,2866,2349,0.819609211
103250,313.764024,-7.178681,G3V,7.81,2875,2709,0.94226087,2860,2673,0.934615385,2853,2517,0.882229232,2868,2130,0.742677824,2893,2208,0.763221569
95865,292.467437,-26.985607,K2III,5.499,2875,2709,0.94226087,2864,2593,0.905377095,2896,2767,0.955455801,2856,2519,0.882002801,2884,2581,0.894937587
61173,188.01854,-1.772357,G3/5V,7.31,2873,2707,0.942220675,2887,2764,0.95739522,2872,2673,0.930710306,2857,2594,0.907945397,2868,2635,0.918758717
94076,287.268279,34.600431,G2V,6.74,2865,2699,0.942059337,2865,2746,0.958464223,2890,2691,0.931141869,2873,2174,0.756700313,2878,2271,0.789089646
99727,303.53824,6.577208,G4V,8.02,2885,2716,0.941421144,2876,2637,0.91689847,2844,2599,0.913853727,2854,2501,0.876313945,2858,2486,0.869839048
60591,186.285491,-42.514313,G5III,6.114,2867,2699,0.941402163,2861,2661,0.930094373,2875,2670,0.928695652,2851,2339,0.82041389,2862,2342,0.818308875
74432,228.181172,19.286047,G5VFe-0.9,6.68,2872,2703,0.941155989,2878,2700,0.938151494,2874,2701,0.93980515,2844,2365,0.831575246,2868,2475,0.862970711
81300,249.089372,-2.324585,K0V(k),5.77,2868,2699,0.941073919,2856,2718,0.951680672,2867,2788,0.972445065,2873,2389,0.831534981,2878,2361,0.820361362
91332,279.427612,-7.336702,G5V,7.96,2850,2682,0.941052632,2872,2538,0.883704735,2861,2653,0.927298148,2873,2637,0.9178559,2877,2565,0.891553702
4151,13.267483,61.123971,F9V,4.8,2859,2690,0.940888423,2881,2694,0.935091982,2870,2735,0.952961672,2851,2661,0.933356717,2873,2732,0.950922381
21253,68.391458,-62.823677,K1III,5.787,2837,2669,0.940782517,2882,2609,0.905274115,2843,2586,0.909602533,2868,2834,0.988145049,2893,2805,0.969581749
68468,210.265039,-32.756953,G3V,9.36,2863,2691,0.939923158,2857,2670,0.934546727,2864,2736,0.955307263,2868,2622,0.914225941,2876,2676,0.930458971
100500,305.687565,19.849996,G5IV,7.13,2867,2692,0.938960586,2876,2574,0.894993046,2876,2640,0.917941586,2874,2612,0.908837857,2876,2489,0.865438108
20949,67.378195,26.671548,G8,9.19,2863,2688,0.938875306,2883,2658,0.921956296,2866,2752,0.960223308,2866,2796,0.975575715,2867,2729,0.951866062
34250,106.50515,59.801852,G8III:,6.4,2862,2687,0.938853948,2882,2640,0.916030534,2860,2725,0.952797203,2876,2607,0.906467316,2876,2641,0.918289291
30104,95.025564,-48.741093,G1.5V,6.6,2861,2686,0.938832576,2877,2769,0.962460897,2857,2745,0.96079804,2863,2202,0.769123297,2856,2310,0.808823529
30476,96.101459,-42.847517,G2V,6.67,2870,2693,0.938327526,2870,2737,0.953658537,2867,2673,0.93233345,2850,1742,0.61122807,2860,2049,0.716433566
90112,275.831807,-39.519995,K0V,9.37,2878,2698,0.937456567,2883,2631,0.912591051,2879,2768,0.961444946,2862,2324,0.812019567,2892,2040,0.705394191
23627,76.198185,-11.69903,G2V,7.2,2886,2705,0.937283437,2866,2636,0.919748779,2867,2608,0.909661667,2866,2394,0.835310537,2861,2465,0.861586858
72742,223.073896,-43.818183,K2V,8.71,2869,2688,0.936911816,2874,2732,0.95059151,2866,2745,0.957780879,2864,2760,0.963687151,2868,2780,0.969316597
42173,128.963612,6.622781,G1V,7.08,2867,2685,0.936519009,2839,2391,0.842197957,2866,2628,0.916957432,2881,2865,0.994446373,2870,2834,0.987456446
19925,64.126006,-0.572807,G3V,8.07,2884,2700,0.936199723,2884,2644,0.916782247,2866,2663,0.929169574,2878,2741,0.952397498,2871,2725,0.949146639
7607,24.498154,48.628214,K3-IIICN0.5,3.57,2882,2696,0.935461485,2861,2705,0.945473611,2872,2617,0.911211699,2865,2228,0.777661431,2862,2191,0.765548567
93966,286.988841,16.853384,G4VCN+0.5,6.07,2858,2672,0.934919524,2862,2668,0.932215234,2873,2809,0.977723634,2859,2108,0.737320742,2869,2146,0.747995817
60353,185.633492,5.305446,F8V,6.462,2860,2673,0.934615385,2868,2703,0.942468619,2869,2772,0.96619031,2873,1800,0.626522798,2874,2056,0.715379262
99171,302.007596,-0.678186,K1III/IV,5.978,2858,2668,0.933519944,2869,2725,0.949808296,2858,2596,0.908327502,2870,1649,0.57456446,2855,2225,0.779334501
19983,64.283743,57.860358,K1III,5.727,2864,2673,0.933310056,2876,2583,0.898122392,2853,2730,0.956887487,2897,2872,0.991370383,2858,2809,0.982855143
102018,310.093059,-24.118028,G1/2V,7.23,2866,2674,0.933007676,2898,2642,0.911663216,2860,2689,0.94020979,2871,2148,0.748171369,2873,1813,0.631047685
91582,280.139632,-48.568266,G6/8V,8.91,2851,2660,0.933005963,2858,2652,0.927921624,2864,2796,0.976256983,2867,2724,0.950122079,2887,2715,0.940422584
36512,112.666723,-15.994586,G2V,7.71,2856,2663,0.932422969,2875,2729,0.949217391,2874,2688,0.935281837,2874,2543,0.884829506,2869,2620,0.913210178
30480,96.110799,-63.428915,G1V,6.46,2869,2675,0.93238062,2852,2550,0.894109397,2881,2609,0.905588337,2841,2320,0.816613868,2853,2090,0.732562215
101911,309.774428,-4.929493,K2III,6.45,2869,2674,0.932032067,2868,2606,0.908647141,2855,2396,0.839229422,2882,2657,0.921929216,2861,2480,0.86682978
16727,53.803759,-0.738901,G8/K0V,8.54,2868,2672,0.931659693,2874,2667,0.927974948,2862,2765,0.966107617,2858,2352,0.822953114,2852,2097,0.735273492
18538,59.481213,-36.259911,K0.5V,8.5,2861,2665,0.931492485,2878,2620,0.910354413,2852,2635,0.923913043,2842,2259,0.794862773,2861,2358,0.824187347
87234,267.362632,76.962879,F7IV,5.04,2861,2663,0.930793429,2874,2707,0.941892832,2875,2721,0.946434783,2867,2245,0.783048483,2858,2084,0.729181246
42532,130.073005,-71.877136,G5V,7.76,2896,2695,0.930593923,2870,2709,0.943902439,2865,2734,0.954275742,2890,2515,0.870242215,2861,2655,0.927997204
32480,101.684743,43.577427,G0V,5.252,2867,2667,0.93024067,2865,2662,0.929144852,2893,2680,0.926374006,2863,2529,0.883339155,2857,2540,0.889044452
81062,248.347418,-4.261977,F6V,7.24,2877,2674,0.929440389,2877,2562,0.890510949,2878,2588,0.89923558,2835,2210,0.779541446,2876,2370,0.824061196
36249,111.961589,19.044793,G5,7.24,2846,2645,0.929374561,2854,2701,0.94639103,2858,2796,0.978306508,2873,2109,0.734075879,2855,2060,0.721541156
8548,27.564366,-6.704091,F8,7.06,2868,2660,0.927475593,2868,2694,0.939330544,2870,2616,0.911498258,2884,2335,0.80963939,2856,2270,0.794817927
108416,329.455238,-29.116352,K3-V,9,2854,2647,0.927470217,2861,2666,0.931842013,2857,2587,0.905495275,2897,2617,0.903348291,2874,2678,0.931802366
4393,14.072364,52.491238,G5,7.52,2855,2645,0.926444834,2852,2662,0.933380084,2860,2753,0.962587413,2857,2095,0.733286664,2858,2312,0.808957313
11866,38.275702,-72.443893,G2V,7.86,2876,2664,0.926286509,2871,2671,0.930337861,2870,2606,0.908013937,2836,2094,0.738363893,2864,2173,0.75872905
70873,217.403369,41.795913,G5VCH0.3,6.36,2858,2647,0.926172148,2863,2611,0.91198044,2870,2704,0.942160279,2871,2106,0.73354232,2863,1731,0.604610548
101848,309.587172,13.331409,K0,7.8,2878,2663,0.925295344,2872,2727,0.949512535,2875,2669,0.928347826,2889,2827,0.978539287,2855,2789,0.976882662
104239,316.793253,-13.922913,K1IV,7.09,2882,2666,0.925052047,2888,2659,0.920706371,2871,2584,0.900034831,2873,2565,0.892794988,2878,2555,0.887769284
27075,86.118313,-20.126574,F8.5V,6.35,2866,2651,0.924982554,2860,2668,0.932867133,2864,2541,0.88722067,2874,1806,0.628392484,2859,1581,0.552990556
18106,58.047488,25.163077,G0,6.764,2887,2670,0.924835469,2881,2691,0.934050677,2859,2727,0.95383001,2880,2279,0.791319444,2868,2299,0.801603905
29788,94.078269,-59.213503,F9.5V,6.43,2861,2645,0.924501922,2887,2726,0.944232768,2875,2595,0.902608696,2883,2584,0.896288588,2889,2577,0.892004154
51581,158.035036,-31.840476,G1V,8.42,2872,2650,0.92270195,2891,2704,0.935316499,2835,2597,0.916049383,2862,2725,0.952131377,2879,2718,0.944077805
19036,61.164975,17.517593,K2III,6.64,2880,2656,0.922222222,2871,2660,0.926506444,2876,2670,0.92837274,2868,2781,0.969665272,2886,2871,0.994802495
27244,86.61663,-53.219327,G0V,6.63,2892,2667,0.92219917,2876,2666,0.926981919,2873,2665,0.92760181,2852,2200,0.771388499,2877,2200,0.764685436
39102,119.994894,-41.704094,G2V,7.71,2865,2642,0.922164049,2855,2644,0.926094571,2865,2700,0.942408377,2869,2219,0.773440223,2865,2337,0.815706806
3236,10.299476,9.355056,F8V,6.525,2859,2636,0.9220007,2864,2594,0.905726257,2864,2682,0.936452514,2862,2233,0.78022362,2851,2110,0.740091196
95164,290.414034,-29.605465,G1V,7.12,2864,2640,0.921787709,2872,2632,0.91643454,2868,2656,0.926080893,2820,2120,0.75177305,2869,2256,0.786336703
69090,212.113188,-74.850284,F9.5V,6.02,2881,2653,0.920860812,2876,2742,0.95340751,2857,2728,0.954847742,2885,2539,0.880069324,2861,2545,0.889549109
88836,272.009326,36.401264,K2III,5.48,2864,2637,0.920740223,2850,2533,0.88877193,2877,2494,0.866875217,2886,2680,0.928620929,2866,2733,0.953593859
59572,183.239714,10.037717,G8V,7.92,2886,2655,0.91995842,2858,2620,0.916724983,2867,2637,0.91977677,2865,2080,0.72600349,2883,1988,0.689559487
114796,348.805742,52.351934,G0,8.25,2895,2663,0.919861831,2854,2670,0.935529082,2877,2744,0.95377129,2883,2132,0.739507458,2864,2207,0.770600559
117320,356.836781,-48.275584,G2V,6.88,2866,2636,0.919748779,2867,2670,0.93128706,2855,2719,0.952364273,2855,2326,0.814711033,2879,2402,0.834317471
36129,111.629849,60.54548,G5,8.64,2863,2629,0.918267552,2882,2563,0.889312977,2864,2627,0.917248603,2863,2401,0.838630807,2855,2434,0.852539405
55459,170.371124,58.484361,G5V,7.659,2862,2626,0.917540182,2862,2610,0.911949686,2848,2559,0.898525281,2865,1558,0.543804538,2843,1484,0.52198382
68573,210.583553,-12.037123,G3/5V,8.72,2881,2642,0.917042694,2878,2668,0.927032662,2875,2649,0.921391304,2880,2311,0.802430556,2858,2299,0.804408677
95822,292.34231,14.59602,K0III,5.576,2843,2606,0.916637355,2886,2654,0.91961192,2885,2425,0.840554593,2870,2727,0.950174216,2849,2720,0.954720955
22907,73.924628,-28.563915,K3.5V(k),8.122,2862,2619,0.91509434,2872,2602,0.905988858,2874,2556,0.889352818,2857,1945,0.680784039,2868,1966,0.685495119
80910,247.845219,-26.537638,K1III,6.09,2868,2616,0.912133891,2857,2542,0.889744487,2870,2751,0.958536585,2842,2711,0.9539057,2852,2669,0.935834502
59448,182.908805,-54.417637,F7V,6.79,2853,2602,0.912022433,2888,2670,0.924515235,2855,2615,0.915936953,2858,2208,0.77256823,2877,2365,0.822036844
48468,148.241775,-27.332171,G1V,6.3,2861,2607,0.911219853,2860,2726,0.953146853,2861,2681,0.937084935,2873,2038,0.709363035,2866,2211,0.771458479
53087,162.913463,-22.071829,G8V,7.82,2893,2633,0.910127895,2870,2657,0.925783972,2859,2652,0.927597062,2884,2554,0.885575589,2875,2661,0.925565217
21172,68.089466,-5.039004,G3V,7.61,2853,2596,0.909919383,2855,2447,0.85709282,2898,2575,0.888543823,2872,2439,0.849233983,2860,2400,0.839160839
87691,268.666925,45.554131,G3IV-V,7.69,2872,2613,0.909818942,2871,2571,0.895506792,2871,2640,0.91954023,2848,2475,0.869030899,2862,2640,0.922431866
24813,79.785309,40.099051,G1V,4.71,2865,2606,0.909598604,2866,2602,0.907885555,2877,2598,0.903023983,2866,2385,0.832170272,2847,2434,0.854935019
24813,79.785309,40.099051,G1V,4.71,2865,2606,0.909598604,2866,2602,0.907885555,2877,2598,0.903023983,2866,2385,0.832170272,2847,2434,0.854935019
50653,155.168932,-53.664087,F7V,7.64,2872,2612,0.909470752,2875,2503,0.870608696,2864,2485,0.867667598,2875,2307,0.802434783,2872,2192,0.763231198
106213,322.699706,-62.167604,G0VCH-0.3,7.15,2851,2590,0.908453174,2870,2632,0.917073171,2853,2627,0.920785138,2872,2537,0.883356546,2847,2476,0.86968739
26935,85.745126,-7.481161,G3/5V,8.18,2869,2606,0.908330429,2869,2508,0.874172185,2874,2570,0.894224078,2856,2139,0.74894958,2855,2137,0.748511384
55412,170.224065,67.100732,G8,6.2,2884,2619,0.908113731,2859,2622,0.917103882,2858,2693,0.94226732,2876,2713,0.943324061,2868,2747,0.957810321
57757,177.673826,1.764717,F8.5IV-V,3.6,2884,2619,0.908113731,2858,2578,0.902029391,2868,2657,0.926429568,2850,2614,0.917192982,2863,2525,0.881942019
45333,138.58558,61.423321,G0V,5.2,2852,2586,0.906732118,2878,2547,0.884989576,2880,2584,0.897222222,2873,1357,0.472328576,2860,1000,0.34965035
40072,122.790352,-46.297393,K2V,8.83,2875,2606,0.906434783,2846,2550,0.895994378,2855,2636,0.923292469,2867,2597,0.905824904,2869,2641,0.920529801
56278,173.06016,-31.382914,G8/K0V,8.98,2873,2603,0.90602158,2900,2728,0.940689655,2871,2452,0.85405782,2854,2186,0.765942537,2883,2200,0.763093999
86036,263.748247,61.874565,G0V,5.24,2883,2612,0.906000694,2874,2550,0.887265136,2858,2525,0.883484955,2883,2154,0.747138398,2870,2012,0.701045296
52667,161.538476,25.761025,G5V,8.05,2851,2581,0.905296387,2857,2587,0.905495275,2865,2744,0.957766143,2860,2319,0.810839161,2854,2440,0.854940434
72190,221.486608,10.052006,G2IV,7.51,2847,2577,0.90516333,2866,2690,0.93859037,2887,2688,0.931070315,2870,2269,0.790592334,2855,2383,0.834676007
4148,13.25473,-30.356917,K2.5V(k),7.171,2879,2605,0.904828065,2864,2631,0.918645251,2882,2444,0.848022207,2878,2563,0.890548992,2873,2458,0.855551688
113779,345.63289,-11.265696,K0III,7.75,2875,2600,0.904347826,2869,2450,0.853956082,2856,2548,0.892156863,2870,2585,0.900696864,2859,2629,0.919552291
77257,236.610892,7.353068,G0IV-V,4.42,2871,2596,0.904214559,2869,2590,0.902753573,2876,2443,0.849443672,2860,2392,0.836363636,2861,2357,0.823837819
8798,28.275828,-1.326944,G5V,7.42,2860,2585,0.903846154,2867,2570,0.896407394,2866,2555,0.891486392,2875,2023,0.703652174,2872,2270,0.790389972
79672,243.90529,-8.369439,G2V,5.5,2890,2612,0.903806228,2859,2566,0.897516614,2861,2468,0.862635442,2872,2507,0.872910864,2851,2449,0.858996843
57148,175.803644,-39.438794,G1/2V,8.28,2857,2582,0.903745187,2868,2608,0.909344491,2863,2724,0.951449528,2863,2374,0.82920014,2894,2379,0.822045612
52990,162.606302,-15.104187,G3V,7.53,2853,2577,0.903259727,2887,2682,0.928992033,2872,2558,0.890668524,2858,2319,0.811406578,2887,2449,0.848285417
52686,161.602276,18.891522,K2III,5.501,2863,2586,0.903248341,2871,2604,0.907001045,2859,2543,0.889471843,2865,2600,0.907504363,2870,2691,0.937630662
42010,128.437691,13.257311,K0III,6.26,2859,2581,0.902763204,2868,2460,0.857740586,2870,2462,0.857839721,2866,2454,0.856245639,2857,2488,0.870843542
33072,103.31849,-74.725187,F8V+A/F,7.65,2867,2587,0.902336938,2859,2542,0.889122071,2875,2581,0.89773913,2860,2380,0.832167832,2880,2483,0.862152778
37349,114.997206,-3.597503,K3-V,7.169,2862,2582,0.902166317,2865,2404,0.839092496,2866,2670,0.931612003,2873,2247,0.782109293,2877,2036,0.707681613
25918,82.970601,-76.340974,K2III,5.2,2823,2546,0.901877435,2875,2381,0.828173913,2858,2684,0.939118265,2863,1900,0.663639539,2866,1635,0.570481507
17351,55.708565,-37.313519,K1.5IIIbCN0.5,4.595,2882,2599,0.901804303,2863,2416,0.843870066,2846,2342,0.822909346,2843,2555,0.898698558,2869,2528,0.881143255
101274,307.920795,-35.524163,K1V,9.28,2875,2591,0.901217391,2873,2568,0.893839192,2862,2497,0.872466806,2853,2558,0.89660007,2878,2687,0.933634468
72848,223.349031,19.152799,K0V,6.01,2874,2589,0.900835073,2878,2567,0.891938846,2868,2715,0.94665272,2850,2158,0.757192982,2878,2326,0.808200139
41844,127.979312,50.616693,G1V,7.43,2865,2580,0.90052356,2884,2683,0.930305132,2870,2612,0.91010453,2857,1564,0.547427371,2859,1239,0.433368311
64394,197.968309,27.878182,G0V,4.25,2864,2577,0.899790503,2857,2594,0.907945397,2874,2530,0.880306193,2883,1859,0.644814429,2864,1976,0.689944134
100017,304.380558,66.853685,G0V,5.93,2865,2577,0.89947644,2875,2434,0.846608696,2862,2473,0.864081062,2880,2677,0.929513889,2869,2480,0.864412687
49769,152.382374,-35.85678,G0V,6.13,2864,2576,0.899441341,2849,2574,0.903474903,2879,2625,0.911774922,2886,2505,0.867983368,2889,2433,0.842159917
20205,64.948351,15.627645,G9.5IIIabCN0.5,3.65,2879,2588,0.898923237,2876,2560,0.890125174,2869,2099,0.731613803,2858,1986,0.694891533,2864,1880,0.656424581
117066,355.989009,-82.508502,G1V,7.69,2865,2575,0.89877836,2867,2479,0.864666899,2874,2568,0.893528184,2855,2536,0.8882662,2852,2478,0.868863955
114236,347.051543,-63.62816,G3V,8.44,2863,2571,0.898009081,2887,2553,0.884308971,2862,2463,0.860587002,2858,2146,0.750874738,2888,2406,0.833102493
96016,292.84009,26.617171,K0III-IV,5.897,2840,2550,0.897887324,2869,2600,0.906239108,2861,2618,0.915064663,2864,2774,0.968575419,2877,2785,0.968022245
108870,330.84024,-56.785976,K5V,4.69,2866,2571,0.897069086,2863,2540,0.887181278,2846,2455,0.862614195,2863,1796,0.627314006,2866,1571,0.548150733
75363,231.010116,-27.305224,G8+V,7.53,2873,2576,0.896623738,2872,2587,0.900766017,2860,2785,0.973776224,2870,2295,0.799651568,2869,1762,0.614151272
80686,247.11725,-70.084399,F9V,4.91,2871,2574,0.896551724,2866,2681,0.935450105,2844,2715,0.95464135,2866,1888,0.658757851,2849,1626,0.570726571
94417,288.25375,-49.902831,G3/5IV,8.35,2878,2580,0.896455872,2867,2672,0.931984653,2868,2526,0.880753138,2878,2081,0.723071577,2878,2106,0.731758165
46677,142.747007,-47.384179,K2V,8.49,2877,2578,0.896072298,2869,2648,0.922969676,2861,2519,0.880461377,2872,2199,0.765668524,2872,2320,0.807799443
37930,116.597016,-61.430149,G8IV,7.39,2882,2582,0.895905621,2861,2576,0.900384481,2884,2439,0.845700416,2873,2369,0.824573616,2869,2656,0.925758104
14532,46.914183,36.61762,G0,7.36,2853,2556,0.895899054,2863,2603,0.909186168,2866,2675,0.933356595,2880,1614,0.560416667,2894,1643,0.56772633
11548,37.202058,29.931759,G0V,5.91,2853,2556,0.895899054,2877,2479,0.861661453,2868,2602,0.907252441,2853,1926,0.675078864,2887,1953,0.676480776
30711,96.797353,-25.856497,F8IV,6.07,2875,2574,0.895304348,2862,2562,0.895178197,2892,2655,0.918049793,2869,2218,0.77309167,2876,1738,0.604311544
95849,292.419051,-30.797761,G2V,7.14,2866,2564,0.894626657,2870,2514,0.875958188,2885,2725,0.944540728,2872,2441,0.849930362,2885,2482,0.860311958
57477,176.731759,55.62819,K2.5IIIbCN1,5.26,2869,2566,0.894388289,2858,2541,0.889083275,2872,2593,0.902855153,2874,2352,0.818371608,2881,2320,0.805275946
11000,35.435075,-6.879517,K4-V,9.05,2861,2554,0.892694862,2866,2612,0.911374738,2872,2616,0.91086351,2853,2426,0.850332983,2878,2522,0.876302988
70414,216.076117,8.084599,K4III,6.19,2879,2568,0.891976381,2872,2620,0.912256267,2870,2651,0.92369338,2841,1849,0.650827174,2872,1848,0.643454039
53064,162.848846,59.320122,K2III,5.564,2860,2551,0.891958042,2877,2451,0.851929093,2864,2603,0.908868715,2864,2379,0.830656425,2875,2417,0.840695652
22263,71.901215,-16.934456,G1.5VCH-0.5,5.5,2855,2546,0.891768827,2866,2297,0.801465457,2876,2669,0.928025035,2873,2490,0.866689871,2868,2121,0.739539749
7240,23.321436,-38.245016,G1V,8.2,2874,2562,0.891440501,2867,2477,0.863969306,2877,2615,0.908932916,2869,1981,0.690484489,2876,2164,0.752433936
6512,20.906151,34.245888,G8IV,6.29,2845,2536,0.891388401,2875,2651,0.922086957,2843,2568,0.903271192,2872,2095,0.729456825,2867,2333,0.813742588
115803,351.90622,-33.628025,F7V,7.51,2862,2547,0.889937107,2841,2461,0.86624428,2863,2595,0.906391897,2870,1614,0.562369338,2865,921,0.321465969
14561,47.002176,-39.305239,F8/G0V,8.43,2871,2555,0.889933821,2885,2527,0.875909879,2868,2670,0.930962343,2866,2574,0.898115841,2864,2558,0.893156425
21741,70.024352,23.304547,K0V,9.44,2875,2558,0.88973913,2867,2429,0.847227067,2878,2799,0.972550382,2855,2769,0.969877408,2872,2718,0.94637883
36272,112.018137,30.322404,G5,8.96,2864,2548,0.889664804,2878,2484,0.863099375,2872,2578,0.897632312,2860,2225,0.777972028,2856,2261,0.791666667
56948,175.11868,69.0085,G5,8.67,2853,2536,0.888888889,2864,2600,0.907821229,2858,2626,0.918824353,2876,2354,0.818497914,2867,2236,0.779909313
89962,275.327502,-2.898825,K0III-IV,3.25,2865,2546,0.888656195,2878,2514,0.87352328,2871,2535,0.882967607,2846,2459,0.864019677,2890,2604,0.901038062
63048,193.784435,27.766362,G2V,7.79,2862,2542,0.888190077,2865,2585,0.902268761,2880,2613,0.907291667,2859,1551,0.542497377,2898,1839,0.634575569
105390,320.208538,32.452222,G4V,5.68,2884,2558,0.886962552,2863,2337,0.816276633,2852,2500,0.87657784,2853,2136,0.748685594,2866,2043,0.712840195
46046,140.853372,-77.890519,F8/G0V,7.06,2879,2553,0.886766238,2877,2490,0.86548488,2879,2272,0.789162904,2858,1954,0.683694892,2861,2216,0.774554352
15004,48.349471,48.176952,K0III,5.921,2889,2560,0.886119765,2858,2320,0.811756473,2881,2397,0.832002777,2886,2789,0.966389466,2839,2723,0.959140542
59021,181.521709,-32.961284,G0V,6.622,2867,2540,0.885943495,2879,2436,0.846127127,2871,2514,0.875653083,2871,1512,0.526645768,2860,1614,0.564335664
1976,6.255894,-30.697723,G2V,7.58,2885,2555,0.885615251,2871,2368,0.824799721,2849,2728,0.957528958,2850,1803,0.632631579,2866,1542,0.5380321
72779,223.154511,-25.45477,G5V,7.87,2863,2533,0.884736291,2862,2527,0.882948987,2858,2529,0.884884535,2865,2690,0.938917976,2856,2744,0.960784314
18427,59.105417,-52.930868,K1V,9.26,2856,2526,0.884453782,2872,2570,0.894846797,2862,2470,0.863032844,2873,2602,0.905673512,2854,2624,0.919411352
87154,267.09254,-60.660716,G6V,8.33,2873,2541,0.884441351,2878,2623,0.911396803,2865,2698,0.941710297,2875,2139,0.744,2891,2213,0.765479073
39071,119.9067,-43.298934,G2/6+F,8.28,2846,2514,0.883345046,2857,2456,0.859642982,2857,2533,0.88659433,2883,2190,0.75962539,2854,1772,0.620882971
51372,157.389293,-18.243896,G3V,8.36,2862,2527,0.882948987,2874,2499,0.869519833,2869,2446,0.852561868,2858,1509,0.527991603,2865,1315,0.458987784
56242,172.93727,14.364502,F9.5V,6.2,2870,2533,0.882578397,2881,2630,0.912877473,2868,2522,0.879358438,2876,1232,0.42837274,2841,973,0.34248504
32984,103.07521,-5.173713,K3.5V,6.57,2867,2530,0.882455528,2883,2583,0.895941727,2850,2591,0.909122807,2874,2479,0.862560891,2854,2461,0.862298528
28913,91.54826,-45.815976,F7V,7.24,2866,2528,0.882065597,2870,2415,0.841463415,2868,2374,0.827754533,2862,1962,0.685534591,2863,2041,0.712888578
6762,21.756444,-0.157587,G8V,7.93,2885,2544,0.881802426,2873,2410,0.838844414,2860,2542,0.888811189,2883,2016,0.699271592,2882,2222,0.770992366
98819,301.02594,17.07017,G0V,5.8,2859,2520,0.881427072,2860,2505,0.875874126,2881,2595,0.900728914,2876,1880,0.653685675,2872,1789,0.622910864
105214,319.684659,-61.352769,G5V,6.6,2856,2515,0.880602241,2858,2489,0.870888733,2876,2542,0.883866481,2856,2454,0.859243697,2873,2610,0.908458058
55235,169.665438,-10.126191,K0V,8.66,2872,2526,0.879526462,2855,2582,0.904378284,2877,2607,0.906152242,2862,2256,0.788259958,2857,2425,0.84879244
92831,283.717406,41.602724,K0III,5.44,2874,2527,0.879262352,2868,2522,0.879358438,2869,2173,0.757406762,2873,2669,0.928994083,2881,2606,0.904547032
88217,270.238629,15.093549,G5IV,6.292,2882,2534,0.87925052,2860,2382,0.832867133,2886,2626,0.90990991,2861,2495,0.872072702,2887,2394,0.829234499
80000,244.960098,-50.15551,K2-IIIa,4.02,2876,2526,0.878303199,2873,2512,0.874347372,2867,2636,0.919427973,2864,2857,0.997555866,2880,2878,0.999305556
98036,298.828304,6.406763,G9.5IV,3.71,2886,2534,0.878031878,2886,2579,0.893624394,2887,2538,0.879113266,2877,2633,0.915189433,2886,2659,0.921344421
98036,298.828304,6.406763,G9.5IV,3.71,2886,2534,0.878031878,2886,2579,0.893624394,2887,2538,0.879113266,2877,2633,0.915189433,2886,2659,0.921344421
22504,72.638539,-85.375168,G3V,8.14,2891,2538,0.877896921,2866,2581,0.900558269,2881,2811,0.975702881,2893,2223,0.768406498,2846,1749,0.614546732
40133,122.95495,16.523862,G2V,7.23,2860,2510,0.877622378,2883,2541,0.881373569,2878,2678,0.930507297,2871,1963,0.683733891,2864,2149,0.750349162
26883,85.614162,-50.474921,K0V,9,2854,2504,0.877365102,2869,2583,0.900313698,2853,2628,0.921135647,2860,2157,0.754195804,2867,2132,0.743634461
79980,244.886413,-30.906714,F5IV,5.506,2863,2511,0.877052043,2880,2535,0.880208333,2859,2649,0.926547744,2864,2454,0.856843575,2851,2305,0.80848825
14339,46.228796,-57.166275,G2V,7.89,2850,2499,0.876842105,2857,2385,0.83479174,2870,2632,0.917073171,2871,2357,0.820968304,2869,2375,0.82781457
13455,43.319345,-34.488597,G0/1V,8.1,2865,2510,0.87609075,2869,2474,0.862321366,2863,2448,0.855047153,2857,2260,0.791039552,2871,2236,0.77882271
21960,70.807023,-54.593426,G9V,7.6,2865,2510,0.87609075,2858,2420,0.846745976,2839,2527,0.890102149,2867,2667,0.93024067,2865,2633,0.919022688
73754,226.137834,-28.300174,F9VCH-0.4,7.17,2864,2509,0.876047486,2880,2389,0.829513889,2871,2518,0.877046325,2869,1979,0.689787382,2868,1646,0.573919107
87369,267.780552,-27.39637,G8/K0V,8.89,2862,2505,0.875262055,2870,2464,0.858536585,2855,2703,0.94676007,2871,2073,0.722048067,2891,2015,0.696990661
24479,78.79751,59.405687,K2III-IV,6.147,2893,2529,0.874179053,2854,2275,0.79712684,2864,2580,0.900837989,2869,2529,0.881491809,2859,2531,0.885274572
12843,41.275774,-18.572565,F7V,4.46,2865,2504,0.87399651,2878,2577,0.895413482,2876,2556,0.888734353,2877,1402,0.487313173,2871,1600,0.557297109
7339,23.638608,68.948134,G6.5V,6.53,2862,2498,0.872816212,2874,2517,0.875782881,2865,2499,0.872251309,2871,1540,0.536398467,2875,1216,0.422956522
62523,192.196035,24.840227,G7V,6.29,2875,2509,0.872695652,2868,2466,0.859832636,2859,2551,0.892270024,2871,2542,0.885405782,2881,2608,0.905241236
112670,342.253596,68.570212,F5V,6.19,2877,2508,0.871741397,2864,2386,0.833100559,2872,2451,0.853412256,2873,1553,0.540549948,2860,1628,0.569230769
103654,315.024152,-69.579436,G1IV-V,6.87,2866,2490,0.868806699,2872,2619,0.911908078,2879,2619,0.909690865,2866,1926,0.672016748,2869,1883,0.656326246
5862,18.79634,-45.531665,F9VFe+0.4,4.96,2858,2482,0.868439468,2869,2511,0.875217846,2868,2618,0.912831241,2866,2246,0.783670621,2890,2110,0.730103806
99174,302.013303,-67.747048,G5V,8.9,2880,2500,0.868055556,2863,2292,0.800558854,2878,2567,0.891938846,2852,2762,0.968443198,2871,2766,0.963427377
17356,55.728317,56.405158,K0III-IV,8.14,2849,2473,0.868023868,2877,2415,0.839416058,2880,2493,0.865625,2849,2286,0.802386802,2867,2426,0.846180677
34065,105.98882,-43.608031,G0V,5.28,2884,2503,0.867891817,2881,2439,0.846581048,2862,2476,0.86512928,2864,2322,0.81075419,2867,2459,0.857690966
83458,255.856316,9.024565,G0,8.17,2876,2496,0.867872045,2875,2695,0.937391304,2871,2746,0.956461163,2887,2493,0.863526152,2895,2734,0.944386874
2902,9.195057,-24.500939,G2V,7.94,2868,2489,0.867852162,2876,2474,0.860222531,2887,2519,0.87253204,2867,2581,0.900244158,2857,2606,0.912145607
90621,277.365189,7.359739,G1,7.77,2873,2490,0.866689871,2851,2497,0.875833041,2862,2568,0.897274633,2843,1721,0.605346465,2874,1977,0.687891441
112201,340.870023,-64.811993,G3/5IV/V,8.25,2861,2479,0.866480252,2856,2579,0.903011204,2866,2479,0.864968597,2855,1995,0.698774081,2881,2293,0.7959042
10218,32.846449,21.377347,G5V,7.32,2860,2477,0.866083916,2862,2469,0.862683438,2866,2578,0.899511514,2852,1873,0.656732118,2894,2251,0.777816171
21272,68.459992,5.385024,G9V,7.93,2861,2477,0.865781195,2855,2636,0.923292469,2885,2809,0.973656846,2872,1358,0.472841226,2873,1003,0.349112426
78132,239.310714,14.414481,K1IV,5.547,2844,2462,0.865682138,2886,2480,0.859320859,2887,2566,0.888811915,2883,2185,0.757891086,2860,2359,0.824825175
54704,168.004965,-26.136671,G8.5V,7.037,2850,2467,0.865614035,2854,2533,0.887526279,2868,2560,0.892608089,2877,1467,0.509906152,2865,1620,0.565445026
35902,111.019203,-40.046068,K3.5V,9.74,2858,2473,0.865290413,2881,2562,0.889274557,2856,2511,0.879201681,2851,2429,0.851981761,2843,2519,0.886035878
27980,88.75816,-0.507972,G3V,7.66,2871,2483,0.864855451,2866,2127,0.742149337,2875,2689,0.935304348,2852,2364,0.828892006,2876,2236,0.777468707
116085,352.842533,59.165518,K0V,6.74,2876,2486,0.864394993,2867,2422,0.84478549,2871,2724,0.948798328,2883,1170,0.405827263,2869,1206,0.420355525
117184,356.395917,40.443499,G5,8.81,2868,2479,0.864365411,2848,2586,0.908005618,2879,2697,0.936783605,2848,1971,0.692064607,2860,2425,0.847902098
24205,77.943535,4.403537,G0VCH-0.3,7.06,2875,2485,0.864347826,2878,2436,0.846421126,2854,2218,0.77715487,2874,2565,0.892484342,2870,2590,0.902439024
12444,40.051756,-9.452877,F8VFe-0.4,5.8,2877,2485,0.863746959,2884,2446,0.848127601,2872,2267,0.789345404,2871,1503,0.523510972,2855,1363,0.477408056
62129,190.997383,27.324905,F8V,8.63,2884,2488,0.862690707,2877,2461,0.855404936,2855,2246,0.786690018,2876,1803,0.626912378,2871,1703,0.59317311
98964,301.390136,3.502764,G8IV,8.33,2869,2475,0.86266992,2867,2397,0.836065574,2853,2560,0.897301087,2879,2637,0.915943036,2878,2639,0.91695622
109166,331.692897,-45.392436,K2V,8.43,2865,2470,0.862129145,2856,2179,0.762955182,2845,2411,0.84745167,2855,1903,0.666549912,2872,2002,0.697075209
16852,54.218263,0.401662,F9IV-V,4.3,2871,2475,0.862068966,2859,2319,0.81112277,2877,2590,0.900243309,2875,1174,0.408347826,2873,680,0.236686391
7576,24.397777,-6.760425,G9Vk,7.656,2856,2462,0.862044818,2874,2481,0.863256785,2878,2656,0.922863099,2865,2410,0.841186736,2852,1632,0.572230014
104318,316.985501,7.432942,G5,8,2862,2466,0.86163522,2880,2344,0.813888889,2886,2436,0.844074844,2881,2212,0.767788962,2858,2058,0.720083975
39491,121.092063,-28.416763,G8/K0V,9.35,2881,2478,0.860118015,2880,2501,0.868402778,2888,2442,0.845567867,2875,2113,0.734956522,2861,2357,0.823837819
97675,297.756847,10.415723,F8V,5.1,2857,2455,0.859292965,2880,2429,0.843402778,2884,2460,0.852981969,2875,2369,0.824,2863,2402,0.838980091
59285,182.422126,1.89789,K0/1III,5.961,2847,2446,0.859149982,2857,2389,0.83619181,2858,2089,0.730930721,2880,2567,0.891319444,2886,2535,0.878378378
669,2.068175,-14.824492,G1V,7.03,2858,2455,0.858992302,2861,2525,0.882558546,2868,2520,0.878661088,2855,2578,0.902977233,2858,2566,0.897830651
11728,37.850704,22.087473,G0,8.01,2882,2475,0.858778626,2869,2428,0.846287905,2875,2230,0.775652174,2851,1555,0.545422659,2867,1361,0.474712243
48376,147.922199,-54.659629,F8V,7.34,2861,2453,0.85739252,2882,2454,0.851492019,2873,2480,0.863209189,2870,1366,0.475958188,2862,1303,0.455276031
68904,211.608974,30.846479,K1:III,7.62,2865,2456,0.857242583,2889,2452,0.848736587,2871,2284,0.795541623,2854,2021,0.708128942,2871,2011,0.700452804
60305,185.484373,47.182201,K2III,6.33,2877,2466,0.857142857,2898,2499,0.862318841,2882,2535,0.879597502,2874,2730,0.949895616,2866,2791,0.973831124
59296,182.479092,-46.20839,K4V(k),8.438,2860,2451,0.856993007,2866,2406,0.839497558,2851,2521,0.88425114,2861,1975,0.690318071,2862,2029,0.708944794
62661,192.584135,-30.577104,G0V,7.61,2883,2469,0.856399584,2864,2533,0.884427374,2870,2406,0.838327526,2867,2073,0.723055459,2871,2114,0.736328805
407,1.244657,-70.212444,G5V,8.12,2867,2455,0.85629578,2875,2350,0.817391304,2872,2619,0.911908078,2884,2675,0.927531207,2871,2683,0.93451759
6712,21.579992,-4.674104,G6V,8.14,2865,2453,0.856195462,2859,2356,0.824064358,2876,2427,0.843880389,2854,1748,0.612473721,2872,1814,0.631615599
90355,276.542022,8.777561,G6V,7.83,2856,2444,0.855742297,2878,2251,0.782140375,2876,2494,0.867176634,2862,2533,0.885045423,2884,2583,0.895631068
37645,115.879603,3.485855,F8V,7.021,2878,2462,0.855455177,2862,2529,0.883647799,2846,2382,0.83696416,2875,1099,0.38226087,2871,1189,0.414141414
23852,76.909643,9.471782,G1IV,6.17,2877,2461,0.855404936,2850,2348,0.823859649,2873,2391,0.832231117,2867,1059,0.369375654,2886,941,0.326056826
113528,344.890946,-30.948502,K0V,9.37,2848,2436,0.855337079,2875,2344,0.815304348,2867,2297,0.801185909,2856,2453,0.858893557,2863,2490,0.86971708
33382,104.142437,1.162085,G8V,7.42,2854,2441,0.85529082,2854,2417,0.84688157,2858,2618,0.916025192,2872,1215,0.423050139,2875,837,0.291130435
21317,68.647119,15.50462,G1V,7.898,2856,2442,0.855042017,2881,2294,0.796251302,2873,2636,0.917507832,2893,1825,0.630833045,2884,1826,0.633148405
100072,304.541691,-4.728665,F6V,7.26,2860,2444,0.854545455,2874,2455,0.85421016,2874,2526,0.878914405,2858,1485,0.519594122,2859,1548,0.541448059
20677,66.441036,-69.993686,G2V,7.87,2858,2442,0.854443667,2869,2547,0.887765772,2850,2456,0.861754386,2870,1802,0.627874564,2858,1978,0.692092372
39780,121.941066,21.581818,G2IV,5.3,2866,2448,0.854152128,2861,2585,0.903530234,2857,2595,0.908295415,2895,2084,0.719861831,2871,2171,0.756182515
39780,121.941066,21.581818,G2IV,5.3,2866,2448,0.854152128,2861,2585,0.903530234,2857,2595,0.908295415,2895,2084,0.719861831,2871,2171,0.756182515
58656,180.420027,39.586587,G5IV,8.64,2897,2473,0.853641698,2860,2429,0.849300699,2878,2476,0.860319666,2880,2335,0.810763889,2868,2428,0.846582985
51074,156.53522,-76.452018,G6V,8.59,2876,2455,0.853616134,2870,2567,0.894425087,2853,2484,0.870662461,2854,1726,0.604765242,2854,1934,0.67764541
107822,327.654559,49.437787,K0,7.81,2877,2455,0.85331943,2868,2316,0.807531381,2874,2496,0.868475992,2860,2020,0.706293706,2857,1949,0.682184109
60096,184.863929,-26.107371,G3V,8.4,2857,2437,0.85299265,2852,2679,0.939340813,2864,2546,0.88896648,2883,2508,0.869927159,2855,2695,0.943957968
12350,39.753339,-8.927886,G5V,6.98,2889,2463,0.852544133,2863,2373,0.828850856,2858,2463,0.861791463,2876,2268,0.788595271,2857,2410,0.843542177
103077,313.27332,-11.573656,G5V,6.391,2861,2435,0.851101014,2865,2271,0.792670157,2852,2320,0.813464236,2851,1894,0.664328306,2871,1239,0.431556949
98138,299.173676,30.947236,G0IV,6.8,2880,2451,0.851041667,2878,2436,0.846421126,2880,2085,0.723958333,2869,983,0.342628093,2881,1133,0.393266227
99034,301.599552,-14.912133,G3/5V,8.12,2867,2439,0.850715033,2868,2413,0.841352859,2870,2447,0.85261324,2855,1504,0.526795096,2871,1680,0.585161964
69414,213.188497,-3.320083,G8V,7.039,2850,2424,0.850526316,2832,2493,0.88029661,2843,2588,0.910306015,2842,2508,0.882477129,2858,2220,0.77676697
48946,149.783308,-33.517117,G3V,8.17,2865,2434,0.8495637,2862,2447,0.854996506,2865,2580,0.90052356,2891,1699,0.587685922,2850,1642,0.576140351
3119,9.919599,11.532278,F8,7.43,2869,2437,0.849424887,2857,2472,0.865243262,2882,2346,0.814018043,2891,1974,0.682808717,2875,2210,0.768695652
52888,162.252164,-31.059143,G2V,7.5,2872,2439,0.849233983,2871,2422,0.843608499,2865,2494,0.870506108,2867,1873,0.653296128,2858,1828,0.639608118
25388,81.471713,-6.362682,F8/G0V,7.5,2880,2445,0.848958333,2854,2409,0.844078486,2884,2431,0.842926491,2874,2029,0.70598469,2877,1509,0.524504692
84975,260.517216,5.00081,G9III-IV,6.68,2882,2445,0.848369188,2886,2486,0.861399861,2869,2488,0.867201115,2882,2580,0.895211659,2874,2595,0.902922756
68682,210.884813,10.78677,G6V,6.27,2868,2433,0.84832636,2889,2425,0.839390793,2852,2398,0.840813464,2889,2067,0.715472482,2872,1701,0.592270195
69316,212.813005,32.295891,K4III,6.14,2859,2425,0.848198671,2858,2286,0.799860042,2863,2490,0.86971708,2859,2201,0.769849598,2870,2260,0.787456446
95962,292.719661,-6.514423,G3V,7.28,2863,2428,0.848061474,2878,2398,0.833217512,2872,2328,0.810584958,2877,2424,0.842544317,2870,2400,0.836236934
102152,310.477636,-27.215948,G3V,9.15,2843,2411,0.848047837,2848,2290,0.804073034,2867,2601,0.907220091,2878,1427,0.495830438,2855,1355,0.474605954
112100,340.591529,-6.871126,G2V,8.74,2861,2425,0.847605732,2857,2388,0.835841792,2871,2491,0.867641937,2886,1728,0.598752599,2848,2075,0.728581461
109423,332.535188,-27.674082,G6V,8.62,2871,2433,0.847439916,2863,2449,0.855396437,2874,2345,0.815935978,2864,1871,0.653282123,2875,2013,0.700173913
919,2.843492,30.449574,G9V,7.96,2862,2424,0.846960168,2879,2455,0.852726641,2857,2468,0.863843192,2882,1875,0.650589868,2868,2471,0.861576011
39088,119.948333,-59.212197,G8IV,9.25,2861,2422,0.846557148,2851,2465,0.864608909,2856,2463,0.862394958,2865,2307,0.805235602,2867,2326,0.811301012
17819,57.195145,-40.399226,F8V,7.24,2861,2422,0.846557148,2870,2425,0.844947735,2869,2336,0.814220983,2856,1656,0.579831933,2881,1904,0.660881638
13976,45.011719,7.749751,K2.5Vk,7.955,2844,2407,0.846343179,2850,2258,0.792280702,2869,2526,0.880446148,2838,2121,0.747357294,2870,1708,0.595121951
88601,271.364058,2.499785,K0-V,4.03,2860,2420,0.846153846,2858,2384,0.834149755,2869,2427,0.845939352,2883,2055,0.712799168,2871,2212,0.770463253
45940,140.525271,-73.543348,G7V,8.12,2847,2408,0.845802599,2860,2455,0.858391608,2874,2535,0.882045929,2874,2736,0.951983299,2854,2719,0.952697968
67237,206.675134,-56.850076,K1.5V(k),8.63,2873,2426,0.844413505,2873,2406,0.837452141,2865,2517,0.878534031,2861,2005,0.700803915,2851,1448,0.507891968
12764,41.003948,-6.009343,F7V,7.07,2871,2424,0.84430512,2854,2415,0.846180799,2878,2384,0.828353023,2885,2083,0.722010399,2867,2136,0.745029648
23831,76.854013,-12.49127,G0IV,5.968,2853,2407,0.843673326,2865,2229,0.778010471,2854,1999,0.700420463,2868,2142,0.746861925,2871,1747,0.608498781
84827,260.052826,-70.045367,G0IV,6.52,2861,2412,0.843061866,2871,2280,0.79414838,2865,2328,0.812565445,2868,1737,0.605648536,2868,1711,0.596582985
109488,332.706949,-55.457133,G3V,7.22,2874,2422,0.842727905,2877,2140,0.743830379,2863,2384,0.832692979,2889,1598,0.553132572,2858,1743,0.60986704
48638,148.763993,61.116122,K0,6.29,2886,2432,0.842688843,2885,2348,0.813864818,2860,2436,0.851748252,2880,2632,0.913888889,2879,2682,0.931573463
50174,153.623947,21.168058,F9V,6.031,2864,2413,0.842527933,2868,2496,0.870292887,2889,2581,0.893388716,2860,2083,0.728321678,2881,2125,0.737591114
72688,222.918606,-24.304131,K3.5V,7.805,2886,2431,0.842342342,2856,2339,0.818977591,2849,2155,0.756405756,2883,2070,0.718002081,2872,1755,0.611072423
114924,349.176264,53.213475,F8V,5.6,2860,2409,0.842307692,2857,2399,0.839691985,2866,2564,0.894626657,2877,2126,0.738964199,2875,2066,0.718608696
20557,66.06073,21.736244,F8V,7.125,2884,2429,0.84223301,2868,2350,0.819386332,2873,2514,0.875043509,2857,2326,0.814140707,2876,2391,0.831363004
115577,351.175481,-52.701877,G5V,7.58,2861,2409,0.842013282,2856,2475,0.866596639,2858,2453,0.858292512,2860,1804,0.630769231,2878,2071,0.719596942
9400,30.196719,-80.532713,K1V,8.93,2859,2407,0.841902763,2875,2401,0.835130435,2867,2381,0.830484827,2869,2473,0.861972813,2860,2689,0.94020979
92519,282.832182,-44.475695,F8V,7.55,2885,2427,0.841247834,2876,2454,0.853268428,2853,2326,0.815282159,2865,2051,0.715881326,2871,1729,0.602229188
59280,182.405236,40.252055,G8IV/V:,7.47,2879,2416,0.839180271,2874,2244,0.780793319,2877,2396,0.832811957,2861,2678,0.936036351,2857,2577,0.9019951
15005,48.350187,-28.974701,G0V,7.88,2886,2421,0.838877339,2858,2548,0.89153254,2869,2058,0.717323109,2843,2396,0.84277172,2871,2634,0.917450366
113086,343.530875,19.892032,F8,7.023,2870,2407,0.838675958,2868,2354,0.820781032,2876,2423,0.842489569,2839,1874,0.660091582,2843,1804,0.634540978
69536,213.521582,12.959444,F8V,5.5,2861,2399,0.838518001,2871,2422,0.843608499,2861,2573,0.899335897,2852,1984,0.695652174,2865,2116,0.738568935
41184,126.065234,44.949709,G2V,7.7,2858,2396,0.838348495,2871,2436,0.848484848,2870,2591,0.902787456,2864,1749,0.610684358,2890,1884,0.651903114
69340,212.880014,1.362398,F6V,6.415,2880,2414,0.838194444,2853,2375,0.832457063,2878,2317,0.805072967,2864,2450,0.855446927,2846,2460,0.864371047
41484,126.903267,45.652986,G1V,6.3,2873,2408,0.838148277,2854,2408,0.843728101,2858,2304,0.806158153,2886,1617,0.56029106,2887,1575,0.545549013
58813,180.942893,-44.122803,G2/3III,8.07,2867,2401,0.83746076,2868,2499,0.871338912,2871,2579,0.898293278,2861,2281,0.797273681,2872,2324,0.809192201
38784,119.071787,80.265541,G8V,6.56,2869,2401,0.836876961,2857,2342,0.819740987,2840,2341,0.824295775,2859,1860,0.650577125,2878,1980,0.687977762
41968,128.323327,-5.327923,F8/G0V,7.33,2872,2402,0.836350975,2867,2423,0.845134287,2869,2554,0.890205647,2865,1035,0.361256545,2864,1023,0.357192737
79715,244.026745,-52.814548,G3V,8.37,2853,2385,0.835962145,2897,2431,0.839143942,2867,2623,0.914893617,2852,862,0.302244039,2857,661,0.231361568
74389,228.043144,-30.886294,G1.5V,7.73,2866,2390,0.833914864,2863,2265,0.791128187,2852,2162,0.758064516,2866,2776,0.968597348,2883,2805,0.972944849
13402,43.133868,-12.769714,K1.5V(k),6.05,2857,2381,0.83339167,2858,2118,0.741077677,2887,2669,0.924489089,2863,2217,0.774362557,2887,2050,0.710079667
68805,211.294545,-9.048506,G2V,8.08,2853,2377,0.833158079,2859,2195,0.767750962,2873,2362,0.822137139,2866,1806,0.630146546,2858,2144,0.750174948
111944,340.128578,44.276307,K2.5III,4.46,2858,2381,0.83310007,2865,2406,0.839790576,2878,2133,0.74113968,2873,2326,0.809606683,2873,2166,0.753915767
106913,324.792298,-27.306574,G2V,6.74,2864,2382,0.831703911,2870,2405,0.837979094,2879,2475,0.859673498,2874,1737,0.604384134,2862,2058,0.719077568
48423,148.069871,49.190791,G5,7.73,2869,2382,0.830254444,2871,1980,0.689655172,2858,2213,0.774317705,2875,2225,0.773913043,2883,2055,0.712799168
22563,72.836551,-68.069646,G0V,6.82,2874,2384,0.829505915,2854,2304,0.807288017,2859,2415,0.844700944,2860,1781,0.622727273,2854,1339,0.469166083
104101,316.361403,5.958173,F8V,5.968,2850,2364,0.829473684,2877,2438,0.847410497,2871,2285,0.795889934,2873,1519,0.528715628,2873,1152,0.400974591
51510,157.786452,-53.257634,K1/2III:,9.81,2887,2393,0.828888119,2865,2515,0.877835951,2865,2371,0.827574171,2900,1911,0.658965517,2864,2042,0.712988827
18343,58.826323,-65.284722,K1V(k),8.78,2829,2342,0.827854366,2875,1787,0.621565217,2842,2292,0.806474314,2863,1680,0.586797066,2863,1600,0.558854349
100587,305.965102,32.190182,K2.5IIIFe-0.5,4.44,2875,2380,0.827826087,2859,2400,0.839454355,2843,2237,0.786844882,2868,2174,0.758019526,2881,2030,0.704616453
60729,186.700589,-48.913192,G2V,6.26,2847,2352,0.826132771,2871,2477,0.862765587,2887,2574,0.891582958,2862,1905,0.665618449,2865,1869,0.652356021
93016,284.24194,2.461692,F7V,7.66,2878,2377,0.825920778,2868,2148,0.748953975,2867,2321,0.809557028,2883,2278,0.79014915,2873,2343,0.815523843
26437,84.389491,74.688766,G2V,7.744,2868,2368,0.825662483,2876,2392,0.831710709,2877,2415,0.839416058,2862,2052,0.716981132,2882,2217,0.76925746
116838,355.214349,20.36589,K3.5V,8.27,2866,2364,0.824842987,2856,2411,0.844187675,2886,2554,0.884961885,2877,2272,0.789711505,2877,2433,0.845672576
19148,61.567198,15.698118,F9V,7.811,2877,2373,0.824817518,2866,2406,0.839497558,2875,2591,0.901217391,2865,956,0.333682373,2862,1128,0.394129979
112067,340.489399,14.516393,K0III,5.927,2873,2369,0.824573616,2884,2324,0.805825243,2849,2225,0.780975781,2855,2048,0.717338004,2878,2149,0.746699097
86385,264.774838,-26.937563,F8V,7.71,2866,2362,0.82414515,2870,2467,0.859581882,2883,2366,0.82067291,2881,1737,0.602915654,2854,1738,0.608969867
46580,142.478438,5.655135,K3V,7.197,2864,2360,0.824022346,2887,2338,0.809837201,2877,2474,0.859923531,2887,2191,0.758919293,2875,2258,0.785391304
112462,341.709383,-20.79056,G0V,7.9,2866,2358,0.822749477,2864,2491,0.86976257,2881,2383,0.827143353,2860,1206,0.421678322,2855,1347,0.471803853
22589,72.919092,-31.56732,G1V,8.08,2881,2369,0.822283929,2877,2384,0.828640945,2840,2461,0.866549296,2850,1526,0.535438596,2864,1635,0.570879888
80543,246.663354,15.972638,G0III,6.69,2859,2350,0.821965722,2881,2240,0.77750781,2876,2483,0.863351878,2889,1566,0.542056075,2874,1371,0.477035491
5985,19.24586,-2.279159,F9V,6.52,2886,2370,0.821205821,2870,2360,0.822299652,2870,2406,0.838327526,2839,1542,0.543148996,2874,1583,0.550800278
12894,41.43679,-39.71706,G3IV/V,7.78,2882,2366,0.820957668,2879,2532,0.879472039,2874,2650,0.922059847,2871,2158,0.751654476,2864,2537,0.885824022
21408,68.927338,19.881797,G7III+A8m:IV,6.33,2880,2364,0.820833333,2861,2315,0.809157637,2874,2505,0.871607516,2866,2489,0.868457781,2870,2513,0.875609756
7981,25.624012,20.268513,K1V,5.24,2868,2353,0.820432357,2882,2368,0.821651631,2855,2462,0.86234676,2894,2094,0.723565999,2860,2226,0.778321678
7981,25.624012,20.268513,K1V,5.24,2868,2353,0.820432357,2882,2368,0.821651631,2855,2462,0.86234676,2894,2094,0.723565999,2860,2226,0.778321678
26853,85.516604,22.660327,K2,6.35,2859,2345,0.820216859,2881,2171,0.753557792,2870,2415,0.841463415,2885,2272,0.787521664,2850,2314,0.811929825
85158,261.036431,-34.798448,F9.5V,6.92,2875,2358,0.820173913,2858,2347,0.821203639,2874,2470,0.859429367,2862,1903,0.664919637,2866,1740,0.607117934
54383,166.900831,13.85882,F8V,7.32,2876,2357,0.819541029,2888,2323,0.804362881,2870,2203,0.767595819,2874,1236,0.43006263,2879,1358,0.47169156
14150,45.608443,26.609238,G6V,6.624,2862,2345,0.819357093,2874,2412,0.839248434,2857,2595,0.908295415,2873,1694,0.589627567,2847,1671,0.586933614
1031,3.20937,-57.912609,K0V,7.226,2867,2348,0.818974538,2873,2504,0.871562826,2867,2669,0.930938263,2872,2214,0.770891365,2870,1814,0.632055749
1954,6.177285,-53.983997,G2V,7.27,2871,2350,0.818530129,2861,2559,0.894442503,2869,2718,0.947368421,2877,2324,0.807785888,2897,1772,0.611667242
19641,63.130646,17.277458,K0III,6.091,2874,2352,0.818371608,2868,2329,0.812064156,2860,2434,0.851048951,2878,2438,0.847116053,2873,2402,0.836059868
99702,303.477987,16.924897,G0,9.43,2872,2350,0.818245125,2863,2429,0.848410758,2868,2381,0.830195258,2850,1867,0.655087719,2876,2033,0.706884562
6455,20.753644,-16.487462,G3V,7.93,2866,2342,0.817166783,2858,2517,0.880685794,2861,2420,0.845858092,2870,2674,0.931707317,2875,2550,0.886956522
56731,174.470841,50.618221,G9:IIIb:Ba2.5,6.124,2854,2331,0.816748423,2849,2357,0.827307827,2864,2053,0.716829609,2870,1262,0.439721254,2871,1199,0.417624521
90223,276.138074,-49.652877,G0-V,6.458,2863,2338,0.816625917,2880,2301,0.798958333,2878,2473,0.859277276,2863,2200,0.768424729,2882,1994,0.691880638
69357,212.942382,-12.611768,K1V(k),7.946,2879,2351,0.816602987,2858,2035,0.712036389,2875,2158,0.750608696,2876,2001,0.695757997,2872,1881,0.65494429
4696,15.088222,17.226322,K2III,7.25,2885,2353,0.81559792,2873,2210,0.769230769,2865,2383,0.831762653,2874,2031,0.706680585,2881,2248,0.780284623
94346,288.047323,57.67198,G8V,7.04,2879,2348,0.815560959,2873,2088,0.726766446,2866,2433,0.848918353,2866,2234,0.779483601,2861,2176,0.760573226
20357,65.394979,14.409788,F5IV-V,6.578,2864,2333,0.814594972,2905,2521,0.867814114,2862,2643,0.923480084,2847,1709,0.600280998,2891,1532,0.529920443
19793,63.634648,23.574943,G3V,8.047,2891,2354,0.814251124,2874,2330,0.810716771,2878,2442,0.848505907,2873,2026,0.705186216,2865,2244,0.783246073
26534,84.657779,-16.91929,G3V,7.59,2880,2343,0.813541667,2875,2460,0.855652174,2865,2238,0.781151832,2881,648,0.224921902,2866,521,0.181786462
89042,272.608992,-62.00223,G0V,5.49,2880,2342,0.813194444,2860,2339,0.817832168,2874,2252,0.783576896,2859,2759,0.965022735,2889,2801,0.969539633
61100,187.828849,55.118842,K2Ve,8.1,2861,2326,0.813002447,2869,1998,0.696409899,2855,2108,0.738353765,2887,1435,0.497055767,2889,1090,0.377293181
6177,19.811925,-43.629836,K2V,8.73,2855,2321,0.81295972,2858,2371,0.82960112,2879,2533,0.879819382,2871,2063,0.71856496,2863,1928,0.67341949
52462,160.867807,-29.064287,K1V,7.719,2869,2329,0.811781108,2868,2212,0.771269177,2867,2458,0.85734217,2860,1887,0.65979021,2871,1593,0.554858934
64844,199.385587,40.572608,F3III,4.715,2872,2330,0.811281337,2881,2322,0.805970149,2853,2375,0.832457063,2865,2093,0.730541012,2887,2074,0.718392795
46404,141.944932,-6.071215,G5VFe-1CH-0.8,5.4,2865,2323,0.810820244,2855,2367,0.829071804,2860,2323,0.812237762,2877,1416,0.492179353,2874,1583,0.550800278
59856,184.125568,33.061524,K0.5III-IIIb,4.94,2872,2327,0.810236769,2874,2324,0.808629088,2861,2177,0.760922754,2858,2463,0.861791463,2855,2525,0.88441331
33277,103.827781,25.375699,G0V,5.76,2891,2337,0.808370806,2882,2089,0.724843858,2872,2020,0.703342618,2868,1998,0.69665272,2871,2131,0.742250087
35985,111.238174,-38.351972,K1/2(V),9.43,2854,2307,0.808339173,2861,2182,0.762670395,2878,2312,0.80333565,2874,2466,0.858037578,2857,2510,0.878543927
85749,262.838894,2.724507,G8III+A/F,5.586,2888,2334,0.808171745,2861,2285,0.798671793,2866,2421,0.844731333,2856,2657,0.930322129,2874,2649,0.9217119
50851,155.751867,6.542642,K3III,6.06,2880,2327,0.807986111,2886,2324,0.805266805,2865,2269,0.791972077,2875,2486,0.864695652,2876,2620,0.910987483
20892,67.162655,-19.458873,K2III,5.95,2877,2324,0.807785888,2844,2255,0.792897328,2863,2393,0.835836535,2860,1902,0.665034965,2874,1969,0.685107864
93685,286.172827,-31.372687,G2V,8.2,2868,2316,0.807531381,2888,2477,0.857686981,2860,2632,0.92027972,2872,2260,0.786908078,2867,2132,0.743634461
78161,239.404543,32.409032,G0,8.65,2857,2307,0.807490375,2841,2253,0.793030623,2881,2288,0.794168691,2839,1760,0.619936597,2896,2271,0.784185083
12766,41.016996,-68.1484,G5V,8.64,2864,2309,0.806215084,2874,2423,0.843075852,2876,2492,0.866481224,2864,1729,0.603701117,2882,1850,0.641915337
95149,290.374009,-34.983434,G2V,6.48,2864,2307,0.80551676,2871,2306,0.803204458,2861,2359,0.824536875,2865,856,0.29877836,2876,754,0.26216968
52316,160.350778,-1.741491,G9IV,6.257,2866,2307,0.804954641,2855,2070,0.725043783,2880,2105,0.730902778,2881,2165,0.751475182,2850,2383,0.836140351
76626,234.724954,-69.209104,K1/2V:,9.09,2848,2292,0.804775281,2872,2184,0.760445682,2886,2275,0.788288288,2876,2593,0.901599444,2866,2622,0.914863922
53196,163.203933,-6.82199,G0/1V,7.17,2856,2298,0.804621849,2867,2317,0.808161842,2887,2281,0.790093523,2856,1744,0.610644258,2857,1753,0.613580679
27090,86.163992,-29.916672,G3/5V,8.25,2884,2316,0.803051318,2848,2407,0.845154494,2871,2059,0.717171717,2868,2276,0.793584379,2868,2479,0.864365411
49728,152.284348,-15.494495,G2V,7.54,2869,2302,0.802370164,2879,2288,0.794720389,2872,2530,0.88091922,2863,2004,0.699965072,2851,1470,0.515608558
83276,255.294811,-13.567114,G0V,7.14,2869,2301,0.80202161,2862,2109,0.736897275,2871,2029,0.706722396,2885,1857,0.643674177,2879,2123,0.737408823
115547,351.07844,-72.165195,G0V,6.88,2889,2316,0.801661475,2881,2113,0.733425894,2859,2276,0.796082546,2879,1768,0.614102119,2880,2022,0.702083333
76704,234.938431,44.31119,G5,8.22,2863,2295,0.801606706,2846,2053,0.721363317,2860,2275,0.795454545,2877,2242,0.779283976,2859,2405,0.841203218
62175,191.120777,58.690924,G5V,8,2858,2286,0.799860042,2848,2286,0.802668539,2877,2571,0.893639208,2874,1942,0.675713292,2863,2258,0.788683199
112219,340.918607,30.092512,G3V,8.03,2850,2279,0.799649123,2870,2253,0.785017422,2870,2495,0.869337979,2879,2109,0.732546023,2872,1931,0.67235376
109169,331.70446,85.409369,G0,8.09,2853,2279,0.798808272,2862,2620,0.915443746,2866,2699,0.941730635,2882,2390,0.829285219,2873,2578,0.897319875
18944,60.907977,-51.930839,G3/5V,8.19,2880,2299,0.798263889,2883,2107,0.730835935,2894,2553,0.882170007,2866,2520,0.87927425,2857,2653,0.92859643
2909,9.213638,-24.496627,G8/K0V,8.17,2869,2288,0.797490415,2867,2180,0.7603767,2858,2158,0.755073478,2880,1476,0.5125,2877,1619,0.562738964
76569,234.56784,-21.016317,K0III,5.829,2863,2279,0.796018163,2882,2299,0.797709924,2865,2077,0.72495637,2857,2385,0.83479174,2857,2411,0.843892195
109422,332.536585,-32.548408,F6V,4.92,2873,2284,0.794987818,2891,2257,0.78069872,2874,2234,0.777313848,2874,2116,0.736256089,2871,1946,0.677812609
34017,105.876911,29.33708,G0V,5.93,2875,2285,0.794782609,2846,2046,0.718903725,2852,2097,0.735273492,2846,1990,0.699226985,2860,2231,0.78006993
6605,21.202838,-2.848589,K0III,6.167,2884,2292,0.794729542,2886,2387,0.827096327,2860,2227,0.778671329,2871,2367,0.824451411,2864,2408,0.840782123
98621,300.466865,-69.187941,G4V,8.11,2855,2268,0.794395797,2859,2321,0.811822315,2882,2371,0.822692575,2869,2531,0.882188916,2876,2506,0.871349096
114933,349.207106,-21.203092,K0III,7.25,2878,2285,0.793954135,2863,2300,0.803353126,2858,2296,0.803358992,2870,1902,0.66271777,2883,2082,0.722164412
53707,164.824755,43.87339,G5,8.42,2858,2269,0.793911826,2869,2444,0.851864761,2876,2509,0.872392211,2880,2065,0.717013889,2864,2225,0.776885475
40110,122.890201,-6.015787,F7/8V,7.9,2869,2276,0.793307773,2855,2163,0.757618214,2891,2149,0.743341404,2882,2252,0.781401804,2841,2177,0.766279479
84374,258.741967,-2.503146,G3V,8.4,2851,2261,0.793055068,2880,2277,0.790625,2857,2090,0.731536577,2863,1867,0.652113168,2888,2208,0.764542936
74975,229.828327,1.765405,F8IV,5.1,2865,2272,0.793019197,2875,2295,0.79826087,2845,2261,0.794727592,2864,1269,0.443086592,2864,942,0.328910615
14857,47.969076,-39.023216,F7V,7.05,2853,2262,0.792849632,2875,2283,0.794086957,2871,2239,0.779867642,2860,1515,0.52972028,2872,1747,0.608286908
10416,33.556541,-3.635205,K3.5V,8.536,2868,2272,0.792189679,2867,2225,0.77607255,2881,2029,0.704269351,2864,2444,0.853351955,2875,2399,0.834434783
2498,7.922768,12.913504,K0,7.25,2899,2293,0.790962401,2854,2175,0.762088297,2855,2070,0.725043783,2886,1980,0.686070686,2853,1997,0.699964949
57001,175.284948,-29.196304,G2III/IV,6.44,2851,2255,0.790950544,2884,2293,0.795076283,2876,2258,0.78511822,2885,1084,0.375736568,2869,1036,0.361101429
65275,200.681696,-18.030907,G5/6V,8.07,2865,2266,0.790924956,2892,2384,0.824343015,2890,2403,0.831487889,2869,1487,0.518299059,2868,1579,0.55055788
74948,229.731136,-1.592386,F7V,6.94,2856,2255,0.789565826,2860,2040,0.713286713,2882,2376,0.824427481,2861,1555,0.543516253,2856,1142,0.399859944
26079,83.434853,-54.902289,F8V,6.431,2882,2271,0.787994448,2876,2334,0.811543811,2863,2217,0.774362557,2848,2131,0.748244382,2861,1961,0.685424677
49756,152.347622,2.371084,G3V,7.55,2880,2264,0.786111111,2859,2369,0.828611403,2870,2585,0.900696864,2877,1893,0.657977059,2867,1707,0.595395884
70857,217.34294,80.809861,G5,6.91,2872,2256,0.78551532,2864,2373,0.828561453,2870,2542,0.885714286,2861,1848,0.645927997,2879,1788,0.621048975
16142,52.003947,-11.286597,K2II/III,5.743,2869,2252,0.784942489,2872,2234,0.777855153,2887,2311,0.800484932,2859,2376,0.831059811,2841,2382,0.83843717
77152,236.28104,28.46993,G0V,8.069,2839,2228,0.784783374,2870,2168,0.755400697,2864,2547,0.889315642,2851,1737,0.609259909,2874,1617,0.56263048
111761,339.592269,-7.897557,G3IV,6.23,2854,2239,0.784512964,2856,2132,0.746498599,2857,2312,0.809240462,2870,2600,0.905923345,2875,2499,0.869217391
106078,322.310314,-50.316843,G3V,7.32,2872,2252,0.784122563,2869,2290,0.798187522,2862,2372,0.828791055,2854,882,0.309039944,2847,898,0.31541974
12205,39.289844,2.415465,F2II,7.21,2847,2231,0.783631893,2870,2397,0.835191638,2878,2473,0.859277276,2844,2076,0.729957806,2857,2224,0.778438922
114269,347.152407,-63.87158,G3V,7.22,2849,2230,0.782730783,2868,2372,0.827057183,2861,2221,0.776301992,2882,1310,0.454545455,2858,1565,0.547585724
64109,197.085911,-87.219312,G7V,8.2,2868,2244,0.782426778,2853,1948,0.682790046,2852,2310,0.809957924,2884,2159,0.748613037,2855,2137,0.748511384
26977,85.86896,-25.622088,G8/K0V+F/G,8.69,2868,2244,0.782426778,2852,1908,0.669004208,2862,2351,0.821453529,2868,2762,0.963040446,2860,2771,0.968881119
112242,341.022828,41.819233,G8III,5.08,2881,2252,0.78167303,2878,2166,0.752605976,2844,1935,0.680379747,2880,2214,0.76875,2865,2149,0.75008726
61662,189.606183,14.872413,G0,7.65,2882,2252,0.781401804,2864,2488,0.868715084,2882,2620,0.909090909,2871,2110,0.734935563,2867,2433,0.848622253
50319,154.134538,23.503096,G2V,5.97,2863,2235,0.780649668,2866,2308,0.805303559,2847,2280,0.800842993,2876,1408,0.489568846,2859,1660,0.580622595
57,0.168004,-69.675964,K1V,8.24,2854,2227,0.780308339,2873,2189,0.761921337,2868,2143,0.7472106,2867,2106,0.734565748,2863,2189,0.764582606
59692,183.614628,23.661214,G5,7.35,2865,2235,0.780104712,2870,2328,0.811149826,2874,2489,0.866040362,2876,2067,0.718706537,2896,2278,0.78660221
28066,89.014303,13.924912,G2V,6.6,2863,2232,0.779601816,2875,2060,0.716521739,2870,2101,0.732055749,2870,1150,0.400696864,2868,1334,0.465132497
55486,170.455601,18.190005,K0,8,2885,2248,0.779202773,2857,2411,0.843892195,2842,2608,0.917663617,2871,2407,0.838383838,2857,2531,0.885894295
54381,166.895885,20.271676,G5,8.83,2872,2233,0.777506964,2873,2022,0.703793944,2866,2174,0.7585485,2885,2424,0.840207972,2883,2301,0.798126951
98921,301.29075,38.478467,G2V,6.17,2874,2233,0.776965901,2875,2124,0.738782609,2857,2436,0.852642632,2866,1709,0.596301465,2873,1759,0.612252001
109572,332.9532,56.839359,F8III-IV,5.2,2856,2217,0.776260504,2859,2037,0.712486884,2900,2152,0.742068966,2867,1164,0.405999302,2873,1089,0.379046293
73100,224.096003,49.62845,F8-V,5.6,2853,2214,0.776025237,2859,2058,0.719832109,2872,2027,0.705779944,2880,1339,0.464930556,2875,1495,0.52
116984,355.73564,0.239732,G8V,8.63,2888,2239,0.775277008,2861,1949,0.681230339,2871,2022,0.704284222,2877,2011,0.698992006,2865,2157,0.752879581
27058,86.07332,-10.016732,G1V,7.12,2874,2228,0.775226166,2860,1442,0.504195804,2855,2242,0.785288967,2877,1892,0.657629475,2870,1692,0.589547038
70782,217.129738,2.788834,G0V,7.01,2846,2205,0.774771609,2869,2230,0.777274312,2873,2195,0.764009746,2864,1276,0.445530726,2870,1551,0.540418118
110812,336.759966,-62.5246,K1V(k),8.78,2880,2230,0.774305556,2858,2174,0.760671798,2863,2467,0.861683549,2864,1982,0.692039106,2863,1458,0.509256025
20455,65.733722,17.542515,G9.5IIICN0.5,3.76,2869,2221,0.77413733,2855,1929,0.675656743,2878,2490,0.865184156,2854,1705,0.597407148,2867,1178,0.410882456
116613,354.493702,46.199434,G3V(k),6.59,2877,2220,0.771637122,2877,2053,0.713590546,2875,2377,0.826782609,2852,2620,0.918653576,2876,2541,0.883518776
35992,111.249984,-38.349703,K2V,9.52,2870,2212,0.770731707,2879,2211,0.767974991,2875,2129,0.740521739,2883,2125,0.737079431,2855,2221,0.77793345
20577,66.118027,16.88617,G0VCaII(e),7.792,2865,2207,0.770331588,2894,2262,0.781617139,2863,2328,0.813133077,2857,2049,0.717185859,2883,2447,0.848768644
29205,92.393851,-14.584615,K2III,5.563,2873,2213,0.770274974,2870,2042,0.711498258,2848,2275,0.79880618,2859,2221,0.776845051,2867,2361,0.823508894
19335,62.152577,38.039735,F8V,5.5,2880,2218,0.770138889,2874,2193,0.763048017,2850,2256,0.791578947,2864,2005,0.700069832,2876,2253,0.783379694
31564,99.095206,-18.6599,G8/K0III+F/G,5.704,2860,2201,0.76958042,2881,2264,0.785838251,2859,2269,0.793634138,2880,2367,0.821875,2863,2259,0.789032483
20480,65.843044,21.379099,G9V,8.85,2885,2219,0.76915078,2906,1822,0.626978665,2858,2014,0.704688593,2867,1948,0.679455877,2864,1943,0.678421788
47463,145.132469,-1.730093,K0III+F/G,7.54,2854,2195,0.769096006,2875,2491,0.866434783,2864,2661,0.929120112,2879,2206,0.766238277,2873,2527,0.879568395
6744,21.705188,-29.474969,G5V,8.41,2881,2213,0.768136064,2861,2389,0.835022719,2859,2530,0.884924799,2880,1614,0.560416667,2857,762,0.266713336
100233,304.93827,-25.228601,G2V,7.19,2882,2213,0.767869535,2867,2330,0.812696198,2853,2489,0.872415002,2873,1536,0.534632788,2865,725,0.253054101
109585,332.987044,59.084581,K0III,6.29,2883,2211,0.766909469,2852,2184,0.765778401,2899,2156,0.743704726,2871,1852,0.645071404,2870,2108,0.734494774
54242,166.461393,-20.409081,G1V,8.11,2858,2190,0.766270119,2881,2262,0.785144047,2880,2318,0.804861111,2875,969,0.337043478,2882,664,0.230395559
115919,352.288739,12.760554,G8IIIa,4.56,2844,2178,0.765822785,2859,2293,0.802028681,2874,2005,0.69763396,2873,2438,0.848590324,2867,2278,0.794558772
19038,61.173815,22.081925,K0III-IIIb,4.37,2883,2206,0.765175165,2862,2130,0.744234801,2861,1813,0.633694512,2869,1897,0.661205995,2851,1958,0.68677657
14501,46.827397,-13.761783,G1V,7,2881,2203,0.764665047,2859,2019,0.706190976,2859,2124,0.742917104,2871,1691,0.588993382,2860,1812,0.633566434
2314,7.379763,24.880988,F8,7.77,2870,2194,0.76445993,2871,2294,0.79902473,2881,2506,0.869836862,2849,1869,0.656019656,2880,2279,0.791319444
54400,166.976779,-30.174567,G0V,6.503,2892,2210,0.76417704,2862,1711,0.597833683,2887,2109,0.730516107,2863,1278,0.446384911,2866,1344,0.468946267
69569,213.598114,41.518758,K3III,6.23,2889,2207,0.763932156,2857,2202,0.770738537,2878,2186,0.759555247,2870,2616,0.911498258,2891,2672,0.924247665
83138,254.839641,56.688595,K1III,6.05,2861,2185,0.763718979,2858,2308,0.807557733,2874,2611,0.90848991,2859,1645,0.575376006,2870,1481,0.516027875
116763,354.963776,-32.743407,G9.5V,7.191,2859,2182,0.763203917,2854,1784,0.625087596,2878,2128,0.739402363,2863,1948,0.680405169,2853,1855,0.65019278
56997,175.262568,34.201635,G8V,5.34,2869,2188,0.762635064,2882,1906,0.661346287,2885,2551,0.884228769,2865,1796,0.626876091,2856,1456,0.509803922
93297,285.051875,61.423313,G5,8.35,2885,2200,0.762564991,2869,2198,0.7661206,2870,2314,0.806271777,2872,2558,0.890668524,2861,2616,0.914365606
1444,4.495295,-13.455641,G0V,6.5,2868,2186,0.762203626,2867,2061,0.718869899,2883,2206,0.765175165,2883,2282,0.791536594,2855,2185,0.765323993
103860,315.671697,-34.812929,G8V,9.69,2875,2190,0.76173913,2854,2131,0.746671338,2888,2049,0.709487535,2864,2599,0.907472067,2871,2584,0.900034831
2742,8.753613,42.694775,K0IV,8.02,2873,2188,0.761573268,2866,2143,0.747732031,2865,2382,0.831413613,2848,1942,0.681882022,2885,2130,0.73830156
19172,61.65267,54.008643,K0III-IV,6.32,2851,2170,0.761136443,2872,1792,0.623955432,2859,1986,0.694648478,2860,1986,0.694405594,2866,2052,0.715980461
104549,317.669463,-23.311532,G1V,8.05,2877,2186,0.759819256,2858,2265,0.792512246,2881,2329,0.808399861,2881,1416,0.491496008,2870,1217,0.424041812
12158,39.174009,-3.156136,K2.5V(k),8.1,2879,2187,0.759638763,2867,2203,0.768399023,2883,2064,0.715920916,2873,1491,0.518969718,2874,1802,0.627000696
87710,268.740305,-7.733945,G8IV,6.92,2872,2180,0.759052925,2869,2293,0.799233182,2866,2495,0.870551291,2857,2083,0.729086454,2874,2472,0.860125261
5936,19.078841,33.114719,K1III,6.05,2868,2176,0.758716876,2870,2065,0.719512195,2857,2073,0.725586279,2847,1716,0.602739726,2869,1857,0.647263855
23430,75.540925,-26.275028,K1III,5.016,2849,2160,0.758160758,2868,1985,0.692119944,2869,2149,0.749041478,2867,2635,0.919079177,2875,2384,0.829217391
61097,187.823809,-43.384465,K4V,9.76,2866,2171,0.757501745,2878,2304,0.800555942,2871,2150,0.74886799,2853,2106,0.738170347,2870,2126,0.740766551
6116,19.634371,-28.732955,K0IV,7.91,2855,2160,0.756567426,2887,2019,0.699341877,2873,1924,0.669683258,2879,1960,0.680791942,2875,1951,0.678608696
67408,207.229446,-35.704184,F8.5V,6.52,2863,2163,0.755501222,2878,2163,0.751563586,2881,2116,0.734467199,2872,964,0.335654596,2870,859,0.299303136
118278,359.868467,-20.034714,G8+V,7.46,2879,2175,0.75547065,2872,1938,0.674791086,2867,2176,0.758981514,2846,1753,0.615952214,2875,2160,0.751304348
77052,236.007575,2.515167,G5V,5.879,2877,2173,0.75530066,2875,1912,0.665043478,2867,1924,0.671084758,2868,2484,0.866108787,2834,2438,0.860268172
114670,348.450969,15.367634,F8V,7.37,2881,2176,0.755293301,2884,2122,0.735783634,2881,2246,0.77959042,2861,1591,0.556099266,2864,1669,0.582751397
36964,113.98402,-32.84142,G8V,8.93,2870,2165,0.754355401,2873,1898,0.660633484,2858,2198,0.769069279,2870,2453,0.854703833,2851,2584,0.90634865
99642,303.331541,-36.302404,K1/2V,9.48,2865,2161,0.754275742,2857,1856,0.649632482,2854,2229,0.78100911,2851,2532,0.888109435,2860,2295,0.802447552
74118,227.21655,19.03863,K0,8.28,2862,2158,0.754018169,2842,2068,0.72765658,2877,2233,0.776155718,2871,1465,0.510275165,2869,1886,0.657371907
50032,153.219905,-28.513384,K2V,9.08,2849,2147,0.753597754,2881,2266,0.786532454,2868,2323,0.809972106,2860,2445,0.854895105,2880,2032,0.705555556
102203,310.622536,-5.301243,G5V,7.61,2876,2165,0.752781641,2859,2117,0.740468695,2864,2433,0.849511173,2883,1185,0.411030177,2862,902,0.315164221
108102,328.543225,-4.276184,K2III,5.716,2851,2146,0.752718344,2855,2280,0.798598949,2871,2397,0.834900731,2842,1130,0.397607319,2859,1107,0.387198321
81681,250.28423,-2.857279,G5V,7.22,2861,2153,0.752534079,2881,2083,0.723012843,2861,2201,0.76931143,2863,1310,0.457561998,2869,1374,0.478912513
78442,240.21306,4.427361,K0III/IV,5.823,2870,2158,0.751916376,2859,1966,0.687653026,2869,1854,0.646218194,2880,2151,0.746875,2858,2407,0.842197341
15861,51.076977,24.724066,K4III,5.504,2876,2161,0.751390821,2863,2013,0.703108627,2869,2154,0.750784245,2852,2360,0.827489481,2869,2444,0.851864761
108438,329.504579,-5.204184,G3V,8.33,2863,2150,0.750960531,2857,1989,0.696184809,2855,2212,0.774781086,2885,2413,0.836395147,2863,2650,0.925602515
91701,280.511867,-64.323535,G5V,8.67,2861,2147,0.75043691,2849,1886,0.661986662,2871,2312,0.805294323,2878,2731,0.948922863,2870,2754,0.959581882
29843,94.264993,-22.71523,F8.5V,6.04,2862,2147,0.750174703,2893,2199,0.760110612,2880,2331,0.809375,2864,1448,0.505586592,2855,1248,0.437127846
32222,100.903153,-73.118208,G8III,6.36,2861,2146,0.750087382,2865,2030,0.708551483,2844,1898,0.667369902,2869,2398,0.8358313,2833,2573,0.908224497
23475,75.689143,-4.210123,K1III,5.86,2868,2150,0.749651325,2866,1892,0.660153524,2867,2185,0.762120684,2873,2153,0.749390881,2877,2020,0.702120264
92270,282.068344,23.514748,F7V,6.192,2873,2153,0.749390881,2861,2088,0.72981475,2872,1964,0.683844011,2868,523,0.182357043,2879,428,0.14866273
54083,165.998875,-74.247965,F8V,7.72,2864,2144,0.748603352,2875,2092,0.727652174,2864,2126,0.742318436,2870,928,0.323344948,2865,758,0.264572426
112426,341.584899,50.209967,K0,7.86,2865,2143,0.747993019,2870,2172,0.756794425,2859,2388,0.835257083,2892,1534,0.530428769,2880,1837,0.637847222
103519,314.581103,44.471712,K0III:Fe-0.5,5.562,2876,2151,0.747913769,2883,1949,0.676031911,2855,2111,0.739404553,2858,1897,0.663750875,2860,1603,0.56048951
92986,284.15824,28.198923,K2III,6.96,2875,2150,0.747826087,2856,2198,0.769607843,2865,2465,0.860383944,2869,2266,0.789822238,2873,2316,0.806126001
50013,153.158173,-19.153042,F7V,6.46,2863,2140,0.747467691,2898,2103,0.725672878,2881,2383,0.827143353,2862,1524,0.532494759,2867,1213,0.423090338
27263,86.685601,11.05044,G5,7.6,2880,2151,0.746875,2891,1932,0.668280872,2881,1971,0.684137452,2852,1753,0.614656381,2868,1839,0.641213389
111274,338.141918,-6.467175,G5V,6.95,2879,2148,0.746092393,2864,1858,0.648743017,2872,2010,0.699860724,2886,1384,0.47955648,2878,1399,0.486101459
115915,352.273656,23.048082,K1III-IV,6.45,2862,2132,0.744933613,2867,2267,0.790722009,2871,1818,0.63322884,2882,2232,0.774462179,2890,2606,0.901730104
21248,68.377302,-29.766492,K0III-IV,4.51,2873,2140,0.744865994,2871,1984,0.691048415,2881,2195,0.761888233,2854,2107,0.738262088,2863,2134,0.745371987
8498,27.39811,-46.768685,G5V,7.92,2868,2136,0.744769874,2854,2066,0.723896286,2877,2168,0.753562739,2865,2401,0.838045375,2892,2515,0.869640387
99332,302.420885,-3.129007,K4,9.59,2875,2138,0.743652174,2869,2368,0.825374695,2861,2327,0.813351975,2862,2307,0.806079665,2871,2315,0.806339255
19076,61.334408,22.008905,G1V,5.9,2875,2138,0.743652174,2866,1995,0.696092114,2890,2127,0.735986159,2880,1863,0.646875,2871,1927,0.671194706
3181,10.127536,-27.27635,G5V,8.79,2872,2132,0.742339833,2855,1353,0.473905429,2864,2158,0.75349162,2873,2613,0.909502262,2879,2572,0.893365752
3540,11.295666,0.253282,F7V,7,2875,2134,0.74226087,2863,2148,0.750261963,2871,2264,0.788575409,2878,866,0.300903405,2854,791,0.27715487
20052,64.500598,-45.651063,G2/3V,7.54,2867,2127,0.741890478,2857,2235,0.782289114,2884,2057,0.713245492,2881,1897,0.658451926,2877,2049,0.712200209
81210,248.811015,37.022129,G5,8.56,2875,2132,0.741565217,2875,2158,0.750608696,2888,2358,0.816481994,2857,2229,0.780189009,2873,2349,0.817612252
67371,207.131839,-55.614884,G2IV/V,7.94,2874,2131,0.741475296,2850,1850,0.649122807,2862,1899,0.663522013,2866,2720,0.94905792,2858,2806,0.981805458
2787,8.886806,-0.505612,F5V,5.949,2861,2117,0.739951066,2862,1973,0.689378057,2881,1760,0.610898993,2884,1345,0.466366158,2871,1046,0.364332985
111349,338.377853,-35.444546,G8V,7.8,2872,2125,0.739902507,2854,2031,0.711632796,2858,1952,0.682995101,2879,1888,0.655783258,2866,2109,0.735868807
52369,160.555506,-13.787714,G1.5V,6.767,2867,2121,0.739797698,2841,2150,0.756775783,2873,2060,0.717020536,2881,2507,0.870183964,2869,2510,0.874869292
110716,336.479263,35.364852,K1V,8.32,2878,2128,0.739402363,2863,2167,0.756898358,2887,2331,0.807412539,2869,1641,0.571976298,2865,2007,0.70052356
108468,329.601356,-12.664657,G1V,7.17,2864,2116,0.738826816,2854,2079,0.728451296,2885,2231,0.773310225,2858,1691,0.591672498,2858,1860,0.650804759
112414,341.533481,-48.978822,G0.5V,6.62,2875,2124,0.738782609,2858,1904,0.66620014,2882,2392,0.829979181,2878,1797,0.624391939,2873,1410,0.490776192
25247,80.986782,-7.808065,K0III,4.12,2887,2132,0.738482854,2854,1770,0.6201822,2862,1996,0.697414396,2861,2201,0.76931143,2879,2078,0.721778395
20826,66.941978,11.736421,F8V,7.49,2865,2114,0.737870855,2868,1990,0.693863319,2866,2337,0.815422191,2853,2016,0.706624606,2853,2206,0.773221171
5928,19.054998,87.145495,K0III,6.193,2856,2105,0.737044818,2867,1849,0.644925009,2871,2237,0.779171021,2872,2613,0.909818942,2882,2364,0.820263706
19255,61.893142,38.074526,G9V(k),7.08,2884,2124,0.736477115,2875,1671,0.581217391,2887,1829,0.633529616,2864,1785,0.62325419,2867,1932,0.673875131
104809,318.507503,-29.663527,G6V,7.35,2857,2104,0.736436822,2853,1990,0.697511392,2871,2115,0.736677116,2851,1543,0.541213609,2860,1561,0.545804196
27706,87.998736,37.832463,G5,7.89,2868,2107,0.734658298,2862,2051,0.716631726,2859,2206,0.771598461,2893,2500,0.864154857,2882,2612,0.906315059
38998,119.717418,-13.315229,K2+V,8.82,2849,2093,0.734643735,2876,2074,0.721140473,2865,2173,0.758464223,2862,2314,0.808525507,2858,2184,0.764170749
116033,352.667279,-24.196068,G3V,7.54,2870,2107,0.734146341,2861,1889,0.660258651,2866,1862,0.649685973,2848,1481,0.520014045,2873,1759,0.612252001
103226,313.699236,-17.922895,K0III,5.78,2862,2101,0.734102027,2875,1708,0.594086957,2850,1779,0.624210526,2854,2231,0.781709881,2893,2158,0.745938472
10990,35.410995,-15.767975,G3V,8.15,2871,2107,0.73389063,2883,1905,0.660770031,2881,1776,0.616452621,2889,2123,0.734856352,2873,2015,0.701357466
21963,70.818366,-9.618115,G3/5V,8.06,2887,2114,0.732248008,2863,1973,0.689137269,2879,2272,0.789162904,2880,2383,0.827430556,2862,2514,0.878406709
49841,152.646978,-12.35405,K0IIICN+1,3.61,2875,2103,0.731478261,2871,2051,0.714385232,2871,2267,0.789620341,2876,2229,0.775034771,2872,2338,0.814066852
2941,9.33617,-24.767257,G7V,5.57,2877,2103,0.73096976,2830,1518,0.53639576,2870,2294,0.799303136,2876,2430,0.844923505,2869,2405,0.838271175
68593,210.631825,31.660856,F8,7.15,2862,2091,0.730607966,2883,1916,0.664585501,2867,2047,0.713986746,2874,840,0.292275574,2865,751,0.262129145
9222,29.639607,49.204354,K0IV,5.712,2880,2103,0.730208333,2875,2530,0.88,2846,2316,0.813773717,2879,2531,0.879124696,2879,2754,0.956582147
67422,207.266625,26.97986,K3.5V,7.01,2861,2087,0.729465222,2867,2209,0.770491803,2860,2002,0.7,2858,2253,0.788313506,2873,2518,0.876435781
52139,159.781802,37.910001,G0IV,5.85,2877,2098,0.729231839,2878,2279,0.791869354,2876,2255,0.784075104,2867,2546,0.888036275,2875,2619,0.910956522
24822,79.819173,22.096493,G8III,4.956,2858,2084,0.729181246,2878,2009,0.698054204,2875,1525,0.530434783,2875,2635,0.916521739,2875,2581,0.89773913
52197,159.960731,37.839073,K0,7.59,2861,2084,0.728416638,2887,1899,0.657776238,2853,1854,0.649842271,2862,1893,0.661425577,2871,2002,0.697318008
66250,203.674963,-9.106763,K1III,8.03,2864,2085,0.728002793,2871,2082,0.725182863,2859,2002,0.700244841,2860,1939,0.677972028,2855,1971,0.690367776
2734,8.730682,13.37114,K0,6.39,2882,2098,0.72796669,2871,2222,0.77394636,2879,2304,0.800277874,2885,2518,0.872790295,2877,2724,0.946819604
6795,21.863386,-25.936903,K0V,9.15,2849,2068,0.725868726,2870,1896,0.660627178,2864,2104,0.734636872,2868,1768,0.616457462,2880,1249,0.433680556
93377,285.276501,15.683733,G5:V,7.86,2877,2086,0.725060827,2875,1777,0.618086957,2871,2382,0.829676071,2862,1857,0.64884696,2866,2039,0.711444522
70310,215.778422,25.338176,F3V,6.226,2869,2078,0.724294179,2882,2021,0.701249133,2879,2151,0.747134422,2860,1135,0.396853147,2847,706,0.24798033
6670,21.405146,-14.598796,K2+III-IIIbCN0.5,4.918,2866,2075,0.724005583,2860,2152,0.752447552,2881,2024,0.702533842,2879,2169,0.753386593,2878,2438,0.847116053
74856,229.4517,-45.922426,G3IV/V,7.71,2870,2077,0.72369338,2878,2222,0.772063933,2877,2203,0.765728189,2863,1254,0.438002096,2874,1402,0.487821851
49942,152.950288,23.755196,G2V,8.43,2873,2077,0.722937696,2867,1970,0.687129404,2865,1927,0.672600349,2885,1248,0.432582322,2855,1495,0.523642732
76200,233.473156,-31.019048,G8IV-V,7.96,2882,2082,0.72241499,2878,2057,0.714732453,2864,2029,0.708449721,2876,1196,0.415855355,2873,1404,0.488687783
62944,193.482273,26.779996,K2IIICN+2,6.88,2865,2068,0.721815009,2853,1856,0.650543288,2855,2024,0.708931699,2867,916,0.319497733,2885,802,0.277989601
34271,106.570011,22.683488,G2V,8.27,2894,2088,0.721492744,2850,1456,0.510877193,2863,1866,0.651763884,2870,2099,0.731358885,2874,1995,0.694154489
72567,222.565879,23.91184,F9IV-V,5.88,2889,2082,0.72066459,2863,2092,0.730702061,2876,2378,0.826842837,2870,1587,0.552961672,2876,1491,0.518428373
64577,198.545398,-19.930947,G9IV,5.33,2874,2071,0.720598469,2878,1260,0.437804031,2870,1992,0.694076655,2879,1269,0.440778048,2856,1017,0.356092437
70016,214.895265,-5.151194,K1V,7.569,2873,2070,0.720501218,2874,1617,0.56263048,2875,1908,0.663652174,2878,1755,0.609798471,2869,1894,0.660160335
64194,197.344344,51.154971,K0,8.49,2853,2052,0.719242902,2887,2073,0.718046415,2878,1809,0.628561501,2864,1747,0.609986034,2879,1850,0.642584231
44897,137.212795,33.882218,G0IV-V,5.9,2870,2061,0.718118467,2878,1821,0.632731063,2863,2268,0.792176039,2858,1488,0.520643807,2862,1252,0.437456324
41317,126.456314,-29.930592,G2.5V,7.82,2858,2050,0.717284815,2875,1610,0.56,2862,1910,0.667365479,2867,1953,0.68119986,2879,1686,0.585620007
114096,346.632856,19.910853,F8.5V,6.3,2872,2059,0.716922006,2870,2069,0.720905923,2879,2118,0.735672108,2874,1310,0.455810717,2845,1363,0.479086116
25973,83.140832,57.22107,F8V,6.46,2886,2067,0.716216216,2859,2128,0.744316194,2859,1985,0.694298706,2869,510,0.177762287,2864,370,0.129189944
18993,61.041148,2.826948,F6V,5.36,2855,2044,0.715936953,2862,2075,0.72501747,2889,2136,0.739356179,2858,1099,0.38453464,2883,1431,0.49635796
77372,236.908756,-9.480444,F3/5V,7,2860,2047,0.715734266,2878,1778,0.617790132,2871,1581,0.550679206,2871,1256,0.437478231,2853,1022,0.358219418
33817,105.307251,-25.948718,K1V,6.688,2863,2049,0.71568285,2862,1883,0.657931516,2875,2231,0.776,2865,2487,0.868062827,2861,2540,0.887801468
62915,193.408854,-4.224657,K1III,6.45,2889,2067,0.715472482,2882,2062,0.715475364,2864,1715,0.598812849,2852,2469,0.865708275,2873,2573,0.895579534
81693,250.321504,31.602719,G2IV,2.8,2886,2061,0.714137214,2891,2029,0.701833276,2872,1849,0.643802228,2841,1350,0.475184794,2872,1545,0.537952646
10446,33.658255,28.691182,K1III,6.35,2852,2035,0.713534362,2891,2081,0.719820131,2873,2027,0.705534285,2872,1940,0.675487465,2868,1846,0.643654114
65302,200.750297,-81.310116,G5VFe-0.7,7.87,2855,2037,0.713485114,2856,1421,0.49754902,2884,2084,0.72260749,2875,2136,0.742956522,2887,1998,0.692067891
19736,63.45766,12.753704,K0,6.25,2877,2051,0.712895377,2865,2073,0.723560209,2890,2164,0.748788927,2851,1858,0.651701157,2861,1869,0.653268088
114273,347.170522,2.127878,G8IV,5.431,2841,2021,0.711369236,2850,2221,0.779298246,2855,2063,0.722591944,2866,1896,0.661549197,2867,2267,0.790722009
50075,153.35304,-33.03172,G0V,6.38,2863,2034,0.710443591,2862,1989,0.694968553,2878,2289,0.795343989,2858,1473,0.515395381,2877,1065,0.370177268
94050,287.210376,-42.428106,K1V,7.88,2868,2037,0.710251046,2865,1945,0.678883072,2866,1955,0.68213538,2861,696,0.243271583,2885,1109,0.38440208
87158,267.103199,20.565439,G5IV,5.7,2865,2034,0.709947644,2864,2055,0.717527933,2869,1498,0.522133147,2884,1890,0.655339806,2864,1635,0.570879888
96085,293.027935,-11.274942,K2.5V(k),7.57,2844,2017,0.709212377,2873,1775,0.617821093,2866,1961,0.68422889,2871,2088,0.727272727,2860,1481,0.517832168
83601,256.320076,0.702559,F9V,6.01,2854,2024,0.709180098,2864,1850,0.645949721,2899,2518,0.868575371,2840,1554,0.547183099,2861,1439,0.502970989
54102,166.056834,-57.765126,G3V,8.69,2867,2033,0.709103593,2872,1618,0.563370474,2868,2243,0.782078103,2867,1839,0.641437042,2870,1293,0.450522648
67837,208.432328,-78.413698,G5V,9.27,2863,2029,0.708697171,2880,1891,0.656597222,2864,2288,0.798882682,2867,1894,0.660620858,2863,2345,0.819070905
97635,297.657182,52.987997,K3IIICN2,5.03,2860,2026,0.708391608,2888,1815,0.628462604,2841,1955,0.68813798,2865,1679,0.586038394,2867,1519,0.529822114
58079,178.664342,54.233876,G5,8.8,2867,2030,0.708057203,2862,1961,0.685185185,2859,1995,0.697796432,2877,2366,0.822384428,2861,2452,0.857042992
77325,236.803595,-42.204725,G5V,7.37,2872,2033,0.707869081,2856,2014,0.705182073,2873,2143,0.745910198,2858,726,0.254023793,2853,334,0.117069751
10977,35.349977,-30.933644,K2+V,8.82,2879,2034,0.706495311,2867,1697,0.591907918,2845,1861,0.654130053,2863,2360,0.824310164,2861,2230,0.779447746
21654,69.738807,14.105577,G5,7.945,2885,2038,0.706412478,2884,2236,0.775312067,2877,2173,0.75530066,2869,1748,0.609271523,2869,2261,0.78807947
39212,120.306301,8.376318,G0,7.51,2866,2024,0.706210747,2856,2110,0.738795518,2861,2514,0.878713736,2863,1070,0.373733846,2881,1063,0.368969108
22729,73.341867,24.177376,F8,7.62,2865,2023,0.706108202,2874,1881,0.654488518,2862,1961,0.685185185,2865,1831,0.639092496,2867,1984,0.692012557
113896,345.988636,-4.794863,G0-V,6.68,2880,2032,0.705555556,2856,2185,0.765056022,2868,2239,0.780683403,2892,1204,0.416320885,2866,649,0.226448011
83289,255.320521,60.648753,K1III,6.16,2871,2025,0.705329154,2855,1927,0.674956217,2867,1986,0.69271015,2868,1827,0.637029289,2856,1501,0.525560224
91360,279.495075,-6.805478,K0IV/V,8.3,2869,2019,0.703729522,2871,2063,0.71856496,2861,2276,0.79552604,2835,2154,0.75978836,2864,1963,0.685405028
54582,167.555599,-7.3894,G1V,6.81,2856,2009,0.703431373,2867,2049,0.714684339,2869,2369,0.825723249,2863,1377,0.480964024,2871,896,0.312086381
7719,24.837498,44.386157,G8III,5.017,2870,2016,0.702439024,2854,1704,0.597056762,2862,1558,0.544374563,2875,2085,0.725217391,2890,1883,0.651557093
35005,108.635919,12.115826,G6III,5.71,2884,2025,0.702149792,2853,2179,0.763757448,2880,1963,0.681597222,2876,2056,0.71488178,2876,2334,0.811543811
29716,93.892773,-0.512188,F5V,5.65,2862,2008,0.701607268,2872,2040,0.710306407,2882,1932,0.6703678,2884,2315,0.802704577,2861,2223,0.777001049
111515,338.901562,-23.991095,K1III,5.978,2881,2019,0.700798334,2854,1978,0.693062369,2860,2039,0.712937063,2869,1906,0.664342977,2847,1843,0.647348086
3909,12.531624,-10.644329,F7V,5.19,2867,2007,0.70003488,2865,1794,0.62617801,2855,1662,0.582136602,2859,1704,0.596012592,2865,1580,0.551483421
76641,234.763308,43.866512,G5,8.65,2876,2012,0.699582754,2870,2407,0.838675958,2870,2548,0.887804878,2865,2043,0.713089005,2874,2411,0.838900487
88790,271.872601,56.801901,G2IV-V,7.67,2862,2002,0.699510832,2857,2056,0.719635982,2877,2186,0.759819256,2882,1796,0.623178348,2871,2156,0.750957854
13907,44.777058,-28.907214,K1III,6.144,2842,1987,0.699155524,2867,2042,0.712242762,2873,2079,0.723633832,2853,2088,0.731861199,2861,2113,0.738552954
115331,350.402138,44.097884,G9V,7.36,2863,2001,0.69891722,2858,2153,0.753324003,2864,2417,0.843924581,2846,1271,0.446591708,2876,1460,0.507649513
61724,189.780453,21.062559,G9IIIb,5.49,2888,2016,0.698060942,2839,1890,0.665727369,2864,2219,0.774790503,2868,1820,0.634588563,2888,1660,0.574792244
111616,339.177635,-43.470974,F8V,6.76,2883,2012,0.697884148,2875,1938,0.674086957,2863,2001,0.69891722,2855,811,0.284063047,2875,512,0.178086957
17778,57.091405,10.793064,G3IV,7.93,2871,2003,0.697666318,2880,1797,0.623958333,2854,1593,0.55816398,2872,1997,0.695334262,2872,2184,0.760445682
30545,96.318945,-0.945882,F9V,5.9,2869,2001,0.697455559,2857,1985,0.694784739,2875,2072,0.720695652,2859,1184,0.414130815,2867,811,0.282874084
13081,42.038124,27.068645,K0V,7.62,2875,2005,0.697391304,2874,1812,0.630480167,2853,2291,0.803014371,2876,1530,0.531988873,2865,1467,0.512041885
43565,133.085047,-12.808695,F8IV,6.82,2874,2003,0.696938065,2868,2165,0.75488145,2857,2086,0.730136507,2880,1708,0.593055556,2878,1910,0.663655316
53383,163.767623,-0.805242,M0III,10.074,2869,1998,0.696409899,2856,1954,0.684173669,2847,2074,0.728486126,2872,1537,0.535167131,2875,1694,0.589217391
109822,333.659249,-15.818531,G9.5IV-V,6.54,2865,1993,0.695636998,2872,2206,0.76810585,2868,1885,0.657252441,2887,2101,0.727745064,2873,2492,0.867386008
63995,196.710926,-77.87045,G5V,8.77,2844,1978,0.695499297,2853,1498,0.525061339,2857,2255,0.789289464,2867,2205,0.769096617,2885,2399,0.831542461
96428,294.06536,14.391071,K0II-III,6.364,2863,1985,0.693328676,2866,2009,0.700976971,2860,1996,0.697902098,2873,881,0.306648103,2877,989,0.343760862
94376,288.13875,67.661541,G9III,3.07,2865,1985,0.692844677,2878,2169,0.753648367,2868,1815,0.632845188,2870,1872,0.652264808,2876,2084,0.724617524
65046,199.992903,-41.190665,F6V,6.75,2863,1983,0.692630108,2880,2189,0.760069444,2872,1905,0.663300836,2869,1687,0.588009759,2872,1638,0.570334262
42356,129.535445,26.048977,G2V,7.56,2873,1989,0.692307692,2850,1978,0.694035088,2857,2014,0.704935247,2869,1989,0.693272917,2882,2261,0.784524636
67069,206.185839,-14.225181,F8.5V,6.92,2864,1982,0.692039106,2872,2058,0.716573816,2877,2293,0.797010775,2887,1497,0.518531347,2881,1594,0.553280111
107649,327.065631,-47.303614,G2V,5.58,2888,1995,0.690789474,2860,1681,0.587762238,2864,1883,0.657472067,2855,2177,0.762521891,2877,1742,0.605491832
71556,219.524022,12.803618,G0,8.28,2863,1977,0.690534404,2875,1865,0.648695652,2848,1873,0.657654494,2872,1579,0.549791086,2870,1743,0.607317073
52943,162.406203,-16.193649,K1.5IIIHdel-0.5,3.11,2878,1987,0.690410007,2879,1906,0.662035429,2863,1610,0.562347188,2879,2062,0.71622091,2863,2110,0.736989172
116745,354.905787,-72.722155,K3+V,7.087,2878,1987,0.690410007,2876,1843,0.640820584,2866,1753,0.611653873,2871,601,0.209334727,2872,564,0.19637883
115527,351.026406,-7.550758,G5V,7.61,2872,1981,0.689763231,2862,1735,0.606219427,2859,1970,0.689052116,2848,1808,0.634831461,2856,1510,0.528711485
30225,95.388026,-22.214753,K2.5V(k),8.46,2868,1978,0.689679219,2877,1780,0.618700035,2865,2098,0.732286213,2846,2118,0.744202389,2865,1763,0.615357766
89771,274.786753,33.231269,K0V,8.26,2874,1982,0.689631176,2865,1827,0.637696335,2888,2191,0.75865651,2873,1598,0.556213018,2856,1868,0.654061625
67384,207.161395,31.190208,K0III,5.57,2880,1985,0.689236111,2873,1711,0.595544727,2857,1691,0.591879594,2871,2369,0.825148032,2877,2232,0.775808133
68461,210.232883,39.239205,G5III,8.93,2862,1972,0.689028651,2886,2221,0.76957727,2882,2507,0.869882026,2879,2160,0.750260507,2873,2322,0.80821441
88644,271.467633,7.090649,G5,7.67,2873,1979,0.68882701,2879,1810,0.628690518,2857,2319,0.811690585,2859,1700,0.594613501,2864,1784,0.622905028
89497,273.954461,-23.815951,K0-V,8.54,2854,1964,0.688156973,2877,1719,0.597497393,2877,2035,0.707334029,2879,2116,0.734977423,2859,2194,0.767401189
63142,194.071689,-19.631522,K0III,7.22,2871,1975,0.687913619,2870,1811,0.631010453,2871,2025,0.705329154,2864,2029,0.708449721,2891,2026,0.700795572
92872,283.864392,6.615295,K0III,5.58,2882,1978,0.686328938,2877,1914,0.66527633,2861,1989,0.695211465,2880,2006,0.696527778,2874,1847,0.642658316
26653,84.968111,52.897487,G5,7.83,2872,1970,0.685933148,2887,2054,0.711465189,2867,2424,0.845483083,2853,1040,0.364528566,2863,1078,0.376528117
50546,154.861619,48.396763,K0,6,2871,1968,0.685475444,2882,2007,0.696391395,2888,2108,0.729916898,2874,2513,0.874391093,2870,2655,0.925087108
28954,91.66866,15.542106,G9V,6.74,2855,1957,0.685464098,2869,1774,0.618333914,2835,2499,0.881481481,2870,984,0.342857143,2864,716,0.25
682,2.107273,6.616804,G2V,7.59,2858,1959,0.685444367,2849,1504,0.527904528,2888,1897,0.656855956,2863,1991,0.69542438,2865,2006,0.70017452
94981,289.912494,37.330541,G5V,6.31,2854,1954,0.684653118,2875,1800,0.626086957,2865,2077,0.72495637,2882,1873,0.649895906,2851,1779,0.623991582
57858,177.989864,8.82999,K0/1III,7.4,2864,1960,0.684357542,2861,1718,0.600489339,2868,1786,0.622733612,2865,1698,0.592670157,2881,1897,0.658451926
115830,351.992064,6.378992,K0.5III,4.3,2872,1960,0.682451253,2869,1784,0.621819449,2878,1280,0.444753301,2857,1696,0.593629681,2866,1579,0.55094208
13411,43.171703,-31.562196,G3V,8.54,2874,1961,0.682324287,2869,1884,0.6566748,2859,2263,0.791535502,2869,1509,0.525967236,2877,1067,0.370872437
14315,46.158611,1.863605,G8/K0III,6.05,2864,1953,0.681913408,2862,1863,0.650943396,2853,1786,0.626007711,2887,2133,0.738829234,2881,2075,0.720236029
94336,288.020938,49.85575,G2V,6.75,2887,1968,0.681676481,2888,1955,0.676939058,2868,1791,0.624476987,2863,1655,0.578064967,2878,1848,0.642112578
36325,112.166258,27.552939,K2III,6.36,2861,1949,0.681230339,2863,2032,0.709745023,2857,2435,0.852292615,2901,1220,0.42054464,2883,1228,0.425945196
78709,241.015353,25.25481,G8V,7.06,2883,1963,0.680887964,2859,1768,0.618398041,2853,2223,0.779179811,2881,1570,0.54494967,2868,1462,0.509762901
15382,49.592097,-22.511112,K0III,4.875,2851,1937,0.679410733,2870,2142,0.746341463,2864,2216,0.773743017,2847,2273,0.798384264,2857,2647,0.926496325
118162,359.528399,50.447675,G4V,6.64,2873,1948,0.678036895,2871,1822,0.634622083,2872,2183,0.760097493,2874,1959,0.681628392,2875,1819,0.632695652
103414,314.294074,0.463782,K3III,6.06,2869,1945,0.677936563,2853,1858,0.651244304,2851,2125,0.745352508,2876,1682,0.584840056,2870,1768,0.616027875
11043,35.548958,-43.19981,K0III,6.3,2872,1947,0.677924791,2884,1902,0.659500693,2882,1877,0.651283831,2855,1506,0.527495622,2863,1871,0.653510304
87678,268.624292,-3.462453,F7V,7.33,2860,1938,0.677622378,2847,1966,0.690551458,2866,2150,0.750174459,2871,1262,0.439568095,2861,1522,0.531981825
98959,301.386519,-67.320894,G2V,6.07,2866,1942,0.677599442,2862,1653,0.577568134,2863,1986,0.69367796,2884,956,0.33148405,2879,1044,0.362625912
109162,331.67417,53.13065,K0IV,7.79,2859,1937,0.677509619,2875,2152,0.748521739,2882,1970,0.683553088,2882,1258,0.436502429,2846,1478,0.519325369
16107,51.87246,34.806623,G0,8.16,2859,1935,0.676810073,2866,1924,0.671318911,2878,2129,0.739749826,2874,1790,0.622825331,2876,1773,0.616481224
61597,189.33013,79.215473,G2V,6.99,2874,1943,0.676061239,2870,1715,0.597560976,2867,1892,0.659923265,2883,2072,0.718695803,2882,2212,0.767522554
86985,266.632504,-7.985659,G2V,7.35,2873,1942,0.675948486,2853,2018,0.707325622,2861,1892,0.661307235,2892,628,0.217150761,2858,844,0.295311407
28677,90.82484,42.911539,K0III,6.092,2878,1944,0.675469076,2865,2085,0.727748691,2849,2091,0.733941734,2854,1808,0.633496847,2892,2080,0.71922545
950,2.933372,-35.133117,F5V,5.249,2854,1926,0.674842327,2865,1846,0.644328098,2873,2023,0.704142012,2869,1080,0.376437783,2871,973,0.338906304
13701,44.106873,-8.898145,K0III,3.87,2866,1934,0.674808095,2877,1878,0.652763295,2848,1416,0.497191011,2853,2594,0.909218367,2860,2517,0.88006993
6376,20.492901,12.604165,K0,6.97,2843,1914,0.673232501,2856,1877,0.657212885,2865,1843,0.643280977,2860,1662,0.581118881,2877,1784,0.620090372
109836,333.694951,-5.886552,G6V,7.8,2868,1927,0.671896792,2867,2163,0.754447157,2873,2245,0.781413157,2854,2042,0.715487036,2881,2391,0.829920167
3311,10.540739,-3.05638,G5V,8.38,2836,1903,0.671015515,2853,1597,0.559761654,2866,1902,0.663642708,2878,2502,0.869353718,2849,2577,0.904527905
43706,133.511665,-51.584235,G5V,8.44,2860,1919,0.670979021,2867,1804,0.629229159,2873,1823,0.634528368,2873,1686,0.586843021,2874,1792,0.623521225
14710,47.516595,-50.832383,F8/G0V,7.54,2875,1929,0.670956522,2879,2050,0.712052796,2858,1835,0.642057383,2883,1997,0.692681235,2871,1904,0.66318356
18261,58.594307,1.261621,G1V,7.97,2856,1914,0.670168067,2875,1965,0.683478261,2884,1954,0.677531207,2856,1677,0.587184874,2851,1745,0.612065942
109387,332.414566,22.242198,K1IV,7.47,2869,1920,0.669222726,2856,1774,0.621148459,2860,1686,0.58951049,2874,1764,0.613778706,2878,1863,0.647324531
10510,33.863907,27.357261,G8.V,8.1,2874,1922,0.668754349,2871,1699,0.591779868,2863,1540,0.537897311,2855,1901,0.665849387,2838,1861,0.655743481
25840,82.74975,-10.081087,F6V,6.91,2856,1909,0.668417367,2859,1847,0.64603008,2869,1983,0.691181596,2879,1346,0.467523446,2854,1434,0.502452698
74605,228.65975,67.346722,F8V,5.1,2880,1923,0.667708333,2880,1870,0.649305556,2867,1797,0.626787583,2879,1481,0.514414727,2858,1530,0.535339398
105327,320.020325,-42.678695,G0V,8.22,2863,1911,0.667481663,2851,2051,0.719396703,2865,2313,0.807329843,2863,2092,0.730702061,2886,1911,0.662162162
27628,87.739968,-35.76831,K1IIICN+1,3.12,2877,1917,0.666319082,2865,1965,0.685863874,2869,2176,0.758452422,2848,1583,0.555828652,2880,1462,0.507638889
47310,144.6137,4.649292,K3III,4.68,2837,1890,0.666196687,2861,1819,0.635791681,2871,1533,0.533960293,2875,1768,0.614956522,2878,2058,0.715079917
14705,47.498631,15.373236,K0IV-V,9.06,2874,1910,0.664578984,2870,1879,0.654703833,2858,2109,0.737928621,2880,1894,0.657638889,2865,1755,0.612565445
15868,51.103062,-15.653836,G1/2V,7.51,2857,1898,0.664333217,2862,2062,0.720475192,2872,1795,0.625,2869,1248,0.434994772,2886,1432,0.496188496
35702,110.499552,39.959996,G5,7.99,2873,1904,0.662721893,2859,1738,0.607904862,2866,1772,0.618283322,2870,1666,0.580487805,2875,1858,0.64626087
19233,61.839818,-64.222298,G1V,6.38,2871,1902,0.662486938,2834,2163,0.763232181,2862,2479,0.866177498,2863,596,0.208173245,2876,652,0.226703755
31205,98.195304,-11.166376,G9III:Ba3.5,6.24,2854,1889,0.661878066,2881,1572,0.545643874,2867,1690,0.589466341,2874,988,0.343771747,2888,838,0.290166205
11072,35.63561,-23.816328,G1V,5.19,2853,1888,0.661759551,2886,2035,0.705128205,2871,2126,0.740508534,2866,432,0.150732729,2865,438,0.152879581
115604,351.275076,69.949797,G4V,9.254,2865,1893,0.660732984,2851,1768,0.620133287,2866,2107,0.73517097,2867,686,0.239274503,2884,1427,0.49479889
100474,305.630601,-26.159888,G6V,9.36,2861,1887,0.659559595,2867,1879,0.655388908,2852,1817,0.637096774,2864,2110,0.736731844,2878,1980,0.687977762
70755,217.050577,-2.227953,G2IV,4.844,2855,1882,0.659194396,2863,1749,0.61089766,2857,1870,0.654532727,2876,2009,0.698539638,2845,1714,0.602460457
30502,96.182333,-43.405675,G5V,8.63,2863,1886,0.658749563,2874,1674,0.582463466,2851,2198,0.770957559,2851,2076,0.728165556,2867,2069,0.721660272
75101,230.195924,-2.413335,K2III,6.35,2885,1897,0.657538995,2874,1808,0.629088379,2867,1734,0.604813394,2874,2433,0.846555324,2867,2418,0.843390303
70735,216.992271,35.577201,K0,7.44,2882,1894,0.657182512,2880,1636,0.568055556,2869,1569,0.546880446,2841,1400,0.492784231,2870,1683,0.58641115
10301,33.178857,-53.743892,K2V,8.38,2852,1872,0.656381487,2865,1020,0.356020942,2861,1773,0.619713387,2843,1970,0.692930004,2871,2080,0.724486242
115438,350.742609,-20.100582,K1III,3.98,2874,1886,0.656228253,2868,1810,0.631101813,2874,1853,0.644745999,2883,1967,0.682275408,2876,2039,0.708970793
85042,260.713701,-2.388175,G3V,6.293,2866,1880,0.655966504,2862,1610,0.562543676,2839,1600,0.563578725,2871,2287,0.796586555,2883,2121,0.735691988
42885,131.100208,-57.769114,G2V,8.12,2875,1883,0.654956522,2857,1117,0.390969548,2876,1817,0.63178025,2888,2369,0.820290859,2875,2337,0.812869565
12198,39.273523,12.901896,G5,8.68,2867,1877,0.654691315,2882,2200,0.763358779,2855,2274,0.796497373,2867,1607,0.560516219,2875,2176,0.756869565
26942,85.756974,56.581523,K0III,6.05,2881,1884,0.653939604,2866,1990,0.694347523,2861,1809,0.6322964,2865,1900,0.663176265,2876,2028,0.705146036
61134,187.911342,-5.052593,G8III,6.19,2860,1870,0.653846154,2903,1649,0.568033069,2876,1723,0.599095967,2857,1637,0.572978649,2882,1812,0.628730049
59525,183.102706,19.801024,K0,8.37,2868,1874,0.653417015,2865,2075,0.72425829,2859,2220,0.776495278,2853,1586,0.555906064,2875,2150,0.747826087
110538,335.890099,52.229048,G9IIIbCa1,4.44,2858,1867,0.653254024,2884,1476,0.511789182,2853,1562,0.547493866,2866,2117,0.738660154,2864,2141,0.747555866
8362,26.936811,63.852501,G9V,5.63,2870,1873,0.65261324,2868,1738,0.605997211,2874,2539,0.883437717,2857,1671,0.584879244,2849,1645,0.577395577
8362,26.936811,63.852501,G9V,5.63,2870,1873,0.65261324,2868,1738,0.605997211,2874,2539,0.883437717,2857,1671,0.584879244,2849,1645,0.577395577
38765,119.038045,-71.985864,F8V,7.93,2884,1879,0.651525659,2872,1920,0.668523677,2878,2264,0.786657401,2876,1174,0.408205841,2863,1016,0.354872511
50316,154.117013,28.68248,G2V,6.47,2868,1868,0.651324965,2855,1753,0.614010508,2865,1858,0.648516579,2881,1925,0.668170774,2854,1533,0.537140855
413,1.260973,-36.015119,G0V,7.74,2862,1864,0.651292802,2877,2415,0.839416058,2882,2462,0.85426787,2866,1691,0.590020935,2877,1761,0.612095933
109466,332.640609,-4.266855,G8/K0III,5.979,2856,1860,0.651260504,2828,1745,0.617043847,2872,1990,0.692896936,2862,2278,0.79594689,2875,2402,0.835478261
60094,184.853415,39.624699,G2IV,8.38,2871,1867,0.650296064,2873,2282,0.794291681,2877,2423,0.842196733,2868,2161,0.75348675,2867,2290,0.798744332
69427,213.223938,-10.2737,K2/3III,4.21,2879,1870,0.649531087,2856,2013,0.704831933,2868,2109,0.735355649,2867,2200,0.767352633,2871,2120,0.738418669
62769,192.939843,19.228834,G8III,8.13,2839,1843,0.649172244,2871,2136,0.743991641,2878,1886,0.655316192,2854,1976,0.692361598,2859,2224,0.777894369
116579,354.367145,35.814838,K2,7.18,2861,1850,0.646627053,2880,1664,0.577777778,2887,1687,0.584343609,2874,1550,0.539318024,2885,1623,0.562564991
107070,325.275822,26.750666,G6.5V,7.46,2862,1849,0.646051712,2872,2037,0.709261838,2855,2326,0.814711033,2860,1786,0.624475524,2853,1663,0.582895198
25475,81.713679,33.262259,K0,6.18,2866,1846,0.64410328,2875,1756,0.610782609,2860,1753,0.612937063,2863,1795,0.626964722,2873,1856,0.646014619
49680,152.124398,33.514601,G5,7.48,2863,1839,0.642333217,2878,2204,0.76580959,2869,2410,0.840013942,2868,2078,0.724546722,2872,2394,0.83356546
71181,218.370281,52.908792,K3.V,7.23,2871,1844,0.642284918,2880,1910,0.663194444,2865,1943,0.678184991,2872,1675,0.58321727,2874,1901,0.66144746
1144,3.584219,-27.53145,G5V,6.46,2854,1833,0.642256482,2856,1625,0.568977591,2860,1401,0.48986014,2862,1349,0.471348707,2866,1221,0.426029309
10116,32.534289,-64.355087,G3IV,7.49,2886,1852,0.641718642,2862,1793,0.626484976,2853,1984,0.695408342,2862,890,0.310971349,2855,607,0.212609457
6999,22.525426,47.007275,K0III,5.269,2869,1840,0.641338445,2863,1825,0.637443241,2871,1447,0.504005573,2863,1358,0.474327628,2880,1387,0.481597222
64751,199.05953,19.051732,K0IV,6.46,2868,1836,0.640167364,2861,1461,0.510660608,2860,1410,0.493006993,2854,2059,0.721443588,2863,1925,0.672371638
92569,282.95176,3.03102,G5/6V,7.51,2865,1834,0.640139616,2866,1851,0.645847872,2850,2247,0.788421053,2867,999,0.348447855,2895,791,0.273229706
5891,18.921591,34.725866,G5,7.65,2860,1830,0.63986014,2882,1566,0.543372658,2861,1708,0.596994058,2872,1874,0.652506964,2878,1992,0.692147325
9021,29.03902,37.251832,G8III,5.698,2876,1840,0.639777469,2852,1054,0.369565217,2882,1535,0.532616239,2879,1906,0.662035429,2855,1643,0.575481611
22576,72.872679,35.815137,G5,6.79,2883,1844,0.639611516,2875,1880,0.653913043,2860,1930,0.674825175,2859,1305,0.456453305,2865,1498,0.522862129
56445,173.591459,3.060166,F5.5V,5.7,2858,1828,0.639608118,2887,2154,0.746103221,2855,1877,0.657443082,2868,433,0.15097629,2852,621,0.217741935
22176,71.570123,18.734689,K4III,5.988,2869,1835,0.639595678,2873,1644,0.572224156,2859,2007,0.701993704,2875,1708,0.594086957,2881,1632,0.566469976
84132,257.994314,-14.620379,G3III/IV,7.25,2863,1831,0.639538945,2871,1927,0.671194706,2866,2013,0.702372645,2862,1499,0.523759609,2861,1832,0.640335547
116122,352.934424,-53.769951,G2V,8.35,2886,1845,0.639293139,2880,1903,0.660763889,2867,1968,0.68643181,2886,651,0.225571726,2876,675,0.234700974
104922,318.798704,-15.741206,G3V,8.96,2838,1813,0.638830162,2875,1684,0.58573913,2881,2056,0.713641097,2889,2205,0.763239875,2866,2143,0.747732031
14596,47.110093,-37.852244,G2V,8.24,2858,1825,0.638558432,2871,1798,0.626262626,2872,1787,0.622214485,2865,1220,0.42582897,2863,1119,0.39084876
105388,320.208148,-53.034207,G7V,8.67,2866,1830,0.638520586,2868,1926,0.671548117,2854,1800,0.630693763,2875,856,0.29773913,2841,590,0.207673354
71001,217.817084,-51.382434,K0V,9.53,2860,1826,0.638461538,2868,1887,0.657949791,2866,1918,0.669225401,2869,2147,0.748344371,2874,2239,0.779053584
4587,14.682781,-11.379975,G8III,5.621,2883,1840,0.638224072,2854,1152,0.403644008,2869,1302,0.453816661,2835,1820,0.641975309,2863,1706,0.595878449
105312,319.940142,-26.352871,G7V,6.56,2872,1832,0.637883008,2875,1673,0.581913043,2862,1874,0.654786862,2869,593,0.206692227,2870,670,0.233449477
16335,52.643689,47.995217,K3-III,4.36,2874,1831,0.637091162,2874,1648,0.573416841,2856,1365,0.477941176,2873,2368,0.824225548,2865,2363,0.82478185
50784,155.541881,16.469866,G5,8.8,2881,1835,0.636931621,2855,1944,0.680910683,2861,1762,0.615868577,2841,1420,0.499824006,2861,1555,0.543516253
77408,237.039428,1.571742,G9V(k),7.422,2873,1829,0.636616777,2883,1967,0.682275408,2884,2306,0.799583911,2860,903,0.315734266,2861,602,0.210415938
107152,325.568941,-57.612953,G8IV-V,8.33,2851,1814,0.636267976,2870,1566,0.545644599,2866,1917,0.668876483,2867,1208,0.421346355,2872,1132,0.394150418
22787,73.51754,-35.404519,G9V,7.61,2866,1822,0.635729239,2882,1682,0.583622484,2858,1161,0.406228132,2852,1773,0.621669004,2876,1730,0.601529903
74271,227.680062,-43.716917,G6V,7.59,2863,1820,0.635696822,2856,1729,0.605392157,2884,1273,0.441400832,2874,1764,0.613778706,2856,1971,0.69012605
65515,201.439713,56.970492,G9V,7.28,2857,1810,0.633531677,2862,1503,0.525157233,2885,1866,0.646793761,2886,1680,0.582120582,2871,1728,0.601880878
104195,316.653819,-41.384615,F6/7V,7.86,2864,1814,0.633379888,2878,1898,0.659485754,2873,1599,0.556561086,2886,1427,0.494455994,2867,1492,0.520404604
27913,88.595731,20.276196,G0VCH-0.3,4.4,2858,1810,0.633310007,2870,1664,0.579790941,2845,2098,0.737434095,2870,1377,0.479790941,2866,1054,0.367759944
1708,5.379993,-28.98147,K0III,5.174,2854,1806,0.632796076,2878,1569,0.545170257,2890,1633,0.565051903,2874,2212,0.769659012,2871,1896,0.660397074
16134,51.968354,-19.804482,K6Vk,8.39,2853,1804,0.632316859,2868,1718,0.59902371,2861,1861,0.650471863,2858,2572,0.899930021,2866,2512,0.876482903
19302,62.064117,37.727495,K1III,6.09,2879,1817,0.631121917,2867,1708,0.595744681,2860,1885,0.659090909,2857,2559,0.895694785,2879,2739,0.951372004
83504,255.991844,13.567424,K1III,6.06,2860,1805,0.631118881,2870,1604,0.558885017,2855,1624,0.56882662,2867,2225,0.77607255,2862,2044,0.714185884
109214,331.874823,-68.023484,G0V,6.98,2867,1806,0.629926753,2870,2048,0.71358885,2873,2117,0.736860425,2870,1289,0.44912892,2860,1516,0.53006993
65986,202.935084,-67.416681,K0V,9.38,2870,1807,0.629616725,2874,1371,0.477035491,2877,1852,0.643726104,2866,2519,0.878925331,2874,2535,0.882045929
10818,34.816818,-0.779839,G8V,8.48,2869,1806,0.629487626,2870,1652,0.575609756,2877,1917,0.666319082,2861,1960,0.685075149,2855,1751,0.613309982
72659,222.847416,19.100472,G7V,4.593,2885,1816,0.629462738,2879,1714,0.595345606,2878,1763,0.612578179,2855,1367,0.478809107,2867,1071,0.373561214
113919,346.045761,50.05209,K0IIIb,4.65,2840,1787,0.629225352,2861,1915,0.669346382,2862,1755,0.613207547,2874,804,0.279749478,2870,1452,0.505923345
45896,140.363262,32.902151,K3III,6.18,2872,1807,0.629178273,2877,1730,0.60132082,2850,2234,0.783859649,2873,2358,0.820744866,2879,2325,0.807572074
12119,39.032653,-28.218605,G9V,8.35,2866,1802,0.628750872,2889,1634,0.565593631,2875,1791,0.622956522,2853,2432,0.852436032,2851,2457,0.861802876
80218,245.63634,-4.249245,G8/K0V,7.33,2870,1803,0.628222997,2885,1851,0.641594454,2888,2073,0.717797784,2853,1120,0.392569225,2859,650,0.227352221
5493,17.578088,42.081474,F9IV,5.679,2839,1783,0.628038042,2866,1858,0.6482903,2871,2102,0.732149077,2888,872,0.301939058,2863,608,0.212364652
70695,216.887384,-51.933087,G4V,7.85,2881,1807,0.627212773,2888,1669,0.577908587,2871,2309,0.80424939,2870,1726,0.601393728,2875,1208,0.420173913
57587,177.097869,-10.313106,G0V,6.252,2870,1800,0.6271777,2863,1820,0.635696822,2866,1567,0.546755059,2866,1592,0.555478018,2872,1522,0.52994429
116819,355.157721,-18.988895,G8V,7.58,2875,1803,0.627130435,2866,1803,0.629099791,2884,2049,0.710471567,2882,2093,0.726231783,2869,1801,0.627744859
112527,341.882844,83.697028,K0V,7.524,2867,1797,0.626787583,2895,1712,0.591364421,2857,2017,0.705985299,2863,1576,0.550471533,2860,1590,0.555944056
118209,359.668244,-3.555983,G8III,4.89,2875,1800,0.626086957,2871,1817,0.632880529,2859,1616,0.565232599,2864,2026,0.707402235,2859,1783,0.623644631
97767,298.014328,11.628327,G0V,6.1,2866,1793,0.625610607,2864,1434,0.500698324,2890,1439,0.497923875,2876,1301,0.452364395,2859,1439,0.50332284
99661,303.361451,-46.201026,G3IV/V,8.25,2872,1795,0.625,2856,1864,0.652661064,2876,1528,0.531293463,2890,1723,0.596193772,2870,1831,0.637979094
41529,127.049927,-36.722983,G9V+,8.37,2869,1793,0.624956431,2873,1858,0.646710755,2877,1828,0.635384081,2871,1091,0.380006966,2858,1107,0.3873338
82688,253.533933,-4.340183,F8/G0V,7.82,2856,1783,0.62429972,2871,1233,0.429467085,2867,1396,0.486920126,2859,1407,0.492130115,2871,1125,0.39184953
104959,318.900129,-39.452757,G1V,8.61,2844,1774,0.623769339,2862,1731,0.604821803,2886,2142,0.742203742,2861,883,0.308633345,2872,564,0.19637883
118143,359.458919,-30.447943,G8V,8.83,2877,1792,0.622871046,2863,1879,0.656304576,2869,2287,0.797141861,2856,2274,0.796218487,2867,2304,0.803627485
46126,141.095614,-63.71835,G2V,8.54,2884,1795,0.622399445,2868,1576,0.549511855,2855,2100,0.735551664,2857,1987,0.695484774,2872,2268,0.789693593
116217,353.211082,-21.687686,G8/K0IV,8.06,2854,1776,0.622284513,2847,2083,0.731647348,2874,2166,0.753653445,2867,1967,0.686083014,2860,2349,0.821328671
58093,178.716494,-1.451487,G5V,7.6,2882,1792,0.621790423,2885,2164,0.750086655,2859,2030,0.710038475,2871,1986,0.691745037,2876,2259,0.785465925
64783,199.166968,-5.573503,G1V,7.83,2861,1776,0.620761971,2873,1697,0.590671772,2860,1920,0.671328671,2875,812,0.282434783,2861,557,0.194687172
32238,100.946544,18.655902,G5,7.48,2848,1766,0.62008427,2887,1508,0.522341531,2872,1668,0.580779944,2867,1580,0.551098709,2869,1708,0.595329383
19877,63.94285,15.400695,F3V,6.3,2849,1765,0.61951562,2880,1844,0.640277778,2861,1857,0.64907375,2874,1507,0.524356298,2860,1707,0.596853147
114244,347.066214,-17.059377,G3V,8.84,2862,1773,0.619496855,2868,2023,0.705369596,2886,1951,0.676022176,2870,2087,0.7271777,2874,2243,0.780445372
83863,257.089222,4.424492,G0V,7.25,2880,1784,0.619444444,2879,1414,0.491142758,2862,1639,0.57267645,2861,1145,0.400209717,2861,1112,0.388675288
116771,354.98767,5.626293,F7V,4.12,2870,1776,0.618815331,2881,1641,0.569593891,2860,1267,0.443006993,2865,1515,0.528795812,2873,1488,0.517925513
15310,49.386586,7.690149,G1,7.747,2877,1779,0.61835245,2881,1987,0.689691079,2864,2228,0.777932961,2870,1699,0.591986063,2872,2343,0.815807799
50939,156.054903,2.368017,K0/1III,6.323,2878,1777,0.617442669,2867,1883,0.656784095,2853,1643,0.575885033,2872,1957,0.681406685,2875,2218,0.771478261
14613,47.17703,-35.432898,G3V,7.1,2855,1762,0.617162872,2870,1209,0.421254355,2888,1282,0.443905817,2861,1533,0.535826634,2865,1578,0.55078534
31197,98.177912,3.814517,F6V,7.28,2860,1764,0.616783217,2863,1470,0.513447433,2854,1460,0.511562719,2866,1097,0.382763433,2870,1559,0.543205575
116937,355.552751,-53.423324,G5V,7.99,2879,1775,0.616533519,2842,1676,0.589725545,2850,1633,0.572982456,2881,2124,0.737244012,2852,2348,0.823281907
106696,324.171851,-50.845385,K1V,7.157,2867,1767,0.616323683,2868,1259,0.438981869,2868,1599,0.557531381,2874,1347,0.46868476,2852,843,0.295582048
43410,132.634261,33.285054,F7Vs,6.22,2874,1771,0.616214335,2876,1604,0.557719054,2874,1857,0.646137787,2869,1464,0.510282328,2866,1201,0.419050942
22957,74.092817,13.51447,K1III,4.06,2862,1763,0.616002795,2865,1721,0.60069808,2863,1588,0.554662941,2866,1569,0.547452896,2860,1846,0.645454545
94648,288.887539,73.355474,K2+IIIbCN1,4.45,2863,1763,0.615787635,2866,1500,0.52337753,2880,1832,0.636111111,2838,1276,0.449612403,2866,1217,0.424633636
20885,67.14374,15.962158,G9IIIFe-0.5,3.84,2848,1753,0.615519663,2887,1545,0.535157603,2856,1523,0.533263305,2868,1767,0.616108787,2871,1445,0.503308952
50904,155.924001,29.615855,K0III,6.36,2859,1759,0.615250087,2871,1795,0.625217694,2841,1615,0.568461809,2869,1665,0.580341582,2874,1945,0.676757133
51233,156.970856,36.707222,G9III,4.21,2847,1749,0.614330875,2872,1707,0.594359331,2881,2061,0.715376605,2868,2163,0.7541841,2853,2205,0.772870662
112730,342.442085,-37.85447,G2/3V,8.21,2880,1768,0.613888889,2857,1681,0.588379419,2861,1727,0.603635093,2860,844,0.295104895,2880,705,0.244791667
101467,308.452308,41.772658,K0III-IV,6.513,2874,1764,0.613778706,2878,1756,0.610145935,2866,1646,0.574319609,2859,2112,0.738719832,2875,2203,0.76626087
79492,243.326885,13.526907,G9V,6.68,2862,1756,0.613556953,2850,1689,0.592631579,2862,2032,0.709993012,2868,528,0.184100418,2875,423,0.147130435
80784,247.43019,-18.680789,G5V,7.96,2863,1756,0.613342648,2875,1570,0.546086957,2871,1919,0.66840822,2860,791,0.276573427,2883,592,0.205341658
8404,27.108413,3.68545,K0III,5.911,2867,1758,0.613184513,2882,1788,0.620402498,2867,1574,0.54900593,2871,1837,0.639846743,2871,1867,0.650296064
113084,343.529105,40.376906,K0III,5.821,2870,1758,0.612543554,2867,1788,0.623648413,2846,1936,0.680252987,2875,1293,0.44973913,2869,1306,0.455210875
33955,105.678827,-6.799226,K4V,8.351,2859,1751,0.612451906,2881,1570,0.54494967,2880,1322,0.459027778,2846,1560,0.548137737,2881,1534,0.532454009
7884,25.357891,5.487609,K2/3III,4.44,2883,1764,0.611862643,2850,1481,0.519649123,2856,1725,0.603991597,2875,1646,0.572521739,2855,1582,0.554115587
21143,67.987449,-12.632639,F6V,7.16,2876,1758,0.611265647,2879,1937,0.672803057,2873,1941,0.675600418,2861,999,0.349178609,2875,1111,0.386434783
38018,116.877458,70.206673,G6,7.082,2872,1755,0.611072423,2855,1764,0.617863398,2867,1979,0.690268573,2854,1059,0.371058164,2852,1292,0.453015428
2021,6.437794,-77.254246,G0V,2.79,2854,1744,0.611072179,2863,1590,0.555361509,2885,2027,0.702599653,2861,1286,0.449493184,2865,561,0.195811518
7097,22.870872,15.345827,G7IIIa,3.62,2874,1756,0.610995129,2846,1771,0.62227688,2870,784,0.273170732,2885,1818,0.630155979,2863,1992,0.695773664
12777,41.049946,49.228448,F7V,4.11,2877,1757,0.610705596,2842,1655,0.582336383,2889,1675,0.579785393,2884,1678,0.581830791,2880,1067,0.370486111
82738,253.668596,-32.190154,F8V,7.69,2872,1753,0.610376045,2874,1904,0.662491301,2845,1985,0.69771529,2865,1608,0.561256545,2867,1452,0.506452738
41951,128.270735,11.268178,G0,7.95,2856,1742,0.609943978,2855,1996,0.699124343,2849,2082,0.730782731,2895,1440,0.497409326,2867,1994,0.695500523
40997,125.500699,-13.76834,F7III,7.63,2876,1750,0.608484006,2860,1747,0.610839161,2859,2366,0.827562085,2876,878,0.305285118,2876,756,0.26286509
51386,157.425959,1.491121,G1V,6.88,2869,1743,0.607528756,2897,1002,0.345875043,2872,1250,0.435236769,2855,1811,0.634325744,2872,1893,0.659122563
3245,10.331485,-46.085009,G8III,4.59,2876,1746,0.607093185,2863,1823,0.636744673,2869,1737,0.605437435,2871,1332,0.463949843,2875,1643,0.571478261
91700,280.509816,-34.466334,G8V,7.92,2880,1747,0.606597222,2870,1748,0.609059233,2879,1908,0.662730115,2855,1250,0.437828371,2873,1024,0.356421859
86456,264.982062,65.001638,K0V,8.39,2857,1731,0.605880294,2876,1757,0.610917942,2888,1496,0.51800554,2872,1274,0.443593315,2854,1332,0.466713385
99031,301.590694,35.972469,K0IV,5.36,2875,1741,0.605565217,2879,1563,0.542896839,2867,1597,0.557028253,2869,365,0.127222029,2857,444,0.15540777
100280,305.100745,-75.577876,G8IV-V,8.38,2877,1742,0.605491832,2869,1781,0.620773789,2868,2023,0.705369596,2869,1019,0.35517602,2880,635,0.220486111
17408,55.946724,19.66503,K0III,6.14,2866,1735,0.605373343,2857,1241,0.434371719,2877,1688,0.58672228,2858,1690,0.591322603,2868,1699,0.592398884
34409,107.007476,-27.756779,G2V,8.11,2872,1732,0.603064067,2879,1756,0.609934005,2877,2133,0.741397289,2863,1046,0.36535103,2861,549,0.191890947
59110,181.816672,10.531378,G5,8.39,2878,1733,0.602154274,2869,1964,0.68455908,2857,2113,0.739586979,2863,1681,0.58714635,2860,2149,0.751398601
27207,86.50786,37.284649,K0V,7.36,2865,1725,0.602094241,2874,1700,0.59151009,2881,2374,0.824019438,2882,615,0.213393477,2865,651,0.227225131
42528,130.055569,6.565636,K0,6.59,2876,1729,0.601182197,2880,1749,0.607291667,2862,1778,0.621243885,2850,926,0.324912281,2852,908,0.318373072
59847,184.085577,23.945409,G8III-IIIb,4.86,2864,1720,0.600558659,2848,1446,0.507724719,2868,1486,0.518131102,2866,1884,0.657362177,2878,1801,0.625781793
83435,255.793518,14.511339,G5IV:,6.54,2858,1715,0.600069979,2857,1579,0.552677634,2876,1636,0.568845619,2866,2723,0.950104676,2860,2792,0.976223776
57221,176.001167,64.964198,G0,8.2,2877,1725,0.599582899,2878,1666,0.578874218,2873,1499,0.521754264,2848,1813,0.636587079,2859,1750,0.612102134
54069,165.958617,-7.688213,K0III,7.38,2849,1708,0.5995086,2885,1287,0.44610052,2867,1427,0.497732822,2860,1398,0.488811189,2865,1551,0.541361257
60260,185.340039,-60.401147,K3III,3.59,2861,1714,0.599091227,2874,1619,0.563326374,2874,1367,0.475643702,2850,2260,0.792982456,2870,1930,0.672473868
29568,93.438733,-23.861937,G6.5V,6.374,2882,1726,0.59888966,2865,1130,0.394415358,2867,1862,0.649459365,2885,1900,0.658578856,2863,1162,0.405867971
2156,6.807925,5.63744,G5,9.55,2867,1717,0.598883851,2867,1553,0.5416812,2867,1645,0.573770492,2846,1396,0.490513001,2870,1557,0.542508711
83398,255.674929,44.636898,G5,8.51,2886,1725,0.597713098,2879,1860,0.646057659,2874,1650,0.574112735,2879,1582,0.549496353,2873,1752,0.609815524
6732,21.67366,19.240424,K1III,5.505,2881,1721,0.597362027,2852,1706,0.598176718,2884,1622,0.562413315,2868,1144,0.39888424,2878,1175,0.408269632
24786,79.710302,-18.130048,F9-V,5.96,2869,1710,0.59602649,2875,1644,0.571826087,2860,1704,0.595804196,2877,869,0.302050747,2857,548,0.19180959
71142,218.241945,6.933017,K0,7.43,2865,1707,0.595811518,2863,1622,0.566538596,2868,1555,0.542189679,2861,1657,0.579168123,2860,1445,0.505244755
110532,335.883968,-7.194424,G8Ib/II(w),5.922,2866,1706,0.59525471,2861,1571,0.549108703,2859,1406,0.491780343,2856,1359,0.475840336,2865,1161,0.405235602
7083,22.812937,-49.072703,G8.5IIIb,3.949,2856,1700,0.595238095,2872,961,0.334610028,2880,1463,0.507986111,2870,1536,0.535191638,2869,1691,0.589403974
15619,50.278345,3.675621,G8III,5.69,2853,1698,0.595162986,2872,1611,0.560933148,2864,1034,0.36103352,2859,1700,0.594613501,2858,1600,0.55983205
84801,259.998135,-5.917504,K0V,6.32,2862,1701,0.594339623,2856,1087,0.380602241,2860,1443,0.504545455,2867,1311,0.45727241,2861,1370,0.478853548
459,1.36855,-61.225854,G5V,8.8,2866,1702,0.593859037,2849,1507,0.528957529,2865,1643,0.573472949,2856,1978,0.692577031,2878,1915,0.665392634
96395,293.981723,56.9839,G0,6.74,2851,1693,0.593826727,2860,1612,0.563636364,2886,2060,0.713790714,2853,1516,0.531370487,2857,1089,0.381169058
36732,113.33152,-19.412525,K0III,5.637,2881,1708,0.592849705,2862,1611,0.562893082,2873,1859,0.647058824,2878,1475,0.512508687,2849,1510,0.53001053
50061,153.318448,-8.445552,G8IV,7.68,2868,1700,0.592747559,2868,1042,0.363319386,2871,1242,0.432601881,2874,930,0.323590814,2888,1162,0.402354571
93197,284.747492,50.809143,G8III,6.342,2856,1692,0.592436975,2863,1281,0.447432763,2881,1296,0.449843804,2883,1474,0.51127298,2876,1387,0.482267038
89474,273.885266,45.209318,G1V,6.309,2871,1700,0.592128178,2855,1520,0.532399299,2888,1498,0.518698061,2871,596,0.207593173,2874,401,0.139526792
57629,177.255342,-0.318672,F8V,6.15,2878,1703,0.591730368,2881,1681,0.583477959,2894,1760,0.608154803,2859,1827,0.639034627,2858,1500,0.524842547
91287,279.303498,-25.671268,G4V,7.46,2849,1680,0.58968059,2879,1744,0.605765891,2854,2001,0.701121233,2883,1659,0.575442248,2850,978,0.343157895
103144,313.473554,44.38641,G7III-IVne,7.23,2863,1688,0.589591338,2880,1628,0.565277778,2868,1518,0.529288703,2864,1906,0.665502793,2877,2033,0.70663886
110391,335.398204,-21.59823,K0III,5.135,2873,1693,0.589279499,2862,1728,0.603773585,2859,1826,0.638684855,2854,1905,0.667484233,2860,2016,0.704895105
80343,246.025757,-20.037325,K0-II-III,4.5,2866,1688,0.58897418,2853,1830,0.641430074,2859,1853,0.648128716,2868,636,0.221757322,2868,589,0.205369596
112136,340.717691,-27.886891,G8IV,8.27,2872,1690,0.588440111,2875,1620,0.563478261,2856,1552,0.543417367,2874,2057,0.715727209,2878,1867,0.648714385
6854,22.030462,-28.051256,F6/7V,7.73,2867,1687,0.588419951,2889,1488,0.515057113,2869,1934,0.674102475,2867,2080,0.725497035,2877,2174,0.755648245
70344,215.880513,39.327783,G2III,7.24,2862,1682,0.587700908,2864,1603,0.559706704,2860,1822,0.637062937,2859,1367,0.47813921,2867,1254,0.437391001
97295,296.606667,33.727596,F5.5IV-V,4.99,2875,1689,0.587478261,2881,1383,0.480041652,2867,1857,0.647715382,2868,1478,0.515341702,2865,1390,0.485165794
104557,317.695582,-9.354074,K1/2III,6.27,2874,1688,0.587334725,2878,1615,0.561153579,2856,1711,0.599089636,2848,756,0.265449438,2868,786,0.274058577
49266,150.850471,47.128267,G5,8.96,2856,1676,0.586834734,2870,1802,0.627874564,2894,1586,0.548030408,2876,2130,0.740611961,2853,2318,0.812478093
60753,186.760498,-22.389632,F7V,7.88,2864,1679,0.586243017,2840,1150,0.404929577,2848,1563,0.54880618,2874,2214,0.770354906,2857,2212,0.774238712
50176,153.637118,-27.036279,K1V,9.16,2852,1667,0.584502104,2868,1463,0.510111576,2865,2146,0.74904014,2877,2348,0.816127911,2879,2149,0.746439736
32439,101.558959,79.564811,F7V,5.45,2867,1675,0.584234391,2872,1695,0.590181058,2872,1708,0.594707521,2861,777,0.271583362,2862,660,0.230607966
84028,257.656707,24.532437,K2V,8.33,2866,1674,0.584089323,2874,1740,0.605427975,2848,2041,0.716643258,2855,1254,0.439229422,2868,1342,0.467921897
21703,69.902102,13.123096,G8,8.95,2845,1661,0.583831283,2860,1569,0.548601399,2874,1242,0.432150313,2856,1931,0.676120448,2879,1743,0.605418548
81375,249.285117,0.254337,K0V,7.09,2871,1676,0.583768722,2864,2034,0.710195531,2865,1772,0.618499127,2868,1180,0.411436541,2874,1587,0.552192067
64794,199.201535,12.415431,G4,8.39,2864,1668,0.582402235,2842,1631,0.573891626,2857,2076,0.726636332,2870,803,0.279790941,2886,1050,0.363825364
58725,180.687774,31.510255,G0,8.66,2866,1665,0.580949058,2857,2098,0.734336717,2863,2268,0.792176039,2882,1782,0.618320611,2874,2282,0.79401531
116559,354.322507,-1.51988,G6V,8.41,2873,1668,0.580577793,2864,1656,0.578212291,2865,1766,0.616404887,2862,2226,0.777777778,2852,2159,0.757012623
94751,289.202469,18.976316,F8V,7.02,2858,1657,0.579776067,2877,1559,0.541883907,2869,1403,0.489020565,2864,1612,0.562849162,2854,1508,0.528381219
81833,250.724022,38.922256,G7IIIFe-1,3.5,2851,1650,0.5787443,2863,1332,0.465246245,2892,1526,0.527662517,2866,1944,0.678297278,2859,1858,0.64987758
51949,159.190973,14.045433,F8,8.21,2883,1665,0.577523413,2880,2012,0.698611111,2852,2063,0.723352034,2881,1490,0.517181534,2869,2119,0.738584873
78408,240.09585,-45.452747,G7V,7.52,2853,1646,0.576936558,2870,1778,0.619512195,2845,1497,0.526186292,2875,1531,0.532521739,2859,1501,0.525008744
10492,33.81753,-23.281369,G6IV,8.08,2878,1659,0.576441974,2863,1445,0.504715334,2882,1400,0.485773768,2863,2804,0.979392246,2878,2825,0.981584434
94757,289.217558,-10.971776,F9V,6.92,2859,1645,0.575376006,2863,1101,0.384561649,2869,1743,0.607528756,2870,1396,0.48641115,2877,1330,0.462287105
13197,42.462339,-24.560308,G9III,6.14,2849,1639,0.575289575,2849,1732,0.607932608,2852,1667,0.584502104,2850,647,0.227017544,2877,753,0.26173097
1306,4.097749,-22.588015,G3V,7.9,2836,1630,0.574753173,2868,1979,0.690027894,2873,2044,0.711451444,2880,1441,0.500347222,2877,1958,0.680570038
87224,267.329342,1.961412,K0/1III,6.458,2855,1640,0.574430823,2858,1535,0.537088873,2865,2091,0.729842932,2872,1114,0.387883008,2855,933,0.326795096
16498,53.107949,-4.361089,G2/3V,8.19,2873,1650,0.574312565,2851,1716,0.601894072,2874,1916,0.666666667,2876,1460,0.507649513,2879,1534,0.532823897
107040,325.179386,28.755671,G0/1V,7.41,2889,1659,0.574247144,2863,2296,0.80195599,2875,2413,0.839304348,2873,1852,0.644622346,2870,2241,0.780836237
343,1.082471,-16.529033,K0III,5.781,2856,1638,0.573529412,2867,1293,0.45099407,2888,1675,0.57998615,2858,1771,0.619664101,2866,1538,0.536636427
24727,79.544041,33.371608,K2.5IIIbCN-0.5,4.552,2872,1645,0.572771588,2869,1450,0.505402579,2876,1620,0.563282337,2885,1850,0.641247834,2869,1993,0.694667131
95362,291.014081,44.933539,K0V,7.01,2857,1636,0.572628631,2836,2041,0.719675599,2874,1687,0.586986778,2865,1950,0.680628272,2856,2064,0.722689076
20917,67.25052,21.922699,M0.5V,8.3,2878,1647,0.572272411,2899,1605,0.553639186,2871,1649,0.574364333,2901,2186,0.753533264,2876,2123,0.738178025
51468,157.695795,59.751098,K4,8.74,2876,1645,0.571974965,2867,1653,0.576560865,2860,1678,0.586713287,2882,2712,0.941013185,2853,2607,0.913774974
46843,143.182329,26.988529,K1V(k),7.01,2877,1644,0.571428571,2854,1470,0.515066573,2869,2246,0.782851168,2876,709,0.246522949,2892,614,0.21230982
76635,234.754401,-0.311499,G3V,7.51,2878,1642,0.570535094,2889,1718,0.594669436,2866,1833,0.639567341,2872,1577,0.549094708,2868,1615,0.563110181
14104,45.46792,5.33615,K0III,6.24,2855,1627,0.569877408,2890,1589,0.54982699,2858,1577,0.551784465,2859,1563,0.546694648,2856,2006,0.702380952
87815,269.083749,62.61006,K0,7.72,2859,1629,0.569779643,2880,1858,0.645138889,2862,1748,0.610761705,2859,1503,0.52570829,2863,1818,0.634998254
25278,81.106099,17.383533,F8V,5,2881,1641,0.569593891,2862,1594,0.55695318,2868,1796,0.626220363,2869,682,0.237713489,2871,392,0.136537792
9349,30.022241,-13.546114,G5V,7.98,2866,1632,0.569434752,2871,1513,0.526994079,2870,2189,0.76271777,2875,1544,0.537043478,2874,1193,0.415100905
7294,23.482821,59.232042,G9IIIb,4.692,2861,1629,0.569381335,2880,1313,0.455902778,2865,1651,0.576265271,2865,1755,0.612565445,2856,1777,0.62219888
36515,112.677132,-37.33936,G3V,6.635,2854,1625,0.569376314,2879,1530,0.531434526,2840,2086,0.734507042,2840,1361,0.479225352,2866,1032,0.36008374
82466,252.793999,-75.63427,G0V,8.79,2874,1636,0.569241475,2872,1814,0.631615599,2851,1534,0.538056822,2872,1459,0.508008357,2878,1485,0.515983322
107246,325.826727,12.518351,G0,7.83,2882,1640,0.569049271,2884,1671,0.579403606,2838,1504,0.529950669,2877,1338,0.465067779,2885,1370,0.474870017
100449,305.555086,-35.676365,G8/K0(V)(+G),8.5,2869,1631,0.568490763,2869,1744,0.607877309,2882,1658,0.575294934,2882,1319,0.457668286,2869,1400,0.487974904
76006,232.842945,36.616599,F8IV,6.39,2873,1632,0.568047337,2846,1455,0.511243851,2874,1743,0.606471816,2876,300,0.104311544,2862,205,0.071628232
24344,78.36627,-55.568898,G2V,7.1,2880,1635,0.567708333,2850,1524,0.534736842,2882,1792,0.621790423,2872,890,0.309888579,2863,395,0.137967167
108241,328.924983,-29.706139,G9.5V(k),8.45,2851,1615,0.566467906,2861,1447,0.505767214,2874,1808,0.629088379,2863,983,0.34334614,2883,682,0.23655914
53837,165.209429,-49.019836,G2V,7.57,2874,1623,0.564718163,2864,1273,0.44448324,2866,1692,0.590369853,2883,1669,0.578910857,2881,1619,0.561957654
73745,226.111426,26.94765,K2III,4.55,2874,1622,0.564370216,2863,1299,0.453719874,2886,1130,0.391545392,2855,1423,0.498423818,2874,1525,0.530619346
24133,77.746242,32.038798,G5...,8.05,2894,1633,0.564270905,2874,1702,0.592205985,2871,1433,0.499129223,2866,768,0.267969295,2852,747,0.261921459
22429,72.388941,53.365706,F8,8.21,2859,1611,0.563483736,2869,1934,0.674102475,2863,1988,0.694376528,2855,1488,0.521190893,2863,1903,0.664687391
57399,176.512559,47.779406,K0.5IIIb:,3.72,2856,1609,0.56337535,2868,1458,0.508368201,2866,1637,0.571179344,2888,1735,0.600761773,2872,1320,0.459610028
16517,53.166323,35.659293,F8,7.3,2852,1605,0.562762973,2860,1726,0.603496503,2869,1984,0.69153015,2871,1105,0.384883316,2867,1650,0.575514475
19386,62.287794,0.178973,G2V,7.63,2883,1620,0.561914672,2853,1702,0.596565019,2874,1793,0.623869172,2870,2292,0.798606272,2868,2483,0.865760112
9862,31.716885,-19.138872,K1III,6.39,2875,1613,0.561043478,2867,1706,0.595047088,2869,1768,0.616242593,2859,1267,0.443161945,2868,1471,0.512900976
30565,96.369296,-69.6903,G8III,5.38,2875,1611,0.560347826,2880,1006,0.349305556,2890,1439,0.497923875,2850,1294,0.454035088,2875,1363,0.474086957
44097,134.732212,21.166286,G5,7.63,2884,1616,0.560332871,2857,1561,0.546377319,2866,1678,0.585484997,2878,1431,0.497220292,2870,1382,0.481533101
73193,224.388547,-0.167608,K1III,5.516,2879,1608,0.558527266,2859,1575,0.55089192,2877,2043,0.710114703,2869,1847,0.64377832,2858,1953,0.683344997
348,1.089595,12.957294,G5,8.64,2869,1601,0.558034158,2852,1116,0.391304348,2843,1926,0.677453394,2885,522,0.180935875,2880,531,0.184375
490,1.468935,-41.753067,G0V,7.53,2881,1606,0.557445331,2875,1762,0.612869565,2881,2145,0.744533148,2840,691,0.243309859,2891,533,0.184365272
72631,222.75447,-2.299152,K0III/IV,4.94,2874,1602,0.557411273,2874,1175,0.408837857,2877,1345,0.467500869,2877,1759,0.611400765,2870,1841,0.641463415
118247,359.762074,-11.938299,G1V,8.05,2881,1604,0.556751128,2856,1788,0.62605042,2872,2059,0.716922006,2871,826,0.287704633,2862,419,0.146401118
16581,53.36176,59.416766,K1IV,8.06,2858,1591,0.556682995,2880,1686,0.585416667,2860,1907,0.666783217,2847,1176,0.413066386,2849,1262,0.442962443
23286,75.140811,14.383812,G2IV-VFe-1,6.75,2887,1607,0.556633183,2870,1487,0.518118467,2886,1385,0.47990298,2863,1647,0.575270695,2846,1637,0.575193254
91726,280.568447,-9.05255,F2II-III,4.71,2854,1588,0.556412053,2869,2198,0.7661206,2866,1369,0.477669225,2883,2481,0.860561915,2855,2687,0.941155867
14879,48.018864,-28.98762,F6V,3.85,2871,1595,0.555555556,2853,1534,0.537679635,2861,1532,0.535477106,2874,541,0.188239388,2870,542,0.188850174
82233,252.00767,-15.963951,G2V,7.41,2884,1602,0.555478502,2879,1704,0.591872178,2877,1428,0.496350365,2861,1315,0.4596295,2883,779,0.270204648
30377,95.811099,-46.823383,G5V,8.38,2886,1603,0.555440055,2867,1693,0.590512731,2874,1452,0.505219207,2871,1524,0.530825496,2895,1526,0.527115717
45559,139.282174,-14.574069,K0III,5.83,2871,1592,0.554510623,2869,1203,0.419309864,2879,1526,0.530045155,2868,1483,0.517085077,2853,1752,0.614090431
78425,240.154946,-61.303983,G2V,7.94,2862,1587,0.554507338,2877,1343,0.4668057,2864,1590,0.555167598,2880,1235,0.428819444,2857,1443,0.505075254
16405,52.814264,20.768073,G5,8.16,2862,1586,0.554157932,2851,1723,0.604349351,2885,1587,0.550086655,2880,2189,0.760069444,2880,2509,0.871180556
15669,50.468887,49.070903,F6V,5.947,2855,1582,0.554115587,2882,1410,0.489243581,2863,1517,0.529863779,2864,831,0.290153631,2838,757,0.266737139
108028,328.272305,20.930519,K2.5V,8.148,2871,1590,0.553814002,2865,1521,0.530890052,2879,2400,0.833622786,2876,633,0.220097357,2864,582,0.203212291
13715,44.141174,-39.446266,G5/8+(F),7.972,2874,1591,0.553583855,2855,2098,0.734851138,2849,2104,0.738504739,2862,1627,0.568483578,2869,2115,0.737190659
42438,129.798768,65.020907,G0.5V,5.64,2857,1579,0.552677634,2861,1386,0.484445998,2873,1896,0.659937348,2883,1725,0.598335068,2878,1257,0.43676164
42911,131.171248,18.15431,G9III,3.94,2879,1587,0.551233067,2880,1521,0.528125,2874,1453,0.505567154,2875,738,0.256695652,2865,850,0.296684119
77603,237.642747,-44.565102,G2IV/V,7.99,2878,1584,0.55038221,2873,1449,0.504350853,2869,1522,0.530498432,2880,850,0.295138889,2880,579,0.201041667
12148,39.146123,7.730022,K0III:,5.819,2868,1577,0.54986053,2859,1672,0.584819867,2876,1824,0.634214186,2850,1690,0.592982456,2875,1907,0.663304348
33449,104.319157,58.422744,G2III,4.35,2865,1575,0.54973822,2850,1612,0.565614035,2866,1832,0.639218423,2877,2186,0.759819256,2857,2470,0.864543227
2339,7.475238,59.254863,K0,8.24,2865,1575,0.54973822,2873,1601,0.557257222,2875,1471,0.511652174,2864,1730,0.604050279,2855,1564,0.547810858
28029,88.912659,13.001882,G5,7.69,2878,1577,0.547949965,2870,1749,0.609407666,2869,1469,0.512025096,2854,1500,0.525578136,2866,1433,0.5
92922,283.978402,41.521808,G5,9.12,2857,1565,0.547777389,2868,2287,0.797419805,2885,2392,0.829116118,2853,2081,0.729407641,2875,2358,0.820173913
93639,286.027703,-28.203075,K2/3(V),10.07,2845,1558,0.547627417,2857,1553,0.543577179,2878,1477,0.513203614,2864,1614,0.563547486,2866,1403,0.489532449
82003,251.276462,33.509227,K7V,8.1,2888,1576,0.545706371,2866,1426,0.497557572,2886,1550,0.537075537,2875,2156,0.749913043,2857,2146,0.751137557
107022,325.124053,-74.07428,G9V,7.07,2867,1564,0.545517963,2877,1600,0.556134863,2855,1741,0.609807356,2865,758,0.264572426,2861,663,0.231737155
84217,258.226437,0.352031,F6IV,6.655,2876,1567,0.544853964,2865,848,0.295986038,2873,1355,0.47163244,2864,1209,0.422136872,2874,1187,0.413013222
10326,33.254117,-21.000136,K0III,5.873,2860,1555,0.543706294,2856,1265,0.442927171,2880,977,0.339236111,2851,1584,0.555594528,2858,1621,0.567179846
103953,315.945487,-68.071802,F7V,7.64,2877,1564,0.543621828,2889,1342,0.464520595,2873,1715,0.596937,2877,1630,0.566562391,2859,1608,0.562434418
14113,45.501346,0.497803,G0,9.5,2867,1557,0.543076386,2856,1797,0.629201681,2894,1967,0.679682101,2868,1455,0.507322176,2866,1763,0.615143057
78072,239.113261,15.661617,F6V,3.84,2886,1567,0.542966043,2872,1492,0.519498607,2874,1209,0.420668058,2850,1283,0.450175439,2865,1137,0.396858639
54646,167.771549,30.446016,K7V,8.31,2853,1549,0.542937259,2858,1437,0.50279916,2855,1509,0.52854641,2839,2102,0.74040155,2873,2152,0.749042812
82268,252.150336,55.129363,G5,8.92,2882,1562,0.541984733,2861,1630,0.569730863,2867,1353,0.47192187,2870,1347,0.469337979,2848,1363,0.478581461
53647,164.637821,-39.929322,G3/5V,8.65,2884,1563,0.541955617,2847,1110,0.389884089,2863,1577,0.550820817,2864,1217,0.424930168,2878,1049,0.364489229
84113,257.938499,7.894763,K0III,6.34,2881,1558,0.54078445,2860,1575,0.550699301,2882,1538,0.533657183,2888,1953,0.676246537,2879,2108,0.73219868
63742,195.956898,-5.161821,K1V(k),7.679,2869,1551,0.540606483,2861,1487,0.51974834,2868,1852,0.645746165,2867,1131,0.394489013,2864,866,0.302374302
5189,16.607167,-0.74945,G2V,8.2,2859,1544,0.540048968,2867,2045,0.713289152,2884,2116,0.73370319,2850,1715,0.601754386,2854,2106,0.737911703
7759,24.977503,-9.972239,G1V,7.86,2879,1554,0.539770754,2871,1204,0.419366075,2879,1588,0.55158041,2867,1772,0.618067667,2875,1741,0.605565217
29525,93.302093,10.627142,G5V,6.44,2863,1545,0.53964373,2892,1302,0.450207469,2872,1903,0.662604457,2861,1009,0.35267389,2863,732,0.255675864
61719,189.759086,22.659499,K1III,6.37,2857,1541,0.539376969,2884,1400,0.485436893,2868,1558,0.543235704,2860,2266,0.792307692,2870,2248,0.783275261
75974,232.732351,64.208694,K0III-IV,5.75,2854,1539,0.539243167,2874,1313,0.456854558,2883,1313,0.455428373,2873,1646,0.572920292,2865,1711,0.597207679
55076,169.136929,69.217955,G0,8.22,2865,1544,0.538917976,2873,1877,0.653324052,2877,1955,0.679527285,2848,1796,0.630617978,2872,2068,0.72005571
31165,98.089114,-37.6967,G8III,5.25,2863,1541,0.538246594,2858,1234,0.431770469,2877,1220,0.424052833,2890,1383,0.478546713,2884,1439,0.498959778
44890,137.195689,-5.11609,G5/6,8.18,2888,1554,0.538088643,2849,1423,0.499473499,2878,1915,0.665392634,2856,1198,0.419467787,2853,925,0.324220119
5280,16.883553,-41.746699,F9V,7,2875,1547,0.538086957,2852,1531,0.536816269,2865,1751,0.611169284,2854,1254,0.439383322,2867,959,0.334495989
95350,290.980898,-62.871792,K0,9.41,2854,1535,0.537841626,2857,1679,0.587679384,2875,1566,0.544695652,2889,2560,0.886119765,2872,2433,0.847144847
70038,214.971667,-6.746166,K0III,6.44,2864,1540,0.537709497,2864,1860,0.649441341,2873,1862,0.648103028,2867,1160,0.404604116,2871,1125,0.39184953
80013,244.998303,-40.818236,G5V,7.71,2895,1554,0.536787565,2850,1468,0.515087719,2872,1641,0.57137883,2864,1192,0.416201117,2858,1433,0.50139958
18806,60.442745,13.837331,F8,8.27,2873,1542,0.536721197,2873,1710,0.595196659,2888,1797,0.622229917,2861,1935,0.676336945,2859,2403,0.840503673
18707,60.113558,-34.850138,K2/3V,9.58,2864,1536,0.536312849,2840,1455,0.512323944,2878,1394,0.484364142,2870,2328,0.811149826,2866,2288,0.798325192
14668,47.374062,44.857534,G9.5IIIb,3.81,2844,1525,0.536216596,2863,1551,0.541739434,2863,1694,0.591687042,2857,1306,0.457122856,2864,1203,0.420041899
26335,84.129132,11.327866,M0.5Vke,8.78,2862,1534,0.535988819,2855,1542,0.540105079,2866,1622,0.565945569,2872,2275,0.792130919,2877,2205,0.766423358
63952,196.595345,62.041868,G7III,6.15,2863,1533,0.535452323,2851,1585,0.555945282,2874,1369,0.476339596,2856,1341,0.469537815,2867,1974,0.68852459
53157,163.133577,52.503607,K2III,6.43,2882,1542,0.535045108,2864,1575,0.549930168,2874,1981,0.689283229,2848,1391,0.488412921,2871,1400,0.48763497
77810,238.333361,4.253193,G5V,8.08,2874,1537,0.534794711,2873,1336,0.465019144,2871,1570,0.546847788,2831,1421,0.501942776,2874,1309,0.45546277
74842,229.421716,-5.202418,G5IV,7.28,2869,1534,0.534681074,2870,1687,0.587804878,2881,1427,0.495314127,2872,1556,0.54178273,2868,1673,0.583333333
107805,327.596263,-16.196527,G8-V,8.3,2866,1530,0.53384508,2891,1385,0.479072985,2865,1591,0.555322862,2875,1409,0.490086957,2875,1305,0.453913043
8768,28.204886,-22.434858,M0V,8.89,2866,1529,0.533496162,2877,1442,0.501216545,2872,1528,0.532033426,2878,1908,0.662960389,2846,1904,0.669009136
116517,354.185733,-42.362303,G5/6V,8.7,2883,1538,0.533472078,2851,1461,0.512451771,2859,1475,0.515914655,2860,1611,0.563286713,2851,1670,0.585759383
77049,235.996299,-71.704876,K1/2V:,10.14,2866,1524,0.53175157,2879,1609,0.558874609,2881,1446,0.501909059,2865,1767,0.616753927,2884,1946,0.674757282
62039,190.74719,-4.049331,G6/8V,7.83,2876,1529,0.531641168,2875,1552,0.539826087,2882,1592,0.552394171,2866,2007,0.700279135,2877,2032,0.706291276
42538,130.076196,31.941896,F5III,6.22,2877,1529,0.531456378,2859,2041,0.713885974,2882,1899,0.658917418,2867,2296,0.800837112,2876,2546,0.885257302
113207,343.878819,31.554217,G5,8.88,2885,1533,0.531369151,2850,1727,0.605964912,2865,1730,0.603839442,2876,1918,0.66689847,2874,2222,0.773138483
76219,233.544592,-10.06453,K1III-IV,4.62,2844,1509,0.530590717,2877,1764,0.613138686,2863,1055,0.368494586,2866,2836,0.989532449,2871,2858,0.995471961
16780,53.990276,-11.193784,K0III,5.589,2870,1522,0.530313589,2870,1285,0.447735192,2860,1296,0.453146853,2867,1423,0.496337635,2849,1502,0.527202527
115171,349.923143,48.380934,K2III,6.29,2861,1510,0.527787487,2854,1512,0.529782761,2871,1593,0.554858934,2880,1127,0.391319444,2876,1208,0.420027816
92845,283.779737,-22.671308,K3-II-III:Ba1CN1,4.98,2876,1516,0.527121001,2860,1472,0.514685315,2880,1952,0.677777778,2856,659,0.230742297,2891,549,0.189899689
20273,65.183353,8.408993,G5,8.91,2880,1517,0.526736111,2852,2110,0.739831697,2860,2223,0.777272727,2865,1942,0.677835951,2858,2271,0.794611617
106306,322.95896,23.845172,G9+IIIaBa1+,6.42,2875,1514,0.526608696,2874,1578,0.549060543,2866,1872,0.653175157,2863,276,0.096402375,2874,235,0.081767571
75127,230.28171,-5.82485,K1III,5.543,2862,1506,0.526205451,2878,1342,0.466296039,2853,1580,0.553803014,2885,1763,0.611091854,2883,2044,0.708983698
102499,311.588352,52.995298,K0,6.34,2859,1502,0.525358517,2866,1448,0.505233775,2857,1429,0.500175009,2866,1267,0.442079553,2877,1440,0.500521376
184,0.589766,11.006237,K0,8.48,2858,1496,0.523442967,2849,1428,0.501228501,2867,1443,0.503313568,2863,1209,0.422284317,2861,1405,0.491087033
2049,6.492907,-28.273487,G5V,8.93,2865,1498,0.522862129,2871,1331,0.463601533,2881,1582,0.549114891,2869,1025,0.357267341,2837,902,0.317941487
8587,27.717017,6.528533,G5,8.46,2866,1498,0.522679693,2871,1422,0.495297806,2862,1211,0.423130678,2868,1283,0.44735007,2875,1420,0.493913043
88945,272.339091,29.951713,G2V,6.849,2871,1489,0.518634622,2855,1362,0.477057793,2875,1784,0.620521739,2861,792,0.276826285,2868,365,0.127266388
37441,115.301662,48.131534,K0III,5.596,2871,1489,0.518634622,2858,1226,0.428971309,2864,1419,0.495460894,2874,1426,0.496172582,2876,1567,0.544853964
34877,108.241398,-61.613175,G5V,8.87,2866,1484,0.517794836,2844,1584,0.556962025,2862,1492,0.521313767,2859,1345,0.470444211,2866,1431,0.499302163
58983,181.39782,56.978839,G5,9.17,2863,1481,0.517289556,2850,1923,0.674736842,2881,1980,0.687261368,2856,1869,0.654411765,2865,2244,0.783246073
91271,279.260937,-79.629103,G0V,7.96,2844,1468,0.516174402,2858,1514,0.529741078,2865,1228,0.428621291,2881,1537,0.533495314,2859,1496,0.523259881
102026,310.135491,-16.124177,K0III,5.79,2866,1477,0.515352408,2872,998,0.347493036,2843,1391,0.489271896,2873,1209,0.42081448,2862,1177,0.411250874
48583,148.629874,-45.73098,G5IV/V,8.18,2884,1486,0.515256588,2862,1550,0.541579315,2865,1346,0.469808028,2871,1570,0.546847788,2878,1531,0.531966644
73244,224.539615,-68.590762,G5V,8.61,2865,1475,0.514834206,2856,684,0.239495798,2858,1577,0.551784465,2849,2005,0.703755704,2862,2000,0.69881202
29696,93.844537,29.498077,G8.5IIIb,4.35,2872,1476,0.513927577,2882,1106,0.383761277,2882,1520,0.52741152,2845,1285,0.451669596,2856,1377,0.482142857
53787,165.073732,-66.557031,G0V,8.27,2878,1477,0.513203614,2851,1146,0.401964223,2867,1709,0.596093478,2893,1313,0.453854131,2886,1053,0.364864865
107447,326.441949,7.987533,G5,7.23,2851,1463,0.51315328,2875,1573,0.547130435,2874,1572,0.54697286,2870,1542,0.53728223,2879,1414,0.491142758
30260,95.486918,-40.880692,K0IV/V,9.25,2865,1470,0.513089005,2865,1095,0.382198953,2884,1465,0.507975035,2873,1583,0.550991994,2858,1406,0.491952414
7636,24.600294,29.566801,K0IV-V,8.65,2871,1471,0.51236503,2852,1683,0.590112202,2883,1906,0.661116892,2876,1465,0.509388039,2860,1690,0.590909091
96351,293.854716,2.913605,F5V,6.38,2852,1457,0.510869565,2877,1493,0.518943344,2878,1356,0.471160528,2875,646,0.224695652,2873,1068,0.37173686
6669,21.398654,23.511516,F6V,6.192,2859,1460,0.510668066,2872,1966,0.68454039,2881,1623,0.56334606,2874,2778,0.966597077,2869,2833,0.987452074
54348,166.77982,-61.59507,K3+V,9.78,2876,1467,0.510083449,2865,1458,0.508900524,2889,1578,0.546209761,2851,1742,0.611013679,2849,1418,0.497718498
20848,67.015156,1.858598,K0III,6.14,2874,1462,0.508698678,2862,1801,0.629280224,2866,1267,0.442079553,2883,1599,0.554630593,2885,1758,0.609358752
25166,80.76299,46.986781,G5,8.15,2869,1459,0.508539561,2878,1848,0.642112578,2880,1943,0.674652778,2861,1691,0.59105208,2868,2082,0.725941423
75722,232.050874,-9.35786,K2V,7.532,2851,1447,0.507541214,2873,1642,0.571528019,2857,1649,0.577178859,2872,1055,0.367339833,2862,1251,0.437106918
88041,269.740908,-51.625314,K3V,9.65,2861,1450,0.506815799,2864,1614,0.563547486,2869,1547,0.539212269,2836,2276,0.802538787,2860,2240,0.783216783
4752,15.273054,8.769373,G5,8.93,2865,1450,0.506108202,2858,1841,0.644156753,2867,1965,0.68538542,2862,1706,0.596086653,2851,2071,0.726411785
109931,333.977726,24.927998,G0,8.946,2871,1453,0.506095437,2867,1243,0.433554238,2846,1495,0.525298665,2861,235,0.082139112,2866,404,0.140963015
110712,336.463174,-75.015691,G3V,6.121,2844,1436,0.504922644,2873,1168,0.406543683,2848,1115,0.391502809,2871,1952,0.679902473,2877,1730,0.60132082
45158,137.994733,-19.747629,G8III,5.727,2872,1450,0.504874652,2858,1087,0.380335899,2842,1409,0.495777621,2860,1550,0.541958042,2871,1607,0.559735284
74702,228.996529,0.79636,K0V,6.905,2886,1453,0.503465003,2853,1845,0.646687697,2846,2067,0.726282502,2857,1514,0.529926496,2848,1325,0.465238764
76747,235.079522,-71.56796,K2V,9.53,2869,1444,0.503311258,2858,1338,0.468159552,2871,1587,0.55276907,2870,2462,0.857839721,2846,2023,0.710822207
77772,238.217013,-37.398589,G3V,7.73,2864,1437,0.50174581,2869,1484,0.517253398,2863,1303,0.45511701,2864,1573,0.549231844,2862,1487,0.519566737
58950,181.305872,-28.717229,G2V,7.82,2876,1439,0.500347705,2876,1037,0.360570236,2875,1311,0.456,2862,1232,0.430468204,2873,1354,0.471284372
13288,42.759664,-21.004023,G5III,4.77,2865,1432,0.49982548,2875,1421,0.49426087,2857,1501,0.525376269,2879,1834,0.637026745,2858,1658,0.580125962
12287,39.574305,37.726709,F5IV,6.19,2869,1433,0.49947717,2864,1594,0.556564246,2854,1655,0.579887877,2866,726,0.253314724,2862,1282,0.447938505
74417,228.126416,-35.918942,G3V,8.35,2892,1444,0.499308437,2864,1243,0.43400838,2858,1662,0.581525542,2876,1025,0.356397775,2856,779,0.272759104
56647,174.237212,-0.823749,K0III,4.3,2863,1429,0.49912679,2867,1553,0.5416812,2870,1161,0.404529617,2873,1833,0.63800905,2871,2000,0.696621386
26722,85.178696,-36.584893,F7/8V,7.84,2857,1426,0.499124956,2877,1582,0.549878345,2872,1798,0.626044568,2875,337,0.117217391,2877,193,0.067083768
8486,27.347253,-10.703536,G1V,6.754,2871,1429,0.49773598,2855,1724,0.60385289,2858,1657,0.579776067,2886,1527,0.529106029,2861,936,0.327158336
9983,32.139831,44.459428,G8III-IV,6.38,2855,1421,0.497723292,2859,1043,0.364812872,2868,1532,0.534170153,2885,1118,0.387521664,2855,1304,0.456742557
69107,212.191859,59.337648,K0III-IV,6.475,2866,1426,0.497557572,2871,1669,0.581330547,2878,1564,0.54343294,2872,1562,0.543871866,2846,1900,0.667603654
39180,120.20043,19.816216,K1III,6.3,2857,1419,0.496674834,2864,1420,0.495810056,2861,1290,0.450891297,2879,1607,0.558179924,2884,1703,0.590499307
656,2.01955,53.796246,F8,8.17,2871,1424,0.495994427,2871,1570,0.546847788,2878,1458,0.506601807,2873,609,0.211973547,2879,794,0.275790205
64725,198.994878,-19.943102,K1III,5.22,2867,1418,0.494593652,2872,1364,0.474930362,2866,973,0.339497558,2868,2080,0.725244073,2855,2204,0.771978984
107119,325.480387,71.311419,K0.5III,4.544,2893,1430,0.494296578,2861,1135,0.396714436,2864,1320,0.460893855,2877,1318,0.458116093,2857,1107,0.387469373
26973,85.86023,-47.822975,K1IV-V,8.5,2870,1418,0.494076655,2851,1346,0.472115047,2872,1658,0.57729805,2867,1461,0.509591908,2866,1478,0.515701326
21368,68.769003,-41.563726,G2V,8.6,2857,1410,0.493524676,2850,822,0.288421053,2858,1595,0.558082575,2851,1937,0.679410733,2860,1914,0.669230769
28356,89.874679,2.476158,F5V,7.74,2871,1409,0.490769767,2874,1361,0.473556019,2872,1291,0.449512535,2853,502,0.175955135,2863,948,0.331121202
5395,17.260105,-42.401817,G2/3IV,7.86,2878,1412,0.490618485,2847,1366,0.479803302,2870,1158,0.403484321,2874,1259,0.438065414,2851,1315,0.46124167
117301,356.764395,58.651989,K1-IIIa,4.881,2872,1408,0.490250696,2876,1138,0.395688456,2855,1588,0.556217163,2872,1655,0.576253482,2872,1491,0.519150418
83153,254.896036,-53.160437,K3III,4.068,2858,1400,0.489853044,2881,1546,0.536619229,2877,1426,0.495655196,2864,2175,0.759427374,2864,2369,0.827164804
20252,65.10266,34.566725,G8+IIIb,4.933,2883,1410,0.489073881,2882,1386,0.480916031,2886,1145,0.396742897,2879,1086,0.377214311,2878,834,0.289784573
51459,157.656579,55.980538,F8V,4.831,2871,1404,0.489028213,2857,1347,0.471473574,2884,854,0.296116505,2858,1352,0.473058083,2872,1342,0.467270195
4382,14.038002,13.95196,G8II,6.44,2877,1405,0.488355926,2896,1368,0.472375691,2864,1253,0.4375,2877,1668,0.579770594,2871,1625,0.566004876
12494,40.181707,-58.137201,G0IV,7.87,2858,1394,0.487753674,2860,1499,0.524125874,2853,1390,0.487206449,2872,1245,0.433495822,2853,1319,0.462320365
51775,158.700057,6.953749,G8.5IIIFe-1,5.081,2857,1392,0.487224361,2871,1111,0.38697318,2870,1109,0.38641115,2861,1763,0.616218106,2894,1599,0.55252246
3533,11.269487,75.937798,G8,7.19,2881,1403,0.486983686,2870,2035,0.709059233,2873,2089,0.727114514,2865,1632,0.569633508,2892,1996,0.690179806
85312,261.500177,-50.633509,G8III,5.19,2870,1397,0.486759582,2861,1303,0.455435163,2867,1667,0.581444018,2856,1868,0.654061625,2887,2249,0.779009352
19777,63.598693,-10.256274,K2III,4.86,2886,1402,0.485793486,2867,1317,0.45936519,2865,1501,0.52390925,2873,1853,0.644970414,2868,2100,0.732217573
30220,95.365414,17.294629,K0,9.09,2872,1395,0.485724234,2860,1524,0.532867133,2862,1347,0.470649895,2871,760,0.264716127,2858,1013,0.354443667
40438,123.855059,-52.060299,G0-V,6.639,2870,1394,0.485714286,2850,851,0.298596491,2867,1617,0.564004186,2874,835,0.290535839,2892,944,0.326417704
25461,81.677594,-45.049651,F7V,8.22,2869,1393,0.48553503,2880,1956,0.679166667,2878,2167,0.75295344,2873,1609,0.560041768,2869,1570,0.547229
79636,243.767333,-56.374541,G2V,7.8,2858,1387,0.485304409,2870,1140,0.397212544,2872,1534,0.534122563,2871,1715,0.597352839,2877,1309,0.454987835
107457,326.469322,70.348061,G5,8,2865,1387,0.484118674,2882,1061,0.36814712,2876,1037,0.360570236,2881,981,0.340506768,2860,920,0.321678322
97918,298.498768,20.009601,G5,7.96,2871,1389,0.483803553,2883,1523,0.528269164,2864,1062,0.370810056,2863,794,0.27733147,2864,1435,0.501047486
94950,289.82193,-58.72201,G3V,8.41,2862,1384,0.483577918,2873,1504,0.523494605,2867,1112,0.387861877,2880,1318,0.457638889,2868,1363,0.475244073
17595,56.539015,6.803523,G9III,5.91,2861,1382,0.483047885,2855,1430,0.500875657,2865,1328,0.463525305,2853,1549,0.542937259,2882,1730,0.600277585
996,3.118054,20.234346,G5,8.18,2869,1380,0.481003834,2873,1491,0.518969718,2873,1692,0.588931431,2862,231,0.080712788,2874,527,0.183368128
36265,112.008642,6.941972,F0IV,5.239,2867,1379,0.480990582,2877,1235,0.429266597,2877,1307,0.454292666,2863,1127,0.393643032,2875,1234,0.429217391
43531,132.986801,43.726603,K0III,5.16,2878,1384,0.480889507,2889,1336,0.462443752,2880,1612,0.559722222,2874,1281,0.445720251,2861,1727,0.603635093
11757,37.918778,-79.10939,G8III,5.27,2843,1367,0.480830109,2862,1591,0.555904962,2876,1550,0.538942976,2863,1385,0.483758295,2864,1613,0.563198324
73620,225.725158,2.091304,K0IV,4.4,2854,1371,0.480378416,2871,1141,0.397422501,2872,1180,0.41086351,2875,1289,0.448347826,2861,1234,0.431317721
62093,190.883554,-31.38588,G8V,9.12,2867,1375,0.479595396,2873,1503,0.523146537,2865,1237,0.431762653,2863,1387,0.484456863,2872,1334,0.46448468
34622,107.557007,-4.237107,K0III,4.92,2879,1379,0.478985759,2854,1259,0.441135249,2871,1100,0.383141762,2857,1313,0.459572979,2865,1649,0.57556719
53250,163.365149,-15.820527,G8IV,8.18,2858,1368,0.478656403,2859,1300,0.454704442,2872,1409,0.490598886,2866,1491,0.520237264,2857,1431,0.500875044
13061,41.977256,29.247115,K0.5IIIb,4.51,2877,1377,0.478623566,2859,1278,0.447009444,2881,1929,0.669559181,2876,1307,0.454450626,2854,1382,0.484232656
30516,96.215617,-68.803132,G3V,8.96,2852,1365,0.478611501,2876,1381,0.480180807,2862,1209,0.422431866,2855,1792,0.627670753,2859,1674,0.585519412
22545,72.788869,48.740677,G9III,5.642,2865,1369,0.477835951,2868,1476,0.514644351,2860,1401,0.48986014,2868,1506,0.525104603,2872,1282,0.44637883
13889,44.713094,-52.095981,F7/8V,8.43,2880,1376,0.477777778,2869,1494,0.520738933,2859,1199,0.419377405,2872,1270,0.442200557,2878,1357,0.471507992
8525,27.485732,76.99231,G5,8.07,2871,1370,0.47718565,2882,1911,0.663081194,2874,2045,0.711551844,2876,1470,0.511126565,2854,1912,0.669936931
56410,173.484516,36.815614,K0III,6.386,2847,1358,0.476993326,2865,1307,0.456195462,2867,1246,0.434600628,2860,330,0.115384615,2883,389,0.134928894
48433,148.119554,27.774057,G8III,7.82,2850,1359,0.476842105,2866,1810,0.631542219,2861,1907,0.666550157,2862,2031,0.709643606,2883,1906,0.661116892
16738,53.830316,11.396729,F9,8.28,2850,1358,0.476491228,2864,1438,0.502094972,2868,845,0.294630404,2871,805,0.280390108,2858,859,0.300559832
43903,134.156017,64.603818,G7IIIb,5.571,2860,1362,0.476223776,2878,1168,0.405837387,2873,1254,0.43647755,2883,1393,0.483177246,2873,1319,0.459101984
28150,89.229007,-44.008971,F6V,6.664,2875,1368,0.475826087,2847,1712,0.601334738,2870,1526,0.531707317,2863,761,0.2658051,2848,549,0.192766854
18267,58.616812,16.616051,G7V,6.81,2864,1361,0.475209497,2862,1392,0.486373166,2873,1808,0.629307344,2866,576,0.200976971,2875,400,0.139130435
91854,280.905571,-64.551427,K0III,5.767,2877,1365,0.474452555,2865,1517,0.529493892,2857,1683,0.589079454,2874,2698,0.938761308,2866,2698,0.941381717
91949,281.14633,43.833277,K0,7.52,2860,1353,0.473076923,2879,1939,0.673497742,2856,1969,0.68942577,2882,1724,0.598195697,2886,2056,0.712404712
59793,183.902777,-48.416199,G5V,8.93,2877,1360,0.472714633,2869,411,0.14325549,2871,1234,0.429815395,2863,1178,0.411456514,2862,1296,0.452830189
41022,125.567085,56.836458,G5,7.98,2874,1358,0.472512178,2850,1596,0.56,2862,1824,0.637316562,2863,1648,0.575619979,2879,2006,0.696769712
81407,249.400471,-40.888064,K2.5V,8.94,2867,1353,0.47192187,2887,1324,0.458607551,2856,1188,0.415966387,2872,1395,0.485724234,2877,1091,0.37921446
53377,163.742414,34.034798,G7III,5.734,2863,1350,0.471533357,2859,1138,0.398041273,2859,1028,0.359566282,2865,1310,0.457242583,2880,1388,0.481944444
50414,154.407509,-8.068914,F0IV,5.246,2856,1345,0.470938375,2882,1273,0.441707148,2875,1612,0.560695652,2878,949,0.329742877,2877,1307,0.454292666
81800,250.615884,49.936443,F8V,6.474,2886,1359,0.470893971,2870,1213,0.422648084,2860,1339,0.468181818,2879,1743,0.605418548,2882,1647,0.57147814
50807,155.597875,-28.847619,K3V,9.44,2868,1350,0.470711297,2876,1342,0.466620306,2880,1351,0.469097222,2882,1494,0.518390007,2878,1067,0.370743572
80382,246.117904,-84.455661,G2V,8.68,2861,1339,0.468018175,2882,1368,0.474670368,2875,1169,0.406608696,2870,1018,0.354703833,2867,1107,0.386117893
22220,71.685328,40.31259,G5III,6,2860,1338,0.467832168,2866,1284,0.448011165,2864,1726,0.602653631,2857,2192,0.767238362,2872,2121,0.738509749
93017,284.256708,32.90127,F9V,5.25,2875,1345,0.467826087,2856,957,0.335084034,2872,1389,0.483635097,2888,1391,0.481648199,2857,1284,0.449422471
18870,60.67812,-27.483548,F7V,7.408,2883,1344,0.466181061,2864,1282,0.447625698,2886,1359,0.470893971,2883,540,0.187304891,2877,414,0.143899896
50895,155.894282,-12.486638,G3V,8.13,2865,1335,0.465968586,2879,696,0.241750608,2863,1508,0.526720224,2859,803,0.280867436,2878,921,0.320013899
25094,80.582354,59.277912,K0,7.07,2867,1335,0.46564353,2877,1557,0.541188738,2877,1567,0.544664581,2864,1461,0.510125698,2879,1709,0.593608892
63147,194.088178,6.893124,G0,8.75,2872,1336,0.465181058,2860,1673,0.584965035,2866,1875,0.654221912,2863,1364,0.476423332,2891,1651,0.57108267
14031,45.174746,-35.937617,G6V,9.2,2860,1329,0.464685315,2892,808,0.279391425,2879,1505,0.522750955,2867,1800,0.627833973,2870,1769,0.616376307
32892,102.799259,40.495337,G0...,8.94,2871,1334,0.464646465,2852,1674,0.586956522,2872,1697,0.590877437,2886,1631,0.565142065,2855,1989,0.696672504
92720,283.408804,37.985246,G0,7.89,2844,1321,0.464486639,2855,1308,0.458143608,2867,1235,0.430763865,2860,1258,0.43986014,2884,1280,0.443828017
54498,167.243175,41.175695,G0,8.94,2896,1345,0.464433702,2862,1460,0.510132774,2868,1380,0.481171548,2871,735,0.256008359,2862,610,0.213137666
79585,243.566924,-3.473594,G6IV,7.97,2858,1327,0.464310707,2875,1743,0.60626087,2865,1818,0.634554974,2857,1561,0.546377319,2868,1882,0.656206416
76228,233.570499,-2.724068,G6IV,8.74,2884,1338,0.463938974,2857,1544,0.540427021,2855,1431,0.501225919,2877,1583,0.55022593,2883,1679,0.582379466
116591,354.414832,-13.06024,G9III,5.668,2865,1328,0.463525305,2860,1267,0.443006993,2871,1279,0.445489377,2877,1105,0.38408064,2868,1412,0.492329149
79186,242.42158,40.119067,G0,8.31,2851,1320,0.46299544,2872,1084,0.377437326,2881,1641,0.569593891,2861,645,0.225445648,2861,790,0.276127228
67485,207.439608,61.489312,G3V,5.97,2851,1319,0.462644686,2846,1095,0.384750527,2872,1184,0.412256267,2884,1273,0.441400832,2881,1514,0.525511975
33634,104.806636,-27.127837,G8V,9.9,2849,1313,0.460863461,2864,1487,0.519203911,2866,1161,0.405094208,2857,1184,0.414420721,2860,1287,0.45
97433,297.043123,70.267931,G7IIIbFe-1,3.84,2841,1307,0.460049278,2865,1005,0.35078534,2864,1270,0.443435754,2849,1390,0.487890488,2849,1459,0.512109512
88502,271.085202,-10.910515,F8/G0V,7.61,2868,1319,0.459902371,2861,1380,0.482348829,2876,1268,0.440890125,2880,830,0.288194444,2876,840,0.292072323
116164,353.052913,7.084887,F7V,6.8,2860,1315,0.45979021,2871,1137,0.396029258,2867,842,0.293686781,2882,952,0.330326162,2876,770,0.267732962
61546,189.165498,25.791544,G0,9.12,2844,1307,0.459563994,2874,1249,0.434585943,2875,1129,0.392695652,2866,915,0.319260293,2860,677,0.236713287
110089,334.517016,13.950323,K0,6.83,2853,1311,0.459516299,2870,1187,0.41358885,2848,1419,0.498244382,2872,1382,0.481197772,2864,1234,0.430865922
64384,197.93816,-35.618704,G3V,8.37,2872,1316,0.45821727,2865,1319,0.460383944,2858,1952,0.682995101,2855,2234,0.782486865,2861,1729,0.604334149
81229,248.85556,-48.698323,G5V,8.54,2864,1311,0.457751397,2878,1345,0.467338429,2848,1127,0.395716292,2855,1312,0.459544658,2861,1373,0.479902132
67388,207.168094,53.261322,G2V,8.55,2867,1309,0.456574817,2875,1367,0.475478261,2843,1423,0.500527612,2857,945,0.330766538,2871,1139,0.396725879
107397,326.299839,-50.446575,G3IV,8.31,2833,1293,0.456406636,2873,1555,0.541246084,2855,1287,0.450788091,2853,1312,0.459866807,2858,1250,0.437368789
28139,89.20604,11.521058,K0III-IV,5.891,2876,1312,0.456189152,2850,1105,0.387719298,2858,1475,0.516095171,2873,1191,0.414549252,2886,1118,0.387387387
1779,5.644886,-73.032355,G8V,8.58,2854,1301,0.455851437,2857,1375,0.481274064,2872,1335,0.464832869,2878,1353,0.470118138,2843,1373,0.482940556
20250,65.088399,27.35075,K2III,4.957,2879,1308,0.454324418,2875,1596,0.555130435,2870,1533,0.534146341,2869,1646,0.573719066,2862,1753,0.612508735
4422,14.166271,59.181055,G8.5IIIbFe-0.5,4.632,2860,1297,0.453496503,2867,968,0.337635159,2866,1083,0.377878576,2858,1365,0.477606718,2876,1364,0.474269819
105184,319.613621,-43.334651,G5V,6.75,2858,1295,0.453114066,2862,1167,0.407756813,2885,1313,0.455112652,2875,1443,0.501913043,2874,1118,0.389004871
98922,301.292236,2.118797,F6V,6.77,2864,1297,0.452863128,2873,1818,0.632788026,2857,1883,0.659082954,2860,2424,0.847552448,2869,2427,0.845939352
87579,268.374734,21.32529,K2.5V,8.49,2868,1297,0.45223152,2866,1185,0.413468248,2862,1917,0.669811321,2873,312,0.108597285,2882,286,0.099236641
46454,142.114195,9.056759,G1V,5.41,2888,1305,0.451869806,2867,1204,0.419951168,2874,1222,0.425191371,2863,930,0.32483409,2859,739,0.258481987
60098,184.873025,28.156917,F8IV-V,6.33,2883,1300,0.450919181,2876,1353,0.470445063,2862,1307,0.456673655,2859,2527,0.883875481,2856,2640,0.924369748
89620,274.348971,-28.288975,F9VFe-0.8CH-0.4,6.4,2883,1298,0.45022546,2857,1309,0.458172909,2872,1346,0.468662953,2871,566,0.197143852,2861,563,0.196784341
86882,266.262199,19.29046,K0,8.14,2864,1288,0.44972067,2878,1511,0.525017373,2879,1691,0.587356721,2868,1418,0.494421199,2882,1652,0.573213046
47224,144.368335,-36.095996,K2III,5.959,2873,1292,0.449704142,2863,1389,0.485155431,2848,1230,0.431882022,2880,2863,0.994097222,2870,2767,0.964111498
104172,316.597833,26.924361,K0II-III,6.135,2862,1287,0.449685535,2863,1408,0.491791827,2890,1255,0.434256055,2892,1802,0.623098202,2863,1961,0.684945861
73005,223.796014,53.68035,K1V,7.8,2851,1282,0.449666784,2873,1178,0.410024365,2879,1425,0.494963529,2854,1653,0.579187106,2870,1604,0.558885017
24098,77.641994,-51.301458,G6V,8.65,2856,1284,0.449579832,2864,1261,0.440293296,2883,1297,0.449878599,2862,999,0.349056604,2876,1133,0.39394993
954,2.948043,9.139962,G5,7.45,2865,1288,0.4495637,2889,1276,0.44167532,2848,1199,0.420997191,2866,1328,0.463363573,2872,1377,0.479456825
77729,238.053319,-29.886555,K0III,6.4,2884,1296,0.449375867,2861,1246,0.435512059,2856,1007,0.352591036,2867,2119,0.739100105,2873,2236,0.778280543
110091,334.517804,-0.237656,F3V,6.398,2870,1288,0.448780488,2868,1527,0.532426778,2880,1772,0.615277778,2866,2005,0.699581298,2877,2142,0.744525547
105629,320.916495,-55.543016,F8V,7.46,2852,1279,0.448457223,2846,1412,0.496134926,2875,1202,0.418086957,2858,174,0.060881735,2873,161,0.056038984
34069,105.99552,-43.611351,K0.5V,6.851,2866,1282,0.447313329,2866,1573,0.548848569,2866,1605,0.560013957,2863,633,0.221096752,2870,926,0.322648084
110440,335.5568,-39.820166,G5V,8.47,2877,1282,0.445603059,2851,1219,0.427569274,2873,1388,0.483118691,2873,781,0.271841281,2865,755,0.263525305
15919,51.248881,-5.363757,K4V,7.841,2867,1276,0.445064527,2873,1246,0.433693004,2887,1282,0.444059577,2856,2226,0.779411765,2868,2222,0.774755927
36993,114.058508,32.836072,G0,8,2843,1265,0.444952515,2874,1246,0.433542102,2857,1565,0.547777389,2865,1090,0.380453752,2865,747,0.260732984
74775,229.229029,-46.202358,F8V,6.45,2852,1268,0.444600281,2867,1643,0.573072899,2889,1612,0.557978539,2882,547,0.189798751,2859,565,0.197621546
13388,43.082036,-33.450636,K2V,8.09,2872,1275,0.443941504,2858,1328,0.464660602,2881,1055,0.366192294,2875,1131,0.393391304,2888,1413,0.489265928
101916,309.782431,10.086204,G2IV,5.05,2864,1271,0.443784916,2856,1186,0.415266106,2875,1562,0.543304348,2858,302,0.1056683,2876,292,0.101529903
90973,278.353637,-29.866833,G8IV/V,9.5,2849,1263,0.443313443,2861,764,0.267039497,2866,1427,0.49790649,2885,1920,0.665511265,2857,1952,0.683234162
8399,27.08668,17.022762,G2IV,7.29,2866,1270,0.443126308,2884,1049,0.363730929,2850,923,0.323859649,2867,1020,0.355772585,2859,1122,0.392444911
67929,208.675611,-1.503124,K1/2II/III,5.164,2873,1271,0.442394709,2873,1161,0.404107205,2873,1396,0.485903237,2880,1708,0.593055556,2879,1629,0.565821466
10842,34.890573,-67.698471,G7VFe-0.9,8.12,2865,1267,0.442233857,2858,1079,0.377536739,2835,1320,0.465608466,2869,1333,0.464621819,2875,1478,0.514086957
102040,310.188085,19.935531,G1V,6.44,2887,1276,0.441981295,2864,1148,0.400837989,2865,1227,0.428272251,2865,1407,0.491099476,2874,1194,0.415448852
94068,287.249632,6.073209,F2IV-V,5.23,2866,1265,0.441381717,2869,1294,0.451028233,2879,1272,0.441820076,2857,771,0.269863493,2861,1663,0.581265292
105497,320.501742,49.388847,K0III,5.684,2876,1268,0.440890125,2873,1319,0.459101984,2868,1420,0.49511855,2869,1119,0.39003137,2866,1444,0.503838102
60016,184.623599,-42.427466,G8/K0IV/V,8.76,2881,1268,0.440124957,2880,1361,0.472569444,2863,1389,0.485155431,2878,1244,0.432244614,2879,1285,0.446335533
82764,253.729877,20.95849,G8III,5.401,2881,1267,0.439777855,2847,1103,0.38742536,2872,1036,0.360724234,2854,1661,0.581990189,2854,1502,0.526278907
39468,121.005451,-26.973324,F5V,7.17,2856,1256,0.43977591,2871,1449,0.504702194,2876,1341,0.466272601,2861,441,0.154141908,2875,421,0.146434783
65639,201.863184,-15.973581,K0III-IIIbCN1.5CH0.5,4.758,2855,1255,0.439579685,2876,1066,0.370653686,2856,1224,0.428571429,2855,1700,0.595446585,2855,1795,0.628721541
61044,187.67453,50.974538,G5,7.905,2878,1265,0.439541348,2870,1514,0.527526132,2874,1522,0.529575505,2897,1461,0.504314808,2891,1611,0.557246627
19747,63.500477,-42.294368,K2III,3.86,2876,1261,0.438456189,2866,1225,0.427424983,2884,1287,0.446255201,2871,301,0.104841519,2877,292,0.101494612
3786,12.1706,7.585082,K5-III,4.44,2857,1252,0.438221911,2879,1160,0.40291768,2886,1568,0.543312543,2860,1105,0.386363636,2870,833,0.290243902
94154,287.477309,-68.299692,G1VCH-0.4,7.52,2879,1260,0.437651962,2878,970,0.337039611,2857,1443,0.505075254,2879,1755,0.609586662,2912,1441,0.494848901
15099,48.696777,8.980792,K1V,7.8,2867,1253,0.437042204,2874,1261,0.438761308,2890,1749,0.605190311,2871,455,0.158481365,2877,378,0.131386861
66320,203.880402,-5.396191,K0III,5.715,2871,1254,0.436781609,2875,1134,0.394434783,2842,1194,0.420126671,2890,1336,0.462283737,2860,1589,0.555594406
83612,256.3436,-33.77035,G1V,8.34,2867,1252,0.436693408,2846,419,0.147224174,2873,1318,0.458753916,2880,1295,0.449652778,2879,1208,0.419590135
17057,54.85587,-10.437272,G8/K0III,6.19,2855,1245,0.436077058,2868,1151,0.401324965,2862,1094,0.382250175,2864,950,0.331703911,2872,1318,0.458913649
84402,258.834529,-14.584151,K1III,6.006,2874,1248,0.434237996,2872,1023,0.356197772,2867,1188,0.414370422,2858,1312,0.459062281,2847,1134,0.398314015
92782,283.599401,71.297191,K0IIICN0.5,4.827,2875,1248,0.434086957,2863,1480,0.516940272,2874,1564,0.544189283,2858,1036,0.362491253,2870,947,0.329965157
78026,238.981267,-58.683721,G0V,7.93,2865,1242,0.433507853,2879,1454,0.505036471,2865,1351,0.471553229,2861,1088,0.380286613,2890,1179,0.407958478
41909,128.177072,20.441162,K3III,5.343,2879,1246,0.432789163,2889,1230,0.425752856,2868,1461,0.509414226,2872,1243,0.432799443,2868,1401,0.488493724
80109,245.284304,-19.945025,G6V,8.74,2875,1241,0.431652174,2874,882,0.306889353,2848,1521,0.534058989,2858,1332,0.466060182,2874,824,0.28670842
108632,330.111251,33.005928,F5III,6.47,2867,1237,0.431461458,2879,1540,0.534907954,2861,1246,0.435512059,2874,1202,0.418232429,2868,1865,0.65027894
111532,338.942232,73.643187,F3III-IV,5.084,2869,1232,0.429417916,2869,1261,0.439525967,2852,1060,0.371669004,2870,403,0.140418118,2880,761,0.264236111
11840,38.219256,34.542415,K0III,5.846,2861,1228,0.429220552,2873,1152,0.400974591,2861,1345,0.470115344,2872,573,0.199512535,2856,607,0.212535014
105918,321.777561,16.124152,F8V,6.728,2852,1224,0.429172511,2875,1034,0.359652174,2859,1225,0.428471494,2868,703,0.24511855,2881,587,0.203748698
80710,247.181015,51.407733,G9III,6.31,2859,1227,0.429171039,2881,1120,0.388753905,2871,949,0.330546848,2868,1130,0.394002789,2854,1314,0.460406447
75829,232.348306,80.450269,G5,7.31,2888,1234,0.427285319,2843,1040,0.365810763,2856,1340,0.469187675,2868,1753,0.611227336,2862,1734,0.605870021
14241,45.912329,-5.666298,G5V,8.09,2855,1218,0.426619965,2865,1548,0.540314136,2866,1543,0.538381019,2864,459,0.160265363,2862,823,0.287561146
14614,47.184609,15.334828,G8V,7.84,2857,1216,0.425621281,2876,1311,0.455841446,2864,1715,0.598812849,2889,804,0.278296989,2878,948,0.329395413
23213,74.928176,41.873195,K0III,6.66,2831,1204,0.425291416,2873,1403,0.488339715,2882,1288,0.446911867,2854,1536,0.538192011,2855,1533,0.536952715
6537,21.005855,-8.183256,K0III,3.59,2876,1222,0.424895688,2883,1356,0.470343392,2842,1461,0.514074595,2877,535,0.185957595,2886,833,0.288634789
100963,307.049228,22.128993,G5,7.088,2876,1222,0.424895688,2879,1068,0.37096214,2867,1950,0.680153471,2871,921,0.320794148,2877,831,0.288842544
74666,228.875679,33.314831,G8IV,3.49,2877,1222,0.424748001,2893,967,0.334255099,2861,1181,0.41279273,2878,883,0.306810285,2865,1074,0.37486911
64797,199.212699,17.017187,K2.5V(k),6.52,2860,1213,0.424125874,2873,1142,0.397493909,2871,1161,0.404388715,2865,954,0.332984293,2858,1025,0.358642407
67125,206.363837,-48.791662,F7V,6.771,2858,1212,0.424072778,2859,1009,0.352920602,2871,1350,0.470219436,2875,858,0.298434783,2879,554,0.192427926
102485,311.523886,-25.270898,F5V,4.152,2879,1219,0.423410907,2883,1536,0.532778356,2857,1154,0.403920196,2868,1352,0.471408647,2871,1749,0.609195402
21327,68.660405,-35.658052,G9V,7.6,2889,1222,0.422983731,2872,992,0.3454039,2877,1089,0.378519291,2862,935,0.326694619,2859,966,0.337880378
37606,115.737902,-45.173119,G8IV-V,5.04,2864,1211,0.422835196,2881,1289,0.447414092,2870,1622,0.565156794,2848,181,0.063553371,2861,155,0.054176861
78481,240.309654,17.818405,G8IIIb,5.112,2868,1211,0.422245467,2870,1498,0.52195122,2870,1123,0.391289199,2869,1418,0.494248867,2863,1586,0.553964373
62124,190.976518,34.343711,G8.III,8.78,2876,1211,0.421070932,2868,1341,0.467573222,2865,1131,0.394764398,2860,682,0.238461538,2870,610,0.212543554
25806,82.680618,22.462255,K0,6.29,2870,1207,0.420557491,2881,1314,0.456091635,2857,1368,0.478823941,2880,1663,0.577430556,2854,2162,0.757533287
71743,220.129608,-16.20929,G8V(k),7.24,2864,1203,0.420041899,2869,1021,0.355873127,2876,1410,0.490264256,2857,1820,0.637031852,2872,1819,0.633356546
63009,193.666057,-48.061826,G5V,8.91,2871,1203,0.419017764,2866,1264,0.441032798,2849,1535,0.538785539,2868,1211,0.422245467,2867,1358,0.473665853
57321,176.297454,-40.746006,G8/K0V,9.37,2856,1191,0.417016807,2864,1035,0.361382682,2852,1512,0.530154278,2862,1618,0.565338924,2850,1142,0.400701754
90790,277.829003,-18.908815,K2V,6.81,2872,1189,0.413997214,2871,1266,0.440961338,2864,1357,0.473812849,2828,2045,0.723125884,2856,2102,0.735994398
90790,277.829003,-18.908815,K2V,6.81,2872,1189,0.413997214,2871,1266,0.440961338,2864,1357,0.473812849,2828,2045,0.723125884,2856,2102,0.735994398
6339,20.367672,31.341359,K2V,8.46,2868,1187,0.413877266,2857,1161,0.406370319,2855,1154,0.404203152,2863,889,0.310513447,2877,1112,0.38651373
86506,265.171607,31.287484,K0III,6.3,2886,1193,0.413374913,2844,1121,0.39416315,2874,1200,0.417536534,2855,965,0.338003503,2866,916,0.319609211
14439,46.598692,13.187253,K3III,5.648,2861,1182,0.413142258,2878,1241,0.431202224,2877,1465,0.509210984,2875,801,0.278608696,2885,884,0.306412478
58181,178.993403,56.598557,K1III,5.838,2841,1173,0.412882788,2874,1265,0.440153097,2868,1436,0.50069735,2855,154,0.053940455,2857,268,0.09380469
10940,35.224552,-52.963784,F8V,7.75,2863,1179,0.411805798,2872,843,0.293523677,2848,1223,0.429424157,2870,702,0.244599303,2879,491,0.170545328
115501,350.949526,-33.378905,F8/G0V,8.47,2871,1182,0.411703239,2860,995,0.347902098,2864,808,0.282122905,2866,913,0.318562456,2862,986,0.344514326
37447,115.311802,-9.551131,K0III,3.93,2860,1176,0.411188811,2871,1034,0.360153257,2861,782,0.273331003,2851,494,0.173272536,2854,463,0.162228451
60870,187.139975,-56.407816,K0/1III,6.15,2884,1185,0.410887656,2880,1025,0.355902778,2851,1004,0.352157138,2863,2357,0.823262312,2881,2402,0.833738285
9073,29.196927,23.051135,G5,7.85,2878,1182,0.410701876,2852,745,0.261220196,2894,733,0.253282654,2879,1001,0.34769017,2865,627,0.218848168
65747,202.163719,28.448587,G1/2V,8.34,2870,1178,0.410452962,2875,1218,0.423652174,2868,1087,0.379009763,2883,2206,0.765175165,2868,2382,0.830543933
91606,280.235035,62.749464,K0III,6.1,2859,1166,0.407834907,2862,1058,0.369671558,2879,1408,0.489058701,2856,1545,0.540966387,2860,1429,0.49965035
5586,17.91515,30.089643,K0.5IIIb,4.523,2874,1172,0.407794015,2888,1157,0.400623269,2859,1148,0.401539,2882,632,0.219292158,2864,875,0.30551676
115829,351.992188,23.586724,K1IV,7.86,2871,1168,0.40682689,2860,1422,0.497202797,2873,1220,0.42464323,2885,1448,0.501906412,2887,1511,0.523380672
114526,347.954963,26.847307,G8III-IV,6.19,2862,1163,0.406359189,2867,1176,0.410184862,2850,1128,0.395789474,2874,1262,0.439109255,2859,1210,0.423224904
86731,265.839851,24.327823,G2IV,5.74,2882,1170,0.405968078,2870,899,0.313240418,2859,961,0.336131515,2867,2720,0.948726892,2841,2735,0.962689194
98066,298.959828,-26.299493,G5IV,4.7,2870,1164,0.405574913,2861,909,0.317721077,2872,1171,0.407729805,2884,982,0.340499307,2860,1013,0.354195804
87428,267.997688,-1.236809,K0III,6.33,2858,1157,0.404828551,2878,970,0.337039611,2867,657,0.2291594,2870,1052,0.366550523,2894,996,0.344160332
72373,221.978964,-12.840008,K1IIICN0.5,6.34,2875,1162,0.404173913,2871,1379,0.480320446,2868,1471,0.512900976,2863,264,0.092210968,2883,298,0.103364551
36704,113.252417,37.029843,K1V(k),7.7,2858,1155,0.404128761,2877,1116,0.387904067,2868,2182,0.760808926,2862,606,0.211740042,2860,791,0.276573427
74788,229.266033,-37.724817,G2V,8.32,2858,1154,0.403778866,2868,960,0.334728033,2866,854,0.297976274,2887,820,0.284031867,2882,640,0.222068008
68586,210.607414,-69.589542,G5IV,8.29,2891,1165,0.402974749,2872,1372,0.477715877,2879,1034,0.359152484,2852,1034,0.362552595,2844,1188,0.417721519
99529,302.991242,-12.392403,K0III,6.34,2860,1149,0.401748252,2880,1165,0.404513889,2883,513,0.177939646,2881,909,0.315515446,2869,1012,0.352736145
114967,349.283924,-45.67756,K0V,9.04,2871,1153,0.401602229,2861,886,0.309681929,2874,1143,0.397703549,2889,1230,0.425752856,2866,1211,0.422540126
28193,89.369637,-37.848217,K2/3V,9.21,2877,1154,0.40111227,2869,970,0.338096898,2878,1182,0.410701876,2868,576,0.20083682,2871,341,0.118773946
65602,201.762101,-24.290445,K2+V,8.73,2847,1139,0.400070249,2868,580,0.20223152,2846,1078,0.378777231,2883,560,0.194242109,2863,958,0.334614041
56146,172.620955,18.409797,K0III,5.559,2881,1152,0.399861159,2871,1379,0.480320446,2875,1332,0.463304348,2851,1448,0.507891968,2871,1613,0.561825148
78419,240.14337,-45.928524,F6V,8.03,2867,1144,0.399023369,2886,864,0.299376299,2861,1237,0.432366305,2880,826,0.286805556,2855,719,0.251838879
33736,105.123322,-41.379808,K2IV,8.47,2873,1146,0.398886182,2879,1338,0.464744703,2872,1444,0.502785515,2878,912,0.316886727,2859,915,0.320041973
20002,64.334156,-36.850231,G8/K0V,9.04,2879,1145,0.397707537,2870,1080,0.37630662,2869,1396,0.48658069,2864,1024,0.357541899,2893,1230,0.425164189
39710,121.752178,-29.402936,G0V,6.79,2867,1138,0.396930589,2867,844,0.294384374,2854,1003,0.35143658,2875,1306,0.45426087,2871,1201,0.418321142
108331,329.221688,17.439784,K0,7.98,2849,1130,0.396630397,2871,1148,0.399860676,2871,1101,0.383490073,2856,1318,0.461484594,2863,1183,0.413202934
29673,93.775082,-71.702767,G0VFe-0.8CH-0.3,6.627,2863,1132,0.395389452,2871,961,0.334726576,2878,1309,0.454829743,2870,486,0.169337979,2875,822,0.285913043
16641,53.534911,17.832832,K0.5IVFe-1,6.17,2865,1131,0.394764398,2863,1059,0.369891722,2884,1126,0.390429958,2865,697,0.243280977,2854,1001,0.350735809
94982,289.913955,12.374682,F0III,5.531,2844,1122,0.394514768,2868,1430,0.4986053,2861,1576,0.550856344,2863,576,0.201187565,2845,869,0.305448155
10540,33.941874,25.782937,F6III-IV,5.797,2871,1128,0.392894462,2861,1058,0.369800769,2876,1451,0.504520167,2874,999,0.347599165,2854,1492,0.522775053
98845,301.098194,33.550495,G8V,7.48,2866,1123,0.391835311,2870,1117,0.389198606,2867,1133,0.395186606,2869,1622,0.565353782,2876,2135,0.742350487
15343,49.461657,-26.352412,F7V,7.58,2855,1117,0.391243433,2863,1096,0.382815229,2863,1379,0.481662592,2873,1440,0.501218239,2871,1202,0.418669453
111148,337.773852,45.145098,G5,7.682,2867,1121,0.391001046,2845,1302,0.457644991,2865,1086,0.379057592,2887,619,0.214409422,2877,395,0.137295794
37908,116.53103,18.510037,K4III,4.87,2857,1115,0.390269513,2874,1249,0.434585943,2862,1409,0.492313068,2877,411,0.142857143,2863,394,0.137617883
66098,203.241968,-10.165002,G8III,5.21,2876,1122,0.390125174,2876,980,0.340751043,2869,1059,0.36911816,2872,834,0.290389972,2895,1159,0.400345423
27578,87.614041,-43.699645,G6V,8.7,2881,1121,0.389101007,2864,248,0.086592179,2872,1155,0.402158774,2853,1649,0.577988083,2904,1614,0.555785124
14623,47.21852,-24.887648,G5V,7.28,2871,1116,0.388714734,2853,1284,0.450052576,2874,903,0.314196242,2875,617,0.214608696,2876,436,0.151599444
14976,48.261636,32.896445,G5V,8.15,2866,1114,0.388695045,2859,586,0.204966772,2866,912,0.318213538,2851,269,0.094352859,--,--,--
60742,186.734467,28.268423,K1IIIFe0.5,4.34,2867,1114,0.38855947,2876,992,0.344923505,2876,1291,0.448887344,2859,1223,0.427771948,2879,986,0.342480028
10363,33.395024,-79.023944,K0V,9.34,2858,1107,0.3873338,2862,1139,0.397973445,2868,1532,0.534170153,2856,1753,0.613795518,2894,1927,0.665860401
29692,93.823906,-18.47717,K1III,5.99,2878,1111,0.386031967,2871,943,0.328456984,2867,1345,0.469131496,2849,1388,0.487188487,2892,1414,0.488934993
112158,340.750579,30.221244,G2.II-IIISB,2.95,2861,1101,0.384830479,2854,659,0.230903994,2881,806,0.279763971,2863,1211,0.422982885,2854,777,0.272249474
103859,315.669794,45.88477,K2.5V,7.68,2856,1099,0.384803922,2846,1046,0.36753338,2863,1950,0.681103737,2856,1044,0.365546218,2880,1242,0.43125
110602,336.112751,-13.529369,G7.5III,5.771,2858,1098,0.384184745,2867,590,0.205790024,2879,786,0.273011462,2858,490,0.171448565,--,--,--
113801,345.68438,-20.870711,K0III,5.982,2864,1100,0.384078212,2869,589,0.205298013,2882,785,0.272380291,2880,491,0.170486111,--,--,--
38868,119.316173,8.64122,K0III,6.033,2882,1104,0.383067314,2845,1090,0.383128295,2871,1218,0.424242424,2879,1149,0.399096909,2868,1170,0.407949791
1599,5.01775,-64.874793,F9.5V,4.23,2865,1095,0.382198953,2858,734,0.256822953,2863,1096,0.382815229,2890,1315,0.455017301,2872,1318,0.458913649
100649,306.127211,-34.716306,G5V,8.49,2868,1096,0.382147838,2850,1316,0.461754386,2840,1061,0.373591549,2869,1081,0.376786337,2871,1020,0.355276907
15371,49.553411,-62.506362,G0V,5.24,2866,1095,0.382065597,2882,884,0.306731437,2873,1250,0.435085277,2866,440,0.153524075,2859,586,0.204966772
47029,143.765958,39.621492,G9.5IIIbFe-1,4.815,2851,1088,0.381620484,2864,1217,0.424930168,2880,874,0.303472222,2881,1588,0.551197501,2866,1584,0.552686671
92818,283.687018,22.645076,G8III+:+A0.5,4.57,2873,1096,0.381482771,2875,592,0.205913043,2874,762,0.265135699,2858,483,0.1689993,--,--,--
51525,157.850902,45.526047,K7V,8.86,2866,1090,0.380321005,2885,1175,0.407279029,2869,1191,0.415127222,2874,2186,0.760612387,2854,2198,0.770147162
8867,28.525486,66.176194,K3Vk,8.48,2866,1090,0.380321005,2874,998,0.347251218,2862,1042,0.364081062,2858,1712,0.599020294,2885,1594,0.552512998
61580,189.285307,-41.995386,G5V,8.96,2865,1086,0.379057592,2861,899,0.314225795,2861,1487,0.51974834,2864,1646,0.57472067,2855,1512,0.529597198
13834,44.521757,20.668733,F5V,5.8,2862,1084,0.378756115,2868,1438,0.5013947,2852,1216,0.426367461,2867,1121,0.391001046,2854,1533,0.537140855
83081,254.655051,-55.990144,K3III,3.127,2878,1088,0.378040306,2879,796,0.276484891,2855,745,0.260945709,2880,849,0.294791667,2864,503,0.175628492
87272,267.487729,0.512038,G6V,8.6,2864,1073,0.374650838,2873,991,0.344935607,2872,1081,0.376392758,2853,1833,0.642481598,2869,1978,0.689438829
29860,94.317225,5.100096,G0V,5.7,2854,1068,0.374211633,2864,743,0.259427374,2873,1267,0.441002436,2856,417,0.146008403,2843,356,0.125219838
106825,324.535101,-2.303151,K0/1V,8.62,2856,1068,0.37394958,2860,970,0.339160839,2869,870,0.303241548,2879,764,0.26536992,2874,817,0.284272791
17120,54.998205,-1.121226,K0III,6.12,2883,1072,0.371834894,2892,1111,0.384163209,2876,1092,0.379694019,2868,1398,0.487447699,2862,1374,0.480083857
114886,349.075659,30.670207,K2V,8.09,2876,1068,0.371349096,2859,1097,0.383700595,2868,1828,0.637377964,2873,360,0.12530456,2890,177,0.061245675
20638,66.34903,-35.675567,G3IV/V,7.79,2851,1057,0.370747106,2873,1236,0.430212322,2870,1258,0.438327526,2871,360,0.12539185,2874,448,0.155880306
50505,154.716449,44.048322,G6V,6.65,2876,1064,0.369958275,2855,768,0.269001751,2864,1150,0.401536313,2885,872,0.302253033,2864,841,0.293645251
3342,10.65021,-16.703227,G5V,8.84,2875,1063,0.36973913,2868,674,0.235006974,2875,1172,0.407652174,2857,1537,0.537976899,2867,1483,0.517265434
47592,145.560069,-23.91557,F8V,4.94,2853,1052,0.368734665,2861,1338,0.467668647,2875,1352,0.47026087,2863,454,0.158574921,2847,351,0.123287671
64417,198.035064,24.258024,K1III,6.31,2868,1057,0.368549512,2860,1047,0.366083916,2856,1104,0.386554622,2878,693,0.240792217,2869,768,0.26768909
10322,33.233592,57.204494,G3V,7,2867,1056,0.368329264,2858,1277,0.446815955,2884,1016,0.352288488,2895,1230,0.424870466,2860,1564,0.546853147
93717,286.240304,-4.031419,K0/1III,5.409,2875,1058,0.368,2852,808,0.283309958,2844,1020,0.358649789,2860,888,0.31048951,2882,853,0.295975017
85295,261.43847,2.111423,K7V,7.56,2860,1052,0.367832168,2869,1122,0.39107703,2864,1084,0.37849162,2877,2041,0.709419534,2873,2138,0.744169857
7444,23.969063,41.076419,G9III-IV,6.394,2867,1054,0.367631671,2869,1397,0.486929244,2886,1106,0.383229383,2871,1708,0.594914664,2872,1675,0.58321727
26505,84.549423,51.445742,K1V,7.73,2864,1052,0.367318436,2858,1111,0.38873338,2861,1085,0.379238029,2875,291,0.101217391,2885,313,0.108492201
26505,84.549423,51.445742,K1V,7.73,2864,1052,0.367318436,2858,1111,0.38873338,2861,1085,0.379238029,2875,291,0.101217391,2885,313,0.108492201
16544,53.265898,-46.722306,G2V,8.71,2878,1056,0.366921473,2863,525,0.183374083,2868,1566,0.546025105,2859,1658,0.57992305,2882,1305,0.452810548
85805,262.991119,68.135022,G9IIIb,5.083,2858,1048,0.366689993,2873,1488,0.517925513,2868,1370,0.477684798,2862,1334,0.466107617,2891,1837,0.63542027
41953,128.272213,55.35475,K1III-IV,7.66,2859,1048,0.366561735,2866,1291,0.450453594,2873,1176,0.409328228,2869,1824,0.635761589,2867,1677,0.584931985
29982,94.668136,9.047183,K0,6.24,2863,1049,0.366398882,2857,1149,0.402170109,2883,1137,0.394380853,2864,1962,0.685055866,2875,2181,0.758608696
40990,125.477526,-17.586334,K0III,5.72,2868,1048,0.365411437,2856,871,0.304971989,2864,1257,0.438896648,2869,215,0.074939003,2879,149,0.051754081
73568,225.527119,25.008139,K4III,4.81,2860,1045,0.365384615,2870,1226,0.4271777,2860,1554,0.543356643,2874,453,0.157620042,2858,389,0.136109167
56583,174.011654,69.322952,K0III,5.188,2879,1047,0.36366794,2871,838,0.291884361,2862,1279,0.446890287,2863,1110,0.387705204,2875,1462,0.508521739
37664,115.924705,-40.933743,K1III,5.12,2859,1036,0.362364463,2870,863,0.300696864,2872,965,0.336002786,2848,492,0.172752809,2883,538,0.186611169
35145,108.976778,43.561854,G5,8.49,2883,1043,0.361775928,2861,1056,0.369101713,2856,754,0.264005602,2878,863,0.299861015,2878,952,0.330785268
54745,168.134794,35.814081,G1V,6.41,2864,1035,0.361382682,2854,812,0.284512964,2869,1139,0.39700244,2864,1739,0.607192737,2869,1520,0.529801325
65641,201.865051,44.707029,G5,8.43,2864,1034,0.36103352,2863,1140,0.398183723,2878,1020,0.354412787,2868,496,0.172942817,2852,360,0.126227209
64497,198.304355,-8.931726,G3/5V,8.9,2870,1036,0.36097561,2855,757,0.265148862,2881,1326,0.460256855,2871,346,0.1205155,2865,748,0.261082024
13531,43.564421,52.762479,G4.IIICOMP,3.93,2887,1042,0.360928299,2874,575,0.200069589,2891,794,0.274645451,2894,1180,0.407740152,2857,644,0.225411271
116416,353.856709,31.161307,K1V,7.9,2856,1030,0.360644258,2867,987,0.344262295,2884,1840,0.638002774,2857,931,0.325866293,2891,671,0.23209962
112504,341.836477,-16.146385,G1V,7.33,2873,1035,0.360250609,2854,596,0.208829713,2853,846,0.296529968,2871,186,0.064785789,--,--,--
22479,72.548402,-16.217159,K0III,5.037,2869,1032,0.359707215,2857,1038,0.363318166,2868,1231,0.429218968,2859,704,0.246239944,2862,677,0.236547869
110919,337.081209,64.085156,K0,6.294,2856,1027,0.359593838,2868,938,0.327057183,2869,1090,0.379923318,2877,1694,0.588807786,2856,1707,0.597689076
58345,179.484196,-27.707047,K4+V,6.964,2877,1031,0.358359402,2873,1244,0.432996867,2863,961,0.335661893,2866,2550,0.8897418,2867,2628,0.9166376
92288,282.138664,-50.703308,G3/5V,8.67,2872,1029,0.358286908,2872,983,0.342270195,2870,856,0.29825784,2876,1780,0.61891516,2863,1892,0.660845267
115066,349.597699,12.113463,G5,8.409,2873,1029,0.3581622,2875,1054,0.366608696,2865,935,0.326352531,2856,1109,0.388305322,2854,1230,0.430974071
77444,237.148819,-65.233341,K2IV-V,8.51,2874,1027,0.357341684,2874,1241,0.431802366,2856,1188,0.415966387,2839,1101,0.38781261,2851,1125,0.394598387
50839,155.714295,-28.013496,G3V,8.31,2894,1033,0.356945404,2883,1234,0.428026361,2867,962,0.335542379,2869,1227,0.427675148,2870,1266,0.441114983
70497,216.299149,51.850743,F7V,4.05,2880,1025,0.355902778,2864,1345,0.469622905,2855,1251,0.438178634,2865,289,0.1008726,2884,462,0.160194175
68581,210.594924,-27.429773,K2/3III,5.476,2871,1020,0.355276907,2870,889,0.309756098,2882,999,0.346634282,2870,2516,0.876655052,2870,2330,0.81184669
71719,220.052855,-45.545956,F8/G0V,8.12,2869,1014,0.353433252,2870,996,0.347038328,2861,952,0.332750786,2872,434,0.151114206,2865,515,0.179755672
63608,195.544157,10.959149,G8III,2.79,2861,1011,0.353372947,2870,984,0.342857143,2872,947,0.329735376,2868,756,0.263598326,2856,670,0.234593838
87194,267.204777,25.622869,K0IIIb,5.104,2870,1014,0.353310105,2862,1097,0.383298393,2881,1332,0.462339465,2894,651,0.224948169,2867,837,0.291942797
35710,110.510902,36.760584,K0III,5.14,2868,1013,0.35320781,2847,656,0.230417984,2856,1036,0.362745098,2870,750,0.261324042,2860,676,0.236363636
94370,288.114234,-5.414546,G0V,8.05,2867,1010,0.352284618,2870,1380,0.480836237,2867,1440,0.502267178,2885,460,0.159445407,2856,318,0.111344538
99229,302.14955,-23.590541,F7V,7.52,2866,1009,0.352058618,2883,531,0.184183143,2864,1150,0.401536313,2869,560,0.195189962,2885,668,0.231542461
20441,65.68652,16.791018,G4.V,7.821,2873,1010,0.351548904,2897,598,0.206420435,2876,845,0.293810848,2861,141,0.049283467,--,--,--
4906,15.735869,7.890135,G9IIIbFe-2,4.28,2856,1003,0.351190476,2876,1000,0.347705146,2871,1116,0.388714734,2866,721,0.251570133,2870,929,0.32369338
36941,113.907404,-75.544231,F7V,7.31,2873,1005,0.349808562,2867,860,0.29996512,2857,1085,0.379768988,2855,1075,0.376532399,2878,1124,0.390548992
83107,254.741671,-15.811998,G3V,8.22,2880,1006,0.349305556,2874,925,0.321851079,2877,1089,0.378519291,2881,1492,0.517875738,2861,1489,0.520447396
20535,66.00923,-34.016852,K3.5III,3.96,2856,996,0.348739496,2875,637,0.221565217,2863,528,0.184421935,2842,696,0.244897959,2855,685,0.239929947
24017,77.435443,64.91949,F3V,6.36,2876,1002,0.348400556,2865,1298,0.453054101,2852,1199,0.420406732,2882,439,0.152324774,2874,947,0.329505915
82780,253.759007,25.730684,G8III,6.06,2886,1000,0.346500347,2872,906,0.31545961,2872,686,0.238857939,2872,1331,0.463440111,2871,1237,0.430860327
70447,216.161922,47.830481,F4V,7.63,2869,993,0.346113628,2880,599,0.207986111,2885,695,0.240901213,2848,340,0.119382022,--,--,--
21482,69.201013,27.13219,K3IVke,8.42,2843,984,0.346113261,2868,767,0.267433752,2858,833,0.291462561,2855,1587,0.5558669,2858,1692,0.592022393
97507,297.276794,-70.187975,G3/5V,8.76,2875,993,0.345391304,2864,736,0.25698324,2867,1149,0.400767353,2866,1257,0.43859037,2879,923,0.32059743
58331,179.438761,-8.548713,F8V,6.58,2860,987,0.345104895,2890,946,0.32733564,2865,1211,0.422687609,2877,330,0.114702815,2871,491,0.17102055
66547,204.618411,-38.320301,G8V,9.12,2892,998,0.345089903,2850,798,0.28,2880,1402,0.486805556,2861,1276,0.445997903,2872,823,0.286559889
97499,297.259181,-10.870764,K2III,6.04,2884,995,0.345006935,2858,977,0.341847446,2871,868,0.302333682,2867,1090,0.38018835,2877,1486,0.516510254
18324,58.766007,61.166806,K2V,7.85,2873,991,0.344935607,2856,1105,0.386904762,2854,1004,0.351786966,2863,263,0.091861684,2876,298,0.103616134
54908,168.639142,52.946887,G5,7.45,2855,984,0.344658494,2882,952,0.330326162,2868,854,0.29776848,2874,1214,0.422407794,2870,987,0.343902439
25321,81.241576,-34.206126,G7V,8.06,2867,981,0.342169515,2864,813,0.283868715,2860,926,0.323776224,2881,718,0.249219021,2870,811,0.282578397
44367,135.526631,-39.402177,K1IIICNII,6.252,2872,982,0.341922006,2863,1443,0.504016766,2863,1262,0.440796367,2858,2641,0.924072778,2869,2757,0.960962008
117778,358.280536,25.998696,K1III,7.51,2866,979,0.341591068,2863,1048,0.366049598,2855,1044,0.365674256,2862,771,0.269392034,2870,1052,0.366550523
53985,165.659756,21.967139,M1V,9.572,2843,971,0.341540626,2868,1028,0.358437936,2868,924,0.322175732,2862,1986,0.693920335,2873,1953,0.679777236
73909,226.569658,54.556317,G8IIIFe-1,5.25,2874,979,0.340640223,2851,912,0.319887759,2865,1050,0.366492147,2884,1046,0.362690707,2879,1151,0.399791594
11125,35.796556,-29.036686,G1V,8.27,2860,974,0.340559441,2845,586,0.205975395,2867,1032,0.359958144,2871,802,0.279345176,2862,588,0.205450734
60351,185.626299,25.846158,F5V,4.81,2857,971,0.339866993,2869,1203,0.419309864,2864,1150,0.401536313,2862,2611,0.912299092,2865,2530,0.883071553
51078,156.544368,-45.562544,G0IV/V,7.52,2879,977,0.339353942,2840,749,0.263732394,2878,665,0.231063238,2885,2843,0.985441941,2884,2870,0.995145631
27113,86.250995,-35.79812,G6V,9.39,2879,976,0.3390066,2858,1069,0.374037789,2867,903,0.314963376,2869,1197,0.417218543,2863,1371,0.47886832
95568,291.592048,50.987315,G0,8.16,2873,971,0.337974243,2856,1006,0.352240896,2862,792,0.27672956,2865,721,0.251657941,2863,584,0.203981837
58314,179.370552,19.983903,K0,8.09,2879,973,0.337964571,2840,730,0.257042254,2866,715,0.249476622,2847,1506,0.528977871,2892,1287,0.445020747
17609,56.583915,26.2155,M1V,9.61,2868,969,0.337866109,2858,979,0.342547236,2862,901,0.314814815,2867,2006,0.699686083,2871,2029,0.706722396
25616,82.087617,-22.433927,F9V,6.78,2863,967,0.337757597,2869,605,0.210874869,2861,1053,0.368053128,2865,448,0.156369983,2863,547,0.19105833
39079,119.933971,-3.679585,K1III,4.942,2868,968,0.337517434,2884,1093,0.378987517,2867,497,0.173351936,2846,1608,0.565003514,2863,1598,0.558155781
102158,310.492352,17.521489,G8III,6.24,2871,969,0.337513062,2876,761,0.264603616,2889,1059,0.366562825,2880,643,0.223263889,2885,798,0.27660312
8423,27.162186,37.952871,K0III,5.947,2855,963,0.337302977,2869,1268,0.441965842,2860,762,0.266433566,2877,1322,0.45950643,2859,1485,0.519412382
97358,296.825422,-18.746659,G6V,7.61,2892,974,0.336791148,2898,977,0.337129055,2879,1491,0.517888156,2874,2200,0.765483646,2851,1634,0.573132234
27688,87.932863,-30.465843,G5IV/V,8.95,2880,968,0.336111111,2870,740,0.257839721,2871,1086,0.378265413,2860,883,0.308741259,2848,668,0.234550562
115280,350.221935,38.182326,F5V,5.782,2851,957,0.335671694,2873,910,0.316742081,2874,1180,0.410577592,2877,842,0.292665971,2875,724,0.251826087
53424,163.930736,-5.551596,G6V,8.22,2878,966,0.335649757,2878,1097,0.381167477,2886,699,0.242203742,2863,574,0.200488998,2884,707,0.245145631
60290,185.438006,21.872739,F6V,7.42,2880,966,0.335416667,2871,940,0.327412052,2883,954,0.330905307,2861,615,0.214959804,2863,772,0.269647223
55549,170.673914,40.17547,F5IV/V,6.58,2875,960,0.333913043,2861,1314,0.459279972,2864,1001,0.349511173,2882,1584,0.549618321,2857,1873,0.655582779
81734,250.427007,1.181232,F2V,5.734,2893,966,0.333909437,2863,1174,0.410059378,2857,985,0.344767238,2874,1017,0.353862213,2861,1438,0.502621461
41620,127.280848,-61.873396,G2V,8.47,2865,955,0.333333333,2855,598,0.209457093,2883,1287,0.44640999,2873,1484,0.516533241,2863,760,0.265455816
14964,48.226582,-47.155231,F9.5V,7.28,2869,955,0.332868595,2873,977,0.340062652,2862,592,0.206848358,2859,468,0.163693599,2870,405,0.141114983
57217,175.985866,-29.747708,F9V,6.98,2857,951,0.332866643,2876,1132,0.393602225,2839,995,0.35047552,2868,1042,0.363319386,2873,842,0.293073442
82730,253.648722,-6.153981,K1IICNIII,5.235,2880,956,0.331944444,2882,762,0.264399722,2847,1065,0.374077977,2859,1300,0.454704442,2865,1110,0.387434555
12611,40.535182,-46.524441,K1III,6.102,2847,944,0.331577099,2863,945,0.33007335,2852,1042,0.365357644,2876,2734,0.950625869,2874,2760,0.960334029
84506,259.138231,14.674013,G1V,8.28,2871,950,0.330895158,2857,1033,0.361568078,2870,1118,0.389547038,2856,898,0.31442577,2843,799,0.281041154
8044,25.818766,45.322649,K2.IV,6.32,2878,952,0.330785268,2874,746,0.259568546,2842,857,0.301548205,2893,1376,0.475630833,2873,1354,0.471284372
8044,25.818766,45.322649,K2.IV,6.32,2878,952,0.330785268,2874,746,0.259568546,2842,857,0.301548205,2893,1376,0.475630833,2873,1354,0.471284372
60585,186.268357,22.928498,G5,8.59,2859,944,0.33018538,2882,665,0.23074254,2878,937,0.325573315,2867,613,0.213812347,2866,536,0.187020237
19232,61.836346,-27.425659,K1V,8.5,2863,945,0.33007335,2855,1275,0.446584939,2846,1259,0.442375264,2859,966,0.337880378,2867,1287,0.448901291
92937,284.025505,18.10541,K1III,5.706,2887,952,0.32975407,2887,856,0.296501559,2862,1449,0.506289308,2868,1159,0.404114365,2875,1078,0.374956522
79777,244.22124,-49.856752,G8IV-V,7.69,2857,939,0.328666433,2854,619,0.216888577,2873,833,0.289940828,2865,832,0.290401396,2880,844,0.293055556
1076,3.349685,26.987543,F8V,6.24,2873,940,0.327184128,2870,990,0.344947735,2876,1060,0.368567455,2878,2483,0.862751911,2867,2330,0.812696198
62500,192.109407,-27.597383,G8III,5.664,2881,938,0.325581395,2881,903,0.313432836,2858,897,0.313855843,2873,1034,0.359902541,2849,848,0.297648298
42402,129.689323,3.341436,K2III,4.43,2855,926,0.324343257,2867,864,0.301360307,2879,1235,0.428968392,2862,732,0.255765199,2849,723,0.253773254
105821,321.483358,-31.182778,K1V,9.53,2835,919,0.324162257,2868,493,0.171896792,2860,1036,0.362237762,2871,2070,0.721003135,2872,1991,0.693245125
34440,107.091831,15.930675,G8III,5.49,2877,931,0.323600973,2831,1132,0.399858707,2875,810,0.28173913,2862,833,0.291055206,2876,1132,0.393602225
11313,36.405931,50.278629,K4.5III,4.734,2849,920,0.322920323,2874,1040,0.361864997,2876,1628,0.566063978,2888,554,0.191828255,2869,565,0.196932729
50777,155.53255,-46.566561,G2V,8.54,2851,920,0.322693792,2860,830,0.29020979,2865,663,0.231413613,2884,756,0.262135922,2862,601,0.209993012
73869,226.457925,64.047205,G5V,8.41,2884,930,0.322468793,2871,903,0.314524556,2855,853,0.298774081,2861,569,0.19888151,2883,388,0.134582033
117878,358.652781,-60.349347,G3V,8.92,2863,922,0.322039818,2884,908,0.314840499,2874,879,0.305845511,2871,954,0.332288401,2872,733,0.255222841
95235,290.638975,33.518161,K0III,6.09,2869,922,0.32136633,2875,937,0.325913043,2881,1043,0.362027074,2857,1227,0.429471474,2866,1483,0.517445918
30179,95.250041,-78.412208,G0V,8.3,2876,921,0.320236439,2864,721,0.25174581,2863,904,0.315752707,2874,495,0.17223382,2855,365,0.127845884
101136,307.506763,-4.437648,F7/8V,7.63,2871,919,0.320097527,2856,741,0.259453782,2867,1291,0.450296477,2898,533,0.183919945,2874,357,0.124217119
108156,328.687663,32.32857,K2V,7.78,2886,921,0.319126819,2864,935,0.32646648,2887,1547,0.535850364,2873,295,0.102680125,2871,346,0.1205155
83006,254.425948,47.362143,K3V,7.88,2868,913,0.318340307,2870,1061,0.369686411,2862,1569,0.548218029,2891,562,0.194396403,2883,495,0.17169615
59708,183.680874,53.434627,K0III,6.18,2886,918,0.318087318,2884,1074,0.372399445,2869,1034,0.360404322,2877,929,0.322905805,2864,905,0.31599162
116422,353.869075,1.313139,K0III,6.476,2870,912,0.317770035,2871,1020,0.355276907,2865,1211,0.422687609,2872,634,0.220752089,2862,710,0.248078267
15642,50.349425,-52.855126,G6IV,8.45,2878,914,0.317581654,2874,648,0.225469729,2868,919,0.320432357,2884,783,0.27149792,2859,718,0.251136761
113026,343.354726,-9.092778,K4V,9.59,2874,910,0.316631872,2859,874,0.305701294,2869,916,0.319275009,2864,1417,0.49476257,2863,1364,0.476423332
45737,139.867968,0.897062,K0V,8.16,2884,911,0.315880721,2868,996,0.347280335,2878,816,0.283530229,2866,1031,0.359734822,2883,1249,0.433229275
58254,179.21313,-38.849329,G3V,7.94,2874,907,0.315588031,2865,783,0.273298429,2854,420,0.147161878,2876,1060,0.368567455,2856,870,0.304621849
99695,303.457486,-47.61521,K0V,9.5,2863,903,0.315403423,2887,543,0.188084517,2876,1122,0.390125174,2858,1396,0.488453464,2867,940,0.327868852
25220,80.90992,17.324119,K4V,7.919,2857,899,0.314665733,2863,709,0.247642333,2870,1148,0.4,2851,320,0.112241319,2843,198,0.069644741
107160,325.591215,-50.093611,G5IV/V,7.62,2864,900,0.31424581,2879,777,0.269885377,2854,892,0.312543798,2854,507,0.17764541,2869,417,0.145346811
104732,318.234086,30.226942,G8+IIIaBa0.5,3.21,2863,898,0.313657003,2871,980,0.341344479,2860,1005,0.351398601,2886,112,0.038808039,2858,132,0.046186144
113438,344.624495,9.825536,G0,7.66,2879,903,0.313650573,2868,1018,0.354951185,2870,881,0.306968641,2860,473,0.165384615,2864,401,0.140013966
116584,354.39101,46.458151,G8IVk,3.82,2849,892,0.313092313,2851,954,0.334619432,2861,1010,0.353023418,2861,692,0.241873471,2853,919,0.32211707
90539,277.103384,-3.876028,K0V,8.38,2886,901,0.312196812,2883,1086,0.376690947,2870,733,0.255400697,2843,2328,0.818853324,2891,2538,0.877896921
100503,305.696211,31.549601,K0,7.21,2853,890,0.311952331,2864,658,0.229748603,2892,825,0.28526971,2892,1120,0.387275242,2850,1141,0.400350877
95572,291.600562,13.0238,F6V,5.77,2876,895,0.311196106,2873,991,0.344935607,2874,1484,0.516353514,2868,465,0.162133891,2877,497,0.172749392
78738,241.108027,-11.449385,G8V+,7.43,2867,891,0.310777817,2870,744,0.259233449,2862,899,0.314116003,2865,720,0.251308901,2863,895,0.312609151
116050,352.725244,-35.106508,G9VCN+1,8.11,2870,891,0.310452962,2876,850,0.295549374,2867,1013,0.353331008,2873,667,0.232161504,2877,821,0.285366701
108162,328.713791,-77.338001,K2.5V(k),8.23,2858,887,0.310356893,2875,774,0.269217391,2878,951,0.330437804,2877,1297,0.450816823,2877,1190,0.413625304
42777,130.750636,46.900845,G8III,6.21,2848,881,0.309339888,2869,599,0.208783548,2876,615,0.213838665,2880,267,0.092708333,--,--,--
33109,103.436818,-9.515448,F8.5V,7.05,2877,889,0.309002433,2895,1064,0.367530225,2877,854,0.296836983,2850,416,0.145964912,2867,347,0.121032438
76899,235.523757,10.977425,G0,8.288,2872,883,0.307451253,2872,812,0.282729805,2869,638,0.222377135,2861,1709,0.597343586,2881,1880,0.652551198
29094,92.056754,-53.282779,F7V,8.18,2876,884,0.307371349,2869,760,0.264900662,2862,729,0.254716981,2885,1111,0.385095321,2858,1035,0.362141358
46880,143.301915,-21.115723,K0III,5.008,2854,877,0.307288017,2854,732,0.25648213,2861,991,0.346382384,2855,950,0.332749562,2877,857,0.297879736
23816,76.78612,-17.29992,F7V,7.04,2854,876,0.306937631,2867,838,0.292291594,2863,666,0.232623123,2872,1742,0.606545961,2870,1788,0.622996516
73372,224.913398,-78.510861,G3V,8.74,2872,881,0.306754875,2869,697,0.242941792,2867,1104,0.385071503,2863,1299,0.453719874,2854,1060,0.371408549
17420,55.980595,-19.110897,K2.5V,7.081,2856,876,0.306722689,2857,1257,0.439971999,2859,1385,0.484435117,2883,2015,0.698924731,2871,1936,0.674329502
15418,49.683226,-25.428917,G2V,8.57,2874,881,0.306541406,2873,787,0.27392969,2868,730,0.254532775,2863,741,0.25881942,2882,590,0.204718945
76470,234.256044,-28.135077,K3.5III,3.609,2860,876,0.306293706,2853,902,0.31615843,2865,753,0.262827225,2868,847,0.295327755,2882,707,0.245315753
93864,286.735024,-27.670427,K1III,3.31,2866,876,0.305652477,2862,690,0.241090147,2847,741,0.260273973,2869,536,0.186824678,2864,583,0.203561453
118010,359.047635,59.767603,G1,7.67,2885,881,0.305372617,2884,737,0.25554785,2861,557,0.194687172,2873,258,0.089801601,2862,175,0.061146052
69701,214.003623,-6.000545,F7III,4.08,2842,867,0.305066854,2874,969,0.337160752,2871,898,0.312783002,2871,94,0.032741205,2862,77,0.026904263
59980,184.517251,18.435044,F6III,7.58,2846,865,0.303935348,2863,753,0.263010828,2889,579,0.200415369,2862,1072,0.374563242,2867,1139,0.397279386
91638,280.319263,-63.534374,K2.5V(k),9.41,2864,870,0.30377095,2868,829,0.289051604,2889,990,0.342679128,2854,1921,0.673090399,2873,1947,0.677688827
23383,75.40505,-62.090199,G6V,9.35,2881,875,0.303713988,2849,818,0.287118287,2871,771,0.268547544,2872,1886,0.656685237,2884,1905,0.660540915
7744,24.92579,65.160647,G5III,8.53,2873,872,0.303515489,2875,792,0.275478261,2882,650,0.225537821,2884,598,0.207350902,2870,605,0.210801394
27305,86.776114,-10.630229,F8V,7.98,2875,871,0.302956522,2865,815,0.284467714,2872,737,0.256615599,2865,809,0.282373473,2862,656,0.229210342
100541,305.794556,5.342983,G8III-IV,5.305,2853,863,0.302488608,2846,1512,0.531271961,2827,802,0.283692961,2877,1161,0.40354536,2860,1535,0.536713287
20877,67.109869,16.359678,K1IIIb,4.971,2879,867,0.301146231,2875,928,0.322782609,2864,1027,0.358589385,2860,367,0.128321678,2881,487,0.169038528
80999,248.132157,50.184253,K0,9.31,2877,866,0.301007994,2888,850,0.29432133,2863,899,0.314006287,2868,1680,0.585774059,2875,1970,0.685217391
71889,220.552647,39.408036,K0,8.15,2864,860,0.30027933,2881,885,0.307185005,2860,757,0.264685315,2865,986,0.344153578,2869,956,0.333217149
31712,99.502091,-59.773434,G0V,8.8,2866,855,0.298325192,2873,289,0.100591716,2876,913,0.317454798,2874,1283,0.446416145,2850,1246,0.437192982
93007,284.20524,68.292383,G5,7.62,2864,854,0.298184358,2879,1262,0.438346648,2855,1310,0.458844133,2869,606,0.211223423,2862,869,0.303633823
51401,157.47682,65.626232,K2III,6.32,2873,856,0.297946397,2877,783,0.272158498,2874,988,0.343771747,2855,764,0.267600701,2883,795,0.275754422
86906,266.363603,11.144702,G5III,6.96,2853,846,0.296529968,2890,620,0.214532872,2866,1022,0.356594557,2857,617,0.215960798,2867,982,0.342518312
13926,44.853759,-54.254711,K0V,9.36,2877,853,0.296489399,2875,671,0.233391304,2857,1197,0.418970949,2858,1137,0.397830651,2894,784,0.270905321
47973,146.67702,45.114395,G8III,6.81,2870,850,0.296167247,2878,1015,0.352675469,2876,993,0.34527121,2868,1360,0.474198047,2869,1218,0.424538167
53273,163.432137,-2.129207,G8III,5.454,2876,851,0.295897079,2870,830,0.289198606,2872,1245,0.433495822,2871,412,0.143504006,2862,365,0.127533194
18859,60.653099,-0.268925,F7V,5.38,2870,848,0.295470383,2886,773,0.267844768,2846,943,0.331342235,2883,119,0.041276448,2869,122,0.042523527
94302,287.919035,56.859216,G8III,5.14,2867,847,0.295430764,2882,821,0.284871617,2852,1194,0.418653576,2868,657,0.229079498,2862,495,0.172955975
96402,294.002725,0.091184,G5V,7.57,2873,847,0.294813784,2870,728,0.253658537,2882,1095,0.379944483,2875,747,0.259826087,2876,825,0.286856745
84514,259.152865,-0.44532,K2III,4.743,2869,843,0.293830603,2887,829,0.28714929,2889,1085,0.375562478,2872,800,0.278551532,2873,848,0.295161852
35509,109.948522,7.142947,F8IV,5.915,2873,842,0.293073442,2870,566,0.197212544,2863,853,0.297939225,2873,866,0.30142708,2885,377,0.13067591
117314,356.816301,-11.911126,K0III,5.739,2878,842,0.292564281,2856,698,0.244397759,2888,795,0.275277008,2884,1295,0.449029126,2867,1063,0.370770841
32872,102.74795,5.842306,F5,6.94,2856,834,0.292016807,2857,478,0.167308365,2845,598,0.210193322,2880,389,0.135069444,2880,14,0.004861111
64698,198.904033,9.01603,G9,8.47,2878,840,0.291869354,2896,706,0.24378453,2867,615,0.214509941,2836,1966,0.693229901,2868,1907,0.664923291
83770,256.810079,-2.866954,G6V,7.82,2855,833,0.291768827,2864,866,0.302374302,2853,935,0.327725202,2867,465,0.162190443,2883,547,0.189732917
105585,320.791418,-87.052298,G6/K0III:,8.74,2873,838,0.29168117,2860,672,0.234965035,2878,1010,0.350938151,2849,1556,0.546156546,2878,1299,0.451355108
37504,115.455255,-72.606097,G9IIIb,3.96,2880,837,0.290625,2852,999,0.350280505,2883,622,0.215747485,2862,901,0.314814815,2869,867,0.302195887
47225,144.369408,-49.99093,G0-V,6.98,2855,829,0.290367776,2878,445,0.154621265,2873,905,0.31500174,2874,514,0.178844816,2861,682,0.238378189
61514,189.05141,40.586398,K2III,7.58,2869,830,0.289299407,2890,1365,0.472318339,2862,750,0.262054507,2862,1591,0.555904962,2857,1589,0.556177809
83575,256.207383,48.803954,K1III,6.11,2871,830,0.289097875,2853,691,0.242201192,2869,701,0.244336006,2881,1336,0.463727872,2869,1486,0.517950505
7921,25.449868,-60.789337,K2/3III,5.7,2883,828,0.287200832,2851,654,0.229393195,2854,956,0.334968465,2896,1467,0.506560773,2872,1356,0.472144847
99243,302.17895,22.153359,K0,7.03,2880,826,0.286805556,2882,971,0.336918806,2866,844,0.29448709,2876,1206,0.419332406,2858,1181,0.413226032
91523,279.964986,7.358601,G8III,6.26,2860,820,0.286713287,2865,1144,0.39930192,2855,723,0.25323993,2850,2336,0.819649123,2878,2495,0.866921473
115757,351.780683,-72.881618,G2V,8.1,2860,820,0.286713287,2863,967,0.337757597,2851,649,0.227639425,2877,814,0.282933611,2865,912,0.318324607
83367,255.5779,25.505619,G7III:,5.76,2858,819,0.286564031,2865,1048,0.365794066,2838,895,0.315362932,2857,984,0.344417221,2886,1186,0.410949411
17801,57.158074,-4.421299,G8V,7.64,2859,818,0.286114026,2883,332,0.115157822,2882,762,0.264399722,2883,1451,0.503295179,2864,1662,0.580307263
38228,117.479423,27.363184,G5V,6.91,2862,817,0.28546471,2886,670,0.232155232,2887,1179,0.408382404,2854,577,0.20217239,2841,552,0.194297782
44657,136.489719,-21.532598,G3V,8.68,2878,817,0.283877693,2865,873,0.304712042,2850,725,0.254385965,2858,508,0.177746676,2859,600,0.209863589
28508,90.273237,-43.903108,F7/8V,7.69,2876,816,0.283727399,2865,848,0.295986038,2879,657,0.228204238,2878,661,0.229673384,2872,764,0.266016713
93287,285.014848,-66.653618,K0III,5.988,2879,816,0.283431747,2863,914,0.319245547,2857,964,0.337416871,2845,2199,0.772934974,2885,2213,0.767071057
79607,243.670226,33.85862,G1IV-V(k),5.64,2867,811,0.282874084,2869,1455,0.507145347,2868,996,0.347280335,2852,1134,0.397615708,2874,1509,0.525052192
30838,97.159343,-0.721097,F5V,6.86,2858,808,0.282715185,2874,435,0.151356994,2890,580,0.200692042,2849,379,0.133029133,2881,8,0.002776814
12486,40.166813,-39.855376,K0IIIb,4.124,2873,810,0.281935259,2871,612,0.213166144,2865,832,0.290401396,2884,724,0.251040222,2864,1068,0.372905028
102891,312.674071,-12.544906,K1III,5.88,2871,809,0.281783351,2869,836,0.291390728,2856,1441,0.504551821,2866,1505,0.525122121,2868,1297,0.45223152
43304,132.33836,3.683994,G8V,7.95,2859,804,0.281217209,2849,684,0.24008424,2868,1246,0.434449093,2882,1429,0.495836225,2853,1332,0.466876972
55108,169.244731,-46.532603,G5,8.49,2862,802,0.28022362,2868,799,0.278591353,2885,787,0.272790295,2866,426,0.148639218,2864,474,0.165502793
95370,291.025229,36.452095,K1III,6.44,2885,808,0.280069324,2859,794,0.277719482,2866,957,0.333914864,2864,244,0.085195531,2845,352,0.123725835
14110,45.48383,-9.961405,K1III,5.834,2858,798,0.279216235,2867,651,0.22706662,2851,728,0.255349,2863,1171,0.409011526,2882,907,0.314712006
5679,18.247807,30.064224,G8III,6.24,2852,796,0.279102384,2863,809,0.28257073,2857,703,0.246062303,2874,1317,0.458246347,2865,1701,0.593717277
5144,16.464307,4.909412,F5/7(V),7.25,2847,792,0.278187566,2877,593,0.206117483,2877,558,0.193952033,2878,194,0.067407922,--,--,--
18432,59.11945,-25.181342,K0VFe-1.2CH-0.9,6.88,2865,796,0.277835951,2867,718,0.250435996,2870,885,0.308362369,2866,904,0.315422191,2864,1098,0.383379888
5170,16.532102,-23.992457,K1III,6.125,2855,793,0.277758319,2858,961,0.336249125,2862,1040,0.36338225,2856,874,0.306022409,2875,931,0.323826087
40695,124.606455,-40.358547,G3IV/V,8.91,2856,793,0.277661064,2883,676,0.234477974,2863,613,0.214111072,2847,969,0.340358272,2863,765,0.267202235
55219,169.619737,33.094305,K0IV,3.49,2865,794,0.277137871,2874,638,0.221990257,2866,534,0.186322401,2862,484,0.169112509,2862,287,0.100279525
13350,42.94392,-51.487185,G6V,9.16,2872,794,0.276462396,2870,609,0.212195122,2883,541,0.187651752,2892,1590,0.549792531,2868,1260,0.439330544
58948,181.302249,8.732972,G8IIIBa1CN0.5CH1,4.12,2884,795,0.275658807,2868,674,0.235006974,2871,650,0.226401951,2861,878,0.306885704,2865,720,0.251308901
104768,318.365372,-49.794607,G6IV,8.2,2869,789,0.275008714,2870,719,0.250522648,2869,631,0.21993726,2852,598,0.209677419,2881,555,0.192641444
109439,332.579254,19.616336,G0V,6.194,2871,785,0.273423894,2876,838,0.291376912,2881,924,0.320721972,2861,667,0.233135267,2867,754,0.262992675
84893,260.251563,-21.112935,F2V,4.39,2860,781,0.273076923,2864,596,0.208100559,2892,443,0.153181189,2857,233,0.081554078,--,--,--
19554,62.834509,5.523048,F3V,5.699,2868,781,0.272315202,2871,827,0.288052943,2869,766,0.266991983,2865,2659,0.928097731,2864,2696,0.941340782
22449,72.460043,6.961276,F6IV-V,3.19,2861,779,0.272282419,2868,633,0.220711297,2834,1026,0.362032463,2860,538,0.188111888,2880,357,0.123958333
28518,90.293372,-38.273678,G6V,9.01,2876,781,0.271557719,2866,313,0.109211445,2864,1198,0.418296089,2877,1559,0.541883907,2861,1360,0.475358266
96265,293.608434,-12.926678,G3V,7.72,2868,778,0.271269177,2870,893,0.311149826,2860,734,0.256643357,2873,313,0.108945353,2883,286,0.09920222
54291,166.614643,-50.956726,K2III,6.31,2869,778,0.271174625,2854,634,0.222144359,2863,745,0.260216556,2873,440,0.153150017,2865,464,0.161954625
80060,245.117544,-12.911042,F0III/IV,6.57,2858,773,0.270468859,2871,724,0.252176942,2877,452,0.157108099,2867,989,0.344959888,2862,1106,0.386443047
39326,120.608207,-6.337134,F8/G0IV,6.339,2868,772,0.269177127,2868,743,0.259065551,2849,916,0.321516322,2885,1048,0.363258232,2882,875,0.303608605
37204,114.636927,35.04855,G8III,5.588,2862,768,0.268343816,2872,787,0.27402507,2884,504,0.174757282,2858,1014,0.354793562,2863,1037,0.362207475
28011,88.875714,-4.616542,K1III,5.874,2865,768,0.268062827,2867,688,0.239972096,2856,867,0.303571429,2841,623,0.219288983,2864,662,0.231145251
86219,264.287015,72.455793,G9III,5.881,2840,760,0.267605634,2877,1015,0.352798054,2853,545,0.191026989,2861,860,0.300594198,2873,1145,0.398538113
81632,250.143824,-20.40865,K0III,6.25,2866,765,0.26692254,2875,744,0.258782609,2866,644,0.224703419,2887,179,0.062002078,2867,236,0.08231601
35750,110.611318,8.902017,K2V,9.42,2882,769,0.266828591,2852,831,0.291374474,2875,548,0.190608696,2881,2872,0.996876085,2880,2871,0.996875
71132,218.206299,14.06085,F5III,7.03,2855,759,0.265849387,2876,1016,0.353268428,2876,1883,0.65472879,2869,479,0.166957128,2853,499,0.17490361
38325,117.773794,54.129242,F6V,6.035,2871,762,0.265412748,2856,638,0.223389356,2873,506,0.17612252,2857,377,0.131956598,2878,303,0.105281445
13513,43.511608,-35.904686,K3V,8.25,2853,753,0.263932702,2854,990,0.34688157,2870,828,0.288501742,2858,737,0.257872638,2861,904,0.315973436
30318,95.651637,12.570236,F1V,6,2861,755,0.263893743,2868,1034,0.360529986,2863,886,0.309465596,2854,787,0.275753329,2884,1123,0.389389736
109303,332.170077,45.742257,G3V,6.11,2860,752,0.262937063,2857,894,0.312915646,2863,907,0.316800559,2870,601,0.209407666,2868,817,0.284867503
13769,44.304946,-24.975119,K3-V(k),7.86,2859,751,0.262679258,2859,726,0.253934942,2885,1129,0.391334489,2866,159,0.055478018,2858,234,0.081875437
24503,78.848717,-3.365951,F7V,7.69,2837,745,0.262601339,2849,906,0.318006318,2849,485,0.17023517,2861,595,0.207969242,2877,570,0.198123045
27280,86.717228,9.522342,G4III,5.787,2860,751,0.262587413,2888,741,0.256578947,2878,664,0.230715775,2869,1079,0.37608923,2858,769,0.269069279
82369,252.458455,-10.783032,F7V,4.646,2860,751,0.262587413,2856,707,0.24754902,2863,429,0.149842822,2894,357,0.123358673,2876,237,0.08240612
97070,295.91457,57.042715,G8III,6.28,2868,753,0.262552301,2859,581,0.203217908,2873,754,0.262443439,2862,740,0.258560447,2868,721,0.2513947
92512,282.800406,59.388349,G9IIIFe-0.5,4.642,2852,748,0.26227209,2883,623,0.216094346,2890,576,0.199307958,2858,615,0.215185444,2866,332,0.115840893
53043,162.795878,56.582251,K2III,5.66,2876,754,0.26216968,2875,783,0.272347826,2864,755,0.263617318,2863,1011,0.353126092,2853,701,0.245706274
68369,209.923003,42.049806,K0,7.8,2846,746,0.262122277,2861,752,0.262845159,2867,681,0.23753052,2867,1180,0.411580049,2876,1013,0.352225313
102488,311.552847,33.970252,K0III-IV,2.48,2853,745,0.261128637,2867,1029,0.358911754,2885,1241,0.430155979,2884,971,0.33668516,2871,823,0.2866597
102610,311.907796,12.986245,F8,7.44,2877,750,0.260688217,2871,988,0.344130965,2864,1048,0.365921788,2849,179,0.062829063,2863,93,0.032483409
64179,197.301814,10.022467,K0III,5.79,2865,746,0.260383944,2877,749,0.260340633,2835,983,0.346737213,2875,1289,0.448347826,2897,1289,0.444943045
49580,151.811615,29.237738,G2V,7.98,2864,743,0.259427374,2858,591,0.206787964,2862,580,0.202655486,2870,61,0.021254355,--,--,--
116374,353.718619,-34.669797,K5.5V,10.28,2872,745,0.259401114,2865,920,0.321116928,2831,882,0.311550689,2866,1632,0.569434752,2874,1729,0.601600557
67494,207.467847,-18.134167,K0+IIIb,4.97,2881,747,0.25928497,2857,757,0.264963248,2839,579,0.203945051,2878,517,0.179638638,2875,492,0.171130435
38750,119.002649,6.512239,F8,7.86,2872,744,0.259052925,2876,795,0.276425591,2876,855,0.2972879,2874,808,0.281141267,2876,925,0.32162726
61291,188.380761,-68.755808,K1V,7.14,2863,739,0.258120852,2846,692,0.243148278,2886,851,0.294871795,2859,624,0.218258132,2856,594,0.207983193
42365,129.579085,32.802018,K2III,5.96,2862,737,0.257512229,2877,854,0.296836983,2852,903,0.316619916,2868,950,0.331241283,2873,1222,0.425339367
99841,303.849036,33.729081,G8III,5.711,2850,733,0.257192982,2879,776,0.269538034,2857,395,0.138256913,2866,826,0.28820656,2839,1027,0.361747094
55210,169.591716,-5.067304,G8V,7.232,2887,742,0.257014202,2876,743,0.258344924,2880,1050,0.364583333,2854,746,0.261387526,2865,1049,0.366143106
88038,269.732037,-36.858377,G8III,5.744,2871,736,0.25635667,2861,751,0.262495631,2864,769,0.268505587,2871,709,0.246952281,2865,859,0.29982548
65790,202.30417,10.818309,K0III,5.656,2873,736,0.256178211,2861,1342,0.46906676,2888,1387,0.480263158,2882,926,0.32130465,2875,1103,0.383652174
5938,19.100816,-12.097,G9V(k),7.55,2874,736,0.256089074,2863,621,0.216905344,2862,602,0.210342418,2876,456,0.158553547,2881,198,0.068726137
78665,240.893161,-32.000536,F5IV/V,6.006,2870,734,0.255749129,2876,802,0.278859527,2867,870,0.303453087,2865,113,0.039441536,2873,120,0.041768187
41060,125.683622,60.631236,K0III,6.42,2891,739,0.255620892,2863,785,0.274187915,2860,742,0.259440559,2871,1269,0.44200627,2885,1307,0.453032929
9172,29.519086,41.386045,G5,7.57,2869,732,0.255141164,2857,593,0.207560378,2874,599,0.20842032,2840,77,0.027112676,--,--,--
79068,242.112207,33.733082,G5,8.38,2877,732,0.2544317,2886,600,0.207900208,2886,597,0.206860707,2866,77,0.026866713,--,--,--
73139,224.20274,-20.489984,G8V,8.2,2870,730,0.254355401,2879,821,0.285168461,2860,661,0.231118881,2867,482,0.168119986,2853,580,0.203294777
64078,196.974218,-10.74041,K1III,5.164,2863,727,0.253929445,2869,679,0.236667829,2870,1103,0.384320557,2869,1035,0.360752876,2845,1027,0.360984183
89912,275.205268,27.530293,G1V,7.008,2889,732,0.25337487,2871,595,0.207244862,2867,599,0.208929194,2873,77,0.026801253,--,--,--
7446,23.971137,-17.532463,G6IV,7.15,2891,732,0.253199585,2891,848,0.293324109,2861,588,0.205522545,2872,761,0.264972145,2860,843,0.294755245
87933,269.441191,29.24788,G8.5III,3.7,2845,720,0.253075571,2863,750,0.261962976,2853,807,0.282860147,2860,278,0.097202797,2879,250,0.086835707
27072,86.115795,-22.448384,F6V,3.6,2869,725,0.25270129,2869,641,0.223422795,2878,631,0.219249479,2866,180,0.062805304,2880,82,0.028472222
699,2.170577,36.627124,F7V,6.223,2864,720,0.251396648,2866,590,0.205861828,2873,678,0.235990254,2860,93,0.032517483,2868,75,0.026150628
39271,120.461374,8.913994,F7V,6.235,2838,711,0.250528541,2880,809,0.280902778,2857,979,0.342667133,2874,2266,0.788448156,2890,2417,0.83633218
79240,242.572717,-47.914291,G2V,8.97,2882,721,0.250173491,2863,790,0.275934335,2854,1026,0.359495445,2846,590,0.207308503,2848,684,0.240168539
52040,159.498215,54.887357,G0,9.17,2869,716,0.249564308,2878,645,0.224113968,2883,1232,0.42733264,2866,297,0.103628751,2849,265,0.093015093
58619,180.31677,79.087427,G0,8.45,2894,722,0.249481686,2870,794,0.276655052,2881,749,0.259979174,2877,307,0.106708377,2857,224,0.07840392
83359,255.565618,64.600739,G5V,6.11,2894,722,0.249481686,2875,608,0.211478261,2884,924,0.32038835,2874,800,0.27835769,2869,641,0.223422795
28869,91.425072,-61.748582,G0V,7.83,2866,715,0.249476622,2868,638,0.222454672,2879,659,0.228898923,2855,288,0.100875657,2854,431,0.151016118
106481,323.495221,45.591838,G8IIIFe-0.5,4.02,2866,714,0.249127704,2870,827,0.28815331,2870,611,0.212891986,2861,1240,0.43341489,2865,861,0.30052356
40084,122.817945,-12.926997,G8.5IIIb,4.72,2864,713,0.248952514,2873,877,0.30525583,2890,770,0.266435986,2859,1082,0.378454005,2899,1042,0.359434288
108259,328.981831,-30.605921,G8III,6.418,2877,716,0.248870351,2884,677,0.234743412,2870,544,0.189547038,2854,2463,0.862999299,2859,2595,0.907660021
46007,140.748637,-27.17223,G3V,8.29,2868,713,0.2486053,2859,825,0.288562434,2862,737,0.257512229,2871,816,0.284221526,2853,1060,0.371538731
40118,122.911005,32.457125,G3V,6.81,2864,711,0.24825419,2880,862,0.299305556,2864,868,0.303072626,2850,119,0.041754386,2880,61,0.021180556
72772,223.13792,-30.577255,G0/1V,6.29,2848,705,0.247542135,2870,818,0.285017422,2860,654,0.228671329,2873,746,0.259658893,2866,655,0.228541521
33037,103.248499,-23.107701,K3V,9.03,2856,706,0.24719888,2850,739,0.259298246,2859,675,0.236096537,2877,1599,0.555787278,2859,1903,0.665617349
107230,325.766854,72.320086,K0-IIICN1,5.182,2888,713,0.246883657,2860,592,0.206993007,2881,795,0.275945852,2866,847,0.295533845,2865,894,0.312041885
5944,19.121887,42.939418,G0-V(k),6.59,2872,709,0.246866295,2870,559,0.194773519,2873,679,0.236338322,2873,693,0.241211277,2873,613,0.21336582
4457,14.290792,34.864069,F7V,7.96,2869,708,0.24677588,2861,884,0.308982873,2894,1138,0.393227367,2862,142,0.049615653,2833,67,0.023649841
115780,351.842849,-52.303407,K1V,8.59,2883,711,0.246618106,2859,787,0.275271074,2873,770,0.26801253,2877,975,0.338894682,2884,1247,0.432385576
65535,201.532417,-39.755089,K0.5IIIbBa3,5.09,2855,704,0.246584939,2865,604,0.210820244,2877,756,0.262773723,2869,576,0.200766818,2865,334,0.116579407
56756,174.540968,8.883789,K1III,6.19,2870,706,0.245993031,2879,567,0.196943383,2859,715,0.250087443,2869,1023,0.356570234,2875,960,0.333913043
104459,317.398535,-11.371694,K0III,4.52,2858,702,0.245626312,2868,726,0.253138075,2870,829,0.288850174,2873,1173,0.408284024,2872,826,0.287604457
14035,45.181354,-27.641833,F8V,7.63,2846,697,0.24490513,2866,770,0.268667132,2881,630,0.218674072,2887,618,0.214063041,2868,688,0.239888424
61946,190.435505,55.724673,K3V,8.28,2859,700,0.244840853,2871,720,0.250783699,2856,1226,0.429271709,2889,1065,0.368639668,2876,1032,0.358831711
95006,289.98399,-30.469115,G8/K0V,8.79,2880,703,0.244097222,2866,820,0.28611305,2858,797,0.27886634,2870,954,0.332404181,2875,1272,0.442434783
97402,296.952253,25.384058,K0II-III,6.013,2873,701,0.243995823,2883,786,0.272632674,2882,559,0.193962526,2871,1160,0.404040404,2865,1304,0.455148342
52353,160.485633,65.716279,K2III,5.114,2865,697,0.243280977,2868,657,0.229079498,2870,770,0.268292683,2871,523,0.182166493,2882,598,0.207494795
82273,252.166229,-69.027712,K2II,1.92,2877,698,0.242613834,2865,662,0.231064572,2865,292,0.101919721,2881,213,0.073932662,2856,264,0.092436975
2100,6.655896,-0.049529,G8III,6.16,2882,699,0.242539903,2854,559,0.195865452,2888,845,0.292590028,2878,431,0.149756776,2873,564,0.196310477
116542,354.277625,30.678024,G0IV,7.18,2881,698,0.242276987,2884,483,0.167475728,2860,486,0.16993007,2870,480,0.167247387,2873,275,0.095718761
42281,129.314745,-17.494652,K0.5V(k),8.74,2870,695,0.242160279,2857,671,0.234861743,2866,880,0.307048151,2885,632,0.219064125,2859,836,0.292409934
46388,141.881817,-58.094555,G2V,7.19,2871,692,0.241031,2870,785,0.273519164,2874,700,0.243562978,2863,361,0.126091512,2866,343,0.119678995
11603,37.397326,9.565627,K0IV,6.098,2859,686,0.239944036,2885,756,0.262045061,2867,1024,0.357167771,2870,1146,0.399303136,2862,1355,0.473445143
2057,6.512673,0.437555,G8V,8.42,2873,686,0.2387748,2878,425,0.147671994,2872,480,0.167130919,2877,1712,0.595064303,2876,1537,0.534422809
88175,270.12088,-3.690269,F2V,4.633,2837,677,0.238632358,2884,598,0.207350902,2878,312,0.108408617,2852,154,0.053997195,--,--,--
64638,198.732185,-11.36946,G1.5V,7.04,2865,682,0.238045375,2864,504,0.175977654,2865,422,0.147294939,2886,691,0.239431739,2855,480,0.168126095
86561,265.340755,51.818165,K0III,6,2877,684,0.237747654,2896,535,0.184737569,2859,681,0.238195173,2867,1003,0.349843042,2868,1095,0.381799163
44668,136.541636,-37.152729,G5V,8.57,2865,679,0.236998255,2876,838,0.291376912,2857,662,0.231711586,2867,520,0.181374259,2886,667,0.231115731
114584,348.193452,-21.938471,G3V,8.96,2875,681,0.236869565,2851,670,0.235005261,2876,596,0.207232267,2883,2059,0.714186611,2865,1941,0.677486911
25397,81.499265,-19.695401,F5V,5.827,2864,677,0.236382682,2864,595,0.207751397,2880,313,0.108680556,2885,155,0.05372617,--,--,--
8497,27.396263,-10.686413,F2III-IV,4.68,2878,680,0.236275191,2884,959,0.332524272,2871,696,0.242424242,2871,459,0.159874608,2861,911,0.318420133
93244,284.90566,15.068298,K1-IIICN0.5,4.02,2862,676,0.236198463,2883,544,0.188692334,2899,484,0.166954122,2849,682,0.239382239,2876,768,0.267037552
74346,227.910649,53.555325,K2,9.56,2887,681,0.235885002,2874,674,0.234516354,2845,652,0.229173989,2865,1371,0.478534031,2876,1717,0.597009736
43109,131.693871,6.418779,G7III+A8III-IV:,3.38,2879,679,0.23584578,2875,762,0.265043478,2870,733,0.255400697,2871,2293,0.798676419,2855,2472,0.865849387
70336,215.856773,-11.714043,K0III,6.22,2871,677,0.235806339,2861,577,0.201677735,2847,867,0.304531085,2863,773,0.269996507,2863,677,0.236465246
48559,148.551329,-25.932345,K2+IIICN0.5,4.88,2863,674,0.235417394,2870,699,0.243554007,2892,563,0.194674965,2852,393,0.137798036,2868,432,0.150627615
23446,75.59502,-31.771334,K2III,5.92,2882,677,0.234906315,2876,563,0.195757997,2883,748,0.25945196,2854,467,0.163629993,2890,465,0.160899654
10440,33.633105,-41.166763,G8III,5.916,2883,677,0.234824835,2880,746,0.259027778,2853,357,0.125131441,2882,1082,0.375433727,2881,985,0.341895175
89918,275.216925,3.377168,G8III,4.857,2883,675,0.234131113,2871,713,0.248345524,2853,366,0.128286015,2869,754,0.262809341,2880,801,0.278125
40858,125.054168,-0.909315,G0V,6.183,2869,671,0.2338794,2851,609,0.21360926,2880,646,0.224305556,2875,2606,0.906434783,2864,2268,0.791899441
40858,125.054168,-0.909315,G0V,6.183,2869,671,0.2338794,2851,609,0.21360926,2880,646,0.224305556,2875,2606,0.906434783,2864,2268,0.791899441
72043,221.048737,18.462081,G5V,7.52,2868,670,0.233612273,2870,845,0.294425087,2868,694,0.241980474,2854,148,0.051857043,2850,140,0.049122807
87308,267.595387,29.322144,K1III,5.526,2875,671,0.233391304,2871,900,0.313479624,2867,748,0.260899895,2860,287,0.10034965,2868,407,0.141910739
17439,56.03822,-38.281771,K2V,6.996,2865,668,0.233158813,2870,398,0.138675958,2874,460,0.160055672,2887,73,0.025285764,2870,279,0.097212544
15557,50.106563,25.662744,K3III,6.14,2877,670,0.232881474,2864,608,0.212290503,2862,950,0.331935709,2856,160,0.056022409,2882,168,0.058292852
15900,51.203326,9.028875,G6III,3.6,2862,666,0.232704403,2876,558,0.194019471,2866,564,0.196789951,2860,708,0.247552448,2856,478,0.167366947
46768,142.982119,-10.370341,K2III,6.12,2845,662,0.232688928,2868,933,0.325313808,2875,1122,0.39026087,2889,1217,0.421253029,2863,1185,0.413901502
6868,22.095478,7.961353,K1III,6.214,2875,668,0.232347826,2879,614,0.213268496,2868,875,0.305090656,2849,894,0.313794314,2871,993,0.345872518
79581,243.556696,5.901848,K0III,6.3,2864,665,0.232192737,2868,691,0.240934449,2850,841,0.295087719,2867,1175,0.409836066,2880,1427,0.495486111
48141,147.208722,-37.309651,G8V,8.84,2853,661,0.231685945,2900,285,0.098275862,2882,695,0.241151978,2881,775,0.269003818,2869,680,0.237016382
15969,51.402042,-27.272489,K0III,7.4,2868,662,0.230822873,2849,685,0.24043524,2858,517,0.180895731,2854,1028,0.360196216,2863,1054,0.368145302
78739,241.111324,-11.449869,K1V(k),7.97,2866,660,0.230286113,2869,700,0.243987452,2877,654,0.227320125,2868,732,0.255230126,2883,1109,0.384668748
68090,209.112733,-16.196214,G8/K0V,9.34,2862,659,0.23025856,2850,820,0.287719298,2854,782,0.274001402,2867,178,0.062085804,2868,174,0.060669456
66781,205.305856,56.727172,K0IV-V,7.78,2861,656,0.229290458,2874,635,0.220946416,2875,1068,0.371478261,2859,1029,0.359916055,2864,1115,0.389315642
106872,324.688171,25.498821,K0III,6.18,2877,659,0.229058047,2865,640,0.223385689,2877,785,0.272853667,2881,1370,0.47552933,2865,1365,0.476439791
17049,54.821054,13.891493,G5,6.67,2863,655,0.228780999,2874,714,0.248434238,2891,624,0.215842269,2884,1246,0.432038835,2857,990,0.346517326
24267,78.122459,-56.716301,G8IV,9.18,2871,656,0.228491815,2856,637,0.223039216,2844,686,0.241209564,2857,727,0.254462723,2866,682,0.237962317
70692,216.881425,75.695994,K4-III,4.253,2860,653,0.228321678,2859,697,0.243791536,2862,1041,0.363731656,2874,636,0.221294363,2885,553,0.191681109
17346,55.686151,-24.466326,K4.5V,9.192,2867,654,0.22811301,2871,683,0.237896203,2865,819,0.285863874,2861,1147,0.400908773,2865,1098,0.383246073
35148,108.981695,-27.448447,G1V,7.87,2878,656,0.227936067,2853,726,0.25446898,2871,986,0.343434343,2853,64,0.022432527,2871,32,0.011145942
46029,140.815678,3.501388,F0III/IV,7.29,2869,649,0.226211223,2865,594,0.207329843,2867,450,0.156958493,2879,76,0.026398055,--,--,--
20712,66.577083,21.47043,F8V,7.35,2868,646,0.225244073,2885,589,0.204159445,2848,447,0.156952247,2871,76,0.026471613,--,--,--
72846,223.347292,15.705183,F9V,6.38,2871,640,0.222918844,2863,800,0.279427174,2892,1005,0.347510373,2847,1739,0.610818405,2866,2082,0.726448011
86551,265.315107,-34.969201,G1V,7.82,2865,638,0.222687609,2884,502,0.1740638,2860,444,0.155244755,2880,619,0.214930556,2869,521,0.181596375
28908,91.535568,35.387744,G0V,6.12,2886,642,0.222453222,2861,435,0.15204474,2854,359,0.125788367,2871,1101,0.383490073,2861,1021,0.356868228
79578,243.549718,-31.663661,G3V,6.54,2860,634,0.221678322,2868,448,0.156206416,2878,802,0.27866574,2844,1164,0.4092827,2840,759,0.267253521
16029,51.593853,-27.317481,K0III,5.939,2875,635,0.220869565,2884,524,0.181692094,2864,619,0.216131285,2891,411,0.142165341,2885,756,0.262045061
114361,347.420631,-67.732824,K6V,8.39,2849,629,0.220779221,2865,767,0.267713787,2872,861,0.299791086,2880,1192,0.413888889,2861,1259,0.440055925
114842,348.936363,-29.847552,K0III,6.52,2838,626,0.220577872,2867,762,0.265783048,2845,806,0.283304042,2862,587,0.205101328,2870,682,0.237630662
11266,36.265602,45.647337,G5,7.42,2868,632,0.220362622,2870,625,0.217770035,2867,579,0.201953261,2857,1020,0.357017851,2869,811,0.282676891
106615,323.918829,-59.693201,G0V,7.84,2849,627,0.22007722,2866,572,0.199581298,2863,485,0.169402724,2860,665,0.232517483,2862,657,0.229559748
55132,169.306935,-1.981851,K5V,9.78,2873,632,0.219979116,2888,766,0.265235457,2877,836,0.290580466,2860,1103,0.385664336,2867,1173,0.409138472
84405,258.837433,-26.602821,K2V,5.08,2886,633,0.219334719,2870,640,0.222996516,2871,587,0.204458377,2868,1059,0.369246862,2870,1414,0.492682927
30979,97.530428,-11.808939,K4+V(k),9.1,2864,628,0.219273743,2853,838,0.293725903,2865,850,0.296684119,2873,1035,0.360250609,2895,1202,0.415198618
64544,198.438587,-26.51601,G5V,8.61,2887,633,0.219258746,2867,591,0.206138821,2894,594,0.205252246,2877,652,0.226624957,2872,722,0.251392758
31084,97.846022,-12.391973,K1III,5.16,2884,632,0.219140083,2880,654,0.227083333,2864,912,0.318435754,2871,554,0.192964124,2860,604,0.211188811
15330,49.442351,-62.575318,G4V,5.54,2865,627,0.218848168,2868,567,0.197698745,2859,795,0.278069255,2862,122,0.042627533,2842,213,0.07494722
38931,119.490756,-0.814417,K3+V,8.05,2878,629,0.218554552,2862,431,0.15059399,2870,415,0.144599303,2860,470,0.164335664,2877,362,0.125825513
43048,131.559673,27.594792,K1IV,7.29,2885,629,0.218024263,2863,720,0.251484457,2872,619,0.215529248,2862,1120,0.391334731,2870,1057,0.368292683
11575,37.299908,-42.075424,G3V,7.99,2883,626,0.217134929,2849,771,0.270621271,2863,553,0.193154034,2860,428,0.14965035,2873,636,0.221371389
16266,52.413076,-6.804458,K0III,6.01,2853,618,0.21661409,2859,699,0.244491081,2900,759,0.261724138,2868,632,0.220362622,2870,791,0.275609756
58654,180.414465,36.042089,K0III,5.57,2866,620,0.216329379,2856,760,0.266106443,2876,805,0.279902643,2876,165,0.057371349,2867,200,0.06975933
27281,86.719273,-28.890218,F7V,7.54,2880,618,0.214583333,2881,312,0.108295731,2847,950,0.33368458,2884,295,0.102288488,2873,508,0.176818656
106452,323.412069,-34.946351,G3V,8.03,2858,613,0.214485654,2881,527,0.182922596,2866,354,0.123517097,2865,527,0.183944154,2862,484,0.169112509
105038,319.135273,9.393831,K3V,7.878,2884,618,0.214285714,2874,514,0.178844816,2877,948,0.329509906,2843,418,0.147027788,2868,373,0.130055788
46853,143.214308,51.6773,F7V,3.18,2866,614,0.214235869,2875,606,0.210782609,2858,882,0.308607418,2883,1015,0.352063822,2867,901,0.314265783
36302,112.091883,-58.536124,G3V,8.76,2882,615,0.213393477,2857,589,0.206160308,2871,501,0.174503657,2881,717,0.248871919,2856,674,0.235994398
17483,56.189245,-38.818015,G1V,7.51,2875,613,0.213217391,2851,556,0.195019291,2865,776,0.270855148,2856,241,0.084383754,2862,276,0.096436059
76425,234.123248,10.010165,G9.5IIIa:Ba0.6,5.261,2868,611,0.213040446,2855,590,0.206654991,2879,299,0.103855505,2885,192,0.066551127,2869,286,0.099686302
67250,206.749059,38.542696,K0III,5.507,2850,606,0.212631579,2868,1052,0.366806137,2871,1037,0.361198189,2864,437,0.152583799,2846,381,0.133872101
25730,82.419392,29.186465,F6III,6.2,2855,606,0.212259194,2869,938,0.326943186,2872,845,0.294220056,2878,1960,0.681028492,2866,2097,0.731681786
51047,156.43718,35.425428,K1III,6.48,2861,607,0.212163579,2880,520,0.180555556,2881,830,0.288094412,2874,480,0.167014614,2873,515,0.179255134
3765,12.095736,5.280629,K2.5V,5.74,2868,608,0.211994421,2860,603,0.210839161,2868,628,0.218967922,2879,773,0.268496006,2875,953,0.331478261
21882,70.562554,9.633821,F0III,6.74,2865,607,0.211867365,2852,592,0.207573633,2873,236,0.0821441,2868,119,0.041492329,--,--,--
49698,152.178119,-65.815433,K0III,5.261,2866,607,0.21179344,2857,627,0.219460973,2863,615,0.21480964,2863,1792,0.62591687,2868,1783,0.621687587
46701,142.805495,-57.034377,K5III,3.16,2869,607,0.211571976,2883,623,0.216094346,2879,820,0.284821118,2881,171,0.059354391,2872,141,0.049094708
27483,87.293493,39.181073,G9III,4.5,2865,605,0.211169284,2877,674,0.234271811,2863,444,0.155082082,2877,675,0.234619395,2857,625,0.218760938
74083,227.081408,50.054954,K0III,6.331,2856,602,0.210784314,2884,666,0.230929265,2857,601,0.210360518,2855,1121,0.392644483,2859,1213,0.424274222
53257,163.377948,69.853878,K1III:,5.91,2858,601,0.210286914,2885,705,0.244367418,2869,546,0.190310213,2862,2571,0.898322851,2842,2712,0.954257565
15062,48.519938,18.303806,G5,8.13,2875,604,0.210086957,2872,587,0.204387187,2846,237,0.083274772,2892,119,0.041147994,--,--,--
71806,220.328367,3.448771,G0V,8.41,2873,603,0.209885137,2859,454,0.158796782,2874,634,0.220598469,2861,491,0.171618315,2865,499,0.17417103
22339,72.16017,58.389732,K0III,7.66,2857,599,0.209660483,2865,690,0.240837696,2856,582,0.203781513,2876,1054,0.366481224,2867,1076,0.375305197
45527,139.173901,-6.353148,K2/3III,5.239,2875,600,0.208695652,2875,643,0.223652174,2876,979,0.340403338,2870,211,0.073519164,2867,214,0.074642483
104587,317.795214,45.455911,G8IV,7.83,2861,595,0.207969242,2878,462,0.160528145,2866,451,0.157362177,2855,587,0.205604203,2865,480,0.167539267
19504,62.676515,18.423253,F5IV-V,6.576,2875,597,0.207652174,2867,1214,0.423439135,2858,921,0.322253324,2853,2031,0.711882229,2887,2462,0.852788362
33848,105.398178,6.926842,K2V,8.14,2873,594,0.206752523,2839,502,0.176822825,2893,477,0.164880747,2870,563,0.196167247,2851,344,0.120659418
99344,302.450673,-51.718239,G7V,8.39,2873,594,0.206752523,2875,265,0.092173913,2866,422,0.147243545,2873,1361,0.473720849,2870,1312,0.457142857
96757,295.024133,18.013891,G1II-,4.38,2858,590,0.206438069,2889,596,0.206299758,2875,177,0.061565217,2865,135,0.047120419,--,--,--
41325,126.478196,7.564507,G6III-IIIaFe-1.5,5.13,2863,590,0.206077541,2848,588,0.206460674,2870,177,0.061672474,2871,135,0.047021944,--,--,--
44936,137.297977,-12.357706,G8III,5.777,2873,591,0.205708319,2868,597,0.208158996,2863,177,0.061823262,2881,135,0.04685873,--,--,--
18199,58.388872,-46.893672,K2III,5.927,2849,586,0.205686206,2885,529,0.183362218,2882,651,0.225884802,2856,470,0.164565826,2863,518,0.180929095
19780,63.606184,-62.473862,G8IIIa:,3.36,2875,591,0.205565217,2858,541,0.189293212,2878,374,0.129951355,2873,1283,0.446571528,2852,1145,0.401472651
6411,20.58508,45.528778,K0-IIIb,4.875,2865,588,0.205235602,2870,605,0.210801394,2880,904,0.313888889,2882,727,0.252255378,2876,712,0.247566064
17651,56.712034,-23.249724,F5IV-V,4.2,2871,589,0.205154998,2858,653,0.228481456,2879,350,0.12156999,2879,407,0.141368531,2863,375,0.130981488
20985,67.509541,10.262213,G8III,6.47,2880,589,0.204513889,2877,718,0.24956552,2875,789,0.274434783,2861,409,0.142957008,2892,466,0.161134163
66907,205.680959,34.989023,G5III-IIIbFe-0.5,5.96,2861,585,0.20447396,2868,532,0.185495119,2861,657,0.229639986,2869,1044,0.363889857,2878,1047,0.363794302
41526,127.037357,47.302188,G0V,7.99,2862,583,0.203703704,2872,592,0.206128134,2860,453,0.158391608,2877,29,0.010079944,--,--,--
83707,256.620505,-47.845852,G3V,8.63,2859,582,0.203567681,2852,593,0.207924264,2866,450,0.157013259,2858,29,0.010146956,--,--,--
26981,85.875774,-39.406908,F3V,6.256,2874,583,0.202853166,2878,510,0.177206393,2868,346,0.120641562,2869,100,0.03485535,2883,134,0.046479362
67126,206.367694,-58.64506,M0,9.59,2868,581,0.202580195,2865,661,0.230715532,2865,618,0.215706806,2871,1316,0.458376872,2872,1206,0.419916435
10117,32.533482,-31.069867,K0V,8.91,2884,584,0.202496533,2860,495,0.173076923,2866,448,0.156315422,2885,563,0.195147314,2875,564,0.196173913
3182,10.134332,-29.868282,G3/5V,8.7,2870,580,0.202090592,2850,615,0.215789474,2865,578,0.201745201,2870,1443,0.502787456,2868,1635,0.570083682
59143,181.912665,-23.975874,G0V,6.71,2854,575,0.201471619,2875,647,0.225043478,2862,436,0.15234102,2878,427,0.148366921,2836,439,0.154795487
78990,241.851367,-20.868764,G4II-III,4.33,2896,583,0.201312155,2886,592,0.205128205,2859,413,0.144456104,2859,42,0.014690451,--,--,--
37584,115.691569,4.070818,F3V,7.95,2855,574,0.201050788,2832,1200,0.423728814,2872,1041,0.362465181,2861,1449,0.506466271,2877,1387,0.482099409
30815,97.116887,16.238386,G5,6.24,2871,577,0.20097527,2869,812,0.283025444,2904,655,0.225550964,2884,1159,0.401872399,2876,861,0.299374131
60221,185.232137,-13.565725,K0III,5.154,2857,574,0.200910046,2869,749,0.261066574,2859,732,0.256033578,2868,1227,0.427824268,2877,1358,0.472019465
103929,315.85871,50.351913,K0,6.37,2855,573,0.200700525,2876,470,0.163421419,2876,636,0.221140473,2866,999,0.348569435,2879,891,0.309482459
87393,267.897803,-60.164056,K0III,5.78,2863,574,0.200488998,2874,590,0.205288796,2858,582,0.203638908,2865,1722,0.60104712,2878,1707,0.593120222
69792,214.265783,-18.585698,K0III,6.22,2874,573,0.199373695,2862,546,0.190775681,2862,456,0.15932914,2870,859,0.299303136,2869,573,0.199721157
29949,94.570272,46.360443,K2III,6.33,2873,572,0.199095023,2868,608,0.211994421,2865,761,0.265619546,2871,210,0.073145246,2858,362,0.126662001
73634,225.775229,35.205795,G8III,5.521,2851,567,0.198877587,2875,626,0.21773913,2869,790,0.275357267,2885,489,0.1694974,2889,545,0.188646591
113579,345.080363,-26.153749,G5V,7.48,2887,573,0.198475927,2863,594,0.207474677,2827,450,0.159179342,2871,34,0.011842564,--,--,--
102029,310.147121,15.643251,F7V,6.77,2871,567,0.197492163,2859,590,0.206365862,2865,421,0.146945899,2868,25,0.008716876,--,--,--
32144,100.691853,-22.448592,F5VmA9,6.23,2861,565,0.197483397,2877,596,0.207160236,2874,191,0.066457898,2835,100,0.035273369,--,--,--
62350,191.642433,11.378497,G5,8.67,2868,566,0.19735007,2869,623,0.217148832,2877,711,0.24713243,2876,2189,0.761126565,2875,2353,0.818434783
59399,182.780762,25.990177,G0,9.54,2864,564,0.196927374,2872,593,0.206476323,2892,423,0.14626556,2870,25,0.008710801,--,--,--
14168,45.676175,-7.685473,G8IIIb,5.333,2871,565,0.196795542,2860,595,0.208041958,2879,422,0.146578673,2866,25,0.008722959,--,--,--
110109,334.56505,-53.627074,G0V,5.33,2883,567,0.196670135,2867,302,0.105336589,2852,587,0.205820477,2876,446,0.155076495,2892,637,0.220262794
87679,268.625314,-26.632091,K0V,8.52,2877,565,0.196385123,2876,734,0.255215577,2849,494,0.173394173,2868,664,0.231520223,2879,1056,0.366794026
67620,207.834691,-24.390479,G5+V,6.43,2884,565,0.19590846,2848,304,0.106741573,2863,963,0.336360461,2887,432,0.149636301,2861,337,0.117790982
7743,24.924035,-46.509956,M0,9.89,2850,558,0.195789474,2877,585,0.203336809,2863,626,0.218651764,2853,1173,0.411146162,2852,1119,0.392356241
108068,328.428038,-15.099422,G5V,9.05,2860,559,0.195454545,2840,498,0.175352113,2863,562,0.19629759,2876,1172,0.407510431,2881,1287,0.446719889
47431,144.964006,-1.142809,K2III,3.91,2872,561,0.195334262,2858,522,0.182645206,2866,522,0.18213538,2870,604,0.210452962,2875,391,0.136
101899,309.747987,30.334266,K2III,5.68,2884,559,0.193828017,2879,819,0.284473776,2873,774,0.269404803,2875,1636,0.569043478,2881,1599,0.55501562
109059,331.397789,-30.707821,G0V,8.17,2864,554,0.193435754,2849,485,0.17023517,2869,354,0.12338794,2870,672,0.234146341,2862,566,0.197763802
7058,22.744088,-48.871291,K5-V,10.14,2858,552,0.193142057,2863,705,0.246245197,2865,847,0.295636998,2843,820,0.288427717,2869,849,0.295921924
47690,145.856909,42.691556,K4V,8.16,2873,554,0.192829795,2865,1046,0.365095986,2863,880,0.307369892,2871,1255,0.43712992,2868,1572,0.548117155
7830,25.184051,15.619449,K2,8.92,2866,551,0.192254013,2863,506,0.176737688,2885,521,0.180589255,2860,550,0.192307692,2861,544,0.190143307
12109,39.003267,-27.178364,K3.5V(k),9.46,2867,551,0.192186955,2851,500,0.175377061,2875,507,0.176347826,2870,1342,0.467595819,2874,1150,0.400139179
49908,152.842262,49.454235,K8V,6.61,2836,544,0.191819464,2860,770,0.269230769,2870,561,0.195470383,2873,1727,0.601113818,2857,2221,0.777388869
32249,100.99705,13.228007,K2III,4.49,2850,545,0.19122807,2855,516,0.180735552,2852,446,0.156381487,2874,344,0.119693807,2871,321,0.111807732
108868,330.818578,-6.522407,G8III,5.558,2874,549,0.191022965,2867,483,0.168468783,2859,545,0.190626093,2871,241,0.083942877,2869,277,0.09654932
2711,8.615966,-52.373091,F6V,5.57,2859,545,0.190626093,2867,631,0.220090687,2855,418,0.146409807,2870,269,0.093728223,2851,207,0.072606103
18320,58.749339,28.188095,G5III,8.03,2869,546,0.190310213,2866,515,0.179692952,2888,358,0.123961219,2884,952,0.330097087,2882,990,0.34351145
107225,325.759046,-43.496099,F8.5IV-V,6.66,2875,547,0.19026087,2878,358,0.124391939,2855,423,0.148161121,2874,247,0.085942937,2852,133,0.046633941
111648,339.265538,-59.559297,G9V,8.18,2879,547,0.189996527,2867,841,0.293337984,2858,472,0.165150455,2875,1255,0.436521739,2862,1512,0.528301887
32024,100.347135,-2.350019,G0V,7.68,2878,546,0.18971508,2868,544,0.189679219,2866,792,0.276343336,2880,286,0.099305556,2855,274,0.095971979
26689,85.073435,16.392819,F5,7.36,2855,541,0.189492119,2852,252,0.088359046,2871,441,0.153605016,2857,640,0.224011201,2878,228,0.079221682
21934,70.735354,-44.195696,K5-V(k),9.969,2872,544,0.189415042,2882,1215,0.421582235,2864,1253,0.4375,2885,1791,0.620797227,2875,2094,0.728347826
94755,289.214111,46.999103,F6IV:,6,2870,543,0.189198606,2855,514,0.180035026,2862,412,0.143955276,2846,437,0.15354884,2863,388,0.13552218
17058,54.857301,16.53669,G8III,6.18,2872,543,0.189066852,2863,679,0.237163814,2867,756,0.263690269,2885,857,0.297053726,2885,965,0.334488735
814,2.509065,-82.224047,K1/2III,5.286,2868,542,0.188981869,2872,572,0.199164345,2882,538,0.18667592,2863,1867,0.652113168,2861,1902,0.664802517
96459,294.158237,44.694935,G8.5IIIbFe-0.5,5.18,2868,542,0.188981869,2881,499,0.173203749,2877,538,0.187000348,2872,116,0.040389972,2854,110,0.038542397
12784,41.079637,17.763927,K2III,6.4,2875,543,0.188869565,2860,455,0.159090909,2850,726,0.254736842,2858,1289,0.451014696,2860,1139,0.398251748
43067,131.593912,-13.547735,G8IIIbCN-1,4.32,2861,540,0.188745194,2842,427,0.150246305,2867,315,0.109870945,2866,625,0.218073971,2879,510,0.177144842
12450,40.073473,34.584845,G5,7.59,2840,536,0.188732394,2882,524,0.181818182,2860,573,0.20034965,2881,454,0.157584172,2871,312,0.108672936
92882,283.879189,-16.376635,F5V,5.561,2857,539,0.188659433,2879,472,0.163945815,2877,361,0.125477928,2888,827,0.286357341,2868,558,0.194560669
5947,19.12865,79.910012,F5Vs,6.271,2853,538,0.188573431,2866,1083,0.377878576,2857,739,0.258662933,2870,640,0.222996516,2868,1171,0.408298466
70557,216.492726,13.433265,G5,8.08,2879,542,0.188259812,2854,564,0.197617379,2855,512,0.179334501,2865,291,0.101570681,2865,292,0.101919721
24597,79.146124,-42.5144,G3V,8.28,2873,540,0.18795684,2878,407,0.141417651,2873,648,0.225548207,2866,470,0.163991626,2859,347,0.121371109
60646,186.462243,39.018617,G9III,5.01,2867,538,0.187652599,2862,567,0.198113208,2879,463,0.160819729,2879,925,0.321292115,2868,1283,0.44735007
18612,59.734086,0.751144,G3V,9.158,2868,536,0.186889819,2870,395,0.137630662,2869,538,0.187521785,2864,1334,0.465782123,2875,1466,0.509913043
24041,77.513593,-0.565323,K1III,6.118,2862,534,0.186582809,2882,470,0.163081194,2874,638,0.221990257,2885,518,0.179549393,2849,527,0.184977185
40231,123.248878,16.51431,G8III,6.03,2870,532,0.185365854,2870,914,0.318466899,2871,783,0.272727273,2895,1472,0.508462867,2863,1992,0.695773664
11486,37.041585,29.669332,F1VmA3kA2,5.29,2888,535,0.185249307,2873,560,0.194918204,2858,622,0.21763471,2847,201,0.070600632,2867,308,0.107429369
90745,277.739799,33.933003,G5,8.36,2881,531,0.184311003,2883,1102,0.382240721,2853,1119,0.392218717,2870,96,0.033449477,2891,185,0.063991698
106003,322.03438,32.22533,F2V:,5.757,2886,531,0.183991684,2865,1009,0.352181501,2871,815,0.283873215,2869,2072,0.722202858,2857,1958,0.685334267
23786,76.675908,14.446233,G9V,7.728,2870,528,0.183972125,2880,549,0.190625,2875,752,0.261565217,2853,796,0.279004557,2867,697,0.243111266
117946,358.86084,22.193307,K3V,8.77,2872,528,0.183844011,2867,649,0.226369027,2882,685,0.237682165,2868,81,0.028242678,2860,84,0.029370629
32868,102.743403,-17.854389,G2V,8.14,2871,527,0.183559735,2868,675,0.235355649,2879,437,0.151788816,2854,162,0.056762439,2881,125,0.043387713
20113,64.684029,3.149046,G8IV,8.26,2857,524,0.18340917,2870,593,0.206620209,2861,472,0.164977281,2855,893,0.312784588,2858,796,0.278516445
110936,337.163372,-39.13179,G8III,5.477,2859,523,0.182931095,2865,476,0.166143106,2863,346,0.120852253,2862,2144,0.749126485,2866,2362,0.82414515
90124,275.870111,-36.237988,K0III,5.53,2871,525,0.182863114,2874,457,0.15901183,2859,412,0.144106331,2869,1615,0.562913907,2867,1544,0.53854203
62012,190.647714,-48.813108,K1III,4.66,2908,531,0.182599725,2898,486,0.167701863,2853,524,0.183666316,2852,398,0.139551192,2852,296,0.103786816
58172,178.964092,-21.659436,G8IV,7.67,2854,520,0.18220042,2891,571,0.197509512,2853,599,0.209954434,2871,91,0.031696273,2885,122,0.042287695
84195,258.156761,18.351195,K2.5V,7.95,2844,517,0.181786217,2843,489,0.172001407,2868,593,0.206764296,2859,462,0.161594963,2860,491,0.171678322
92043,281.415523,20.546306,F5.5IV-V,4.19,2864,520,0.181564246,2860,356,0.124475524,2882,381,0.132199861,2871,226,0.078718217,2866,85,0.02965806
96100,293.089967,69.661185,G9V,4.68,2877,522,0.181438999,2867,407,0.141960237,2860,695,0.243006993,2861,565,0.197483397,2864,475,0.165851955
96100,293.089967,69.661185,G9V,4.68,2877,522,0.181438999,2867,407,0.141960237,2860,695,0.243006993,2861,565,0.197483397,2864,475,0.165851955
44248,135.159919,41.782946,F4V,3.96,2864,519,0.181215084,2878,197,0.068450313,2871,189,0.065830721,2855,323,0.113134851,2890,80,0.027681661
61687,189.68444,-5.327668,K1/2III+K1/3,8.52,2871,520,0.18112156,2865,501,0.17486911,2874,612,0.212943633,2860,505,0.176573427,2864,558,0.194832402
107188,325.664614,-18.866324,G8III,4.738,2874,520,0.180932498,2878,590,0.205003475,2852,620,0.217391304,2855,687,0.240630473,2876,584,0.203059805
81421,249.441045,0.040171,K0V,8.053,2882,517,0.179389313,2866,535,0.186671319,2880,343,0.119097222,2861,490,0.171268787,2871,535,0.186346221
80933,247.893272,8.299536,G5,8.26,2889,516,0.178608515,2887,501,0.173536543,2882,320,0.111034004,2888,563,0.194944598,2872,754,0.262534819
20478,65.834012,-25.395002,G3V,7.81,2846,506,0.177793394,2879,304,0.10559222,2860,302,0.105594406,2847,559,0.196347032,2888,518,0.179362881
96365,293.889416,-12.253114,K0III,6.27,2876,506,0.175938804,2866,681,0.237613398,2865,761,0.265619546,2862,379,0.132424878,2882,478,0.165857044
51938,159.15142,-36.863753,G2/3V,8.38,2880,506,0.175694444,2865,446,0.155671902,2837,487,0.171660204,2853,1031,0.361373992,2845,1221,0.429173989
89728,274.669496,-6.701035,K3V,9.29,2851,498,0.174675552,2873,320,0.111381831,2868,434,0.151324965,2849,1124,0.394524395,2859,931,0.325638335
88511,271.109794,6.436394,G5,7.95,2852,498,0.174614306,2864,391,0.136522346,2863,945,0.33007335,2879,102,0.035428968,2861,107,0.037399511
82708,253.586066,-25.829381,G0IV,7.19,2858,498,0.174247726,2863,219,0.076493189,2865,388,0.135427574,2855,141,0.04938704,--,--,--
66886,205.608481,-1.686273,K5V,9.21,2860,498,0.174125874,2879,795,0.276137548,2865,776,0.270855148,2868,911,0.317642957,2848,960,0.337078652
5673,18.223627,22.838377,F5,8.33,2859,497,0.173837006,2875,726,0.252521739,2868,531,0.185146444,2878,227,0.078874218,2854,581,0.203573931
16989,54.621888,-7.391862,G8/K0III,5.855,2866,498,0.17376134,2868,766,0.267085077,2866,423,0.147592463,2857,1136,0.397619881,2895,1310,0.452504318
90067,275.704333,17.826615,K3III,5.261,2872,499,0.173746518,2865,521,0.181849913,2860,373,0.13041958,2873,335,0.116602854,2872,313,0.108983287
98032,298.815401,-41.868273,K0II/III,4.13,2869,498,0.173579644,2845,311,0.109314587,2869,510,0.177762287,2868,448,0.156206416,2888,539,0.186634349
116972,355.682758,16.335719,G6IV,6.3,2872,498,0.173398329,2861,674,0.235581964,2878,694,0.24113968,2874,923,0.321155184,2886,927,0.321205821
13908,44.783927,-40.723488,G3V,8.4,2874,498,0.173277662,2857,380,0.13300665,2855,403,0.141155867,2881,519,0.180145783,2859,293,0.102483386
38211,117.421673,-17.228408,K3III,5.179,2869,496,0.172882537,2870,410,0.142857143,2856,602,0.210784314,2872,844,0.293871866,2862,813,0.284067086
46869,143.258221,-8.505372,K0III,6.12,2877,497,0.172749392,2857,351,0.122856143,2867,510,0.177886292,2884,513,0.177877947,2897,277,0.095616155
70218,215.488402,29.629619,K6V,8.61,2866,495,0.172714585,2878,346,0.120222377,2867,255,0.088943146,2878,2286,0.794301598,2888,2395,0.829293629
100515,305.731384,42.983534,G8III,6.2,2876,496,0.172461752,2880,429,0.148958333,2857,599,0.209660483,2882,719,0.249479528,2891,792,0.273953649
92549,282.895633,52.975199,G9IVa,5.51,2861,493,0.172317372,2880,499,0.173263889,2874,433,0.1506611,2854,2683,0.940084093,2854,2789,0.977224947
53426,163.934934,33.506929,K1III,5.035,2857,492,0.17220861,2862,928,0.324248777,2866,1081,0.37718074,2873,510,0.177514793,2891,620,0.214458665
112559,341.959101,-4.229036,G6V,7.19,2871,492,0.171368861,2879,182,0.063216395,2854,224,0.078486335,2880,945,0.328125,2858,553,0.193491952
105541,320.628568,-44.14541,G5V,8.62,2855,488,0.170928196,2862,222,0.077568134,2883,452,0.156781131,2881,1400,0.485942381,2874,1238,0.430758525
83000,254.417074,9.375031,K2III,3.2,2868,490,0.170850767,2858,412,0.144156753,2850,639,0.224210526,2871,216,0.07523511,2876,167,0.058066759
91471,279.832009,-37.702265,K0V,8.4,2886,493,0.170824671,2871,477,0.166144201,2890,531,0.183737024,2880,1606,0.557638889,2853,1643,0.575885033
29248,92.504461,17.934221,G2.V,8.48,2883,492,0.170655567,2870,409,0.142508711,2858,279,0.097620714,2876,1757,0.610917942,2872,1591,0.553969359
84907,260.281848,-24.683552,K0/1V+(G),8.57,2857,485,0.169758488,2882,554,0.19222762,2862,695,0.242837177,2870,1921,0.669337979,2864,1645,0.574371508
28159,89.257403,15.741365,G4V,8.21,2864,485,0.169343575,2862,537,0.187631027,2883,450,0.156087409,2877,759,0.263816475,2875,1036,0.360347826
68619,210.698422,3.545529,F8/G0IV,7.55,2854,482,0.168885774,2871,448,0.156043191,2862,213,0.07442348,2876,807,0.280598053,2851,969,0.339880744
109445,332.591813,14.629856,K0III,6.36,2888,486,0.168282548,2869,513,0.178807947,2868,541,0.188633194,2884,1514,0.524965326,2869,1774,0.618333914
14258,45.961731,6.133299,G0V,6.76,2863,480,0.167656305,2879,478,0.166029871,2882,655,0.227272727,2859,138,0.048268625,2874,46,0.016005567
105665,321.039969,-20.851872,K0III,5.372,2858,479,0.16759972,2878,426,0.148019458,2885,586,0.203119584,2881,146,0.050676848,2882,130,0.045107564
89931,275.248508,-29.828104,K2.5IIIaCN0.5,2.668,2883,483,0.167533819,2884,322,0.111650485,2839,326,0.114829165,2875,238,0.082782609,2855,165,0.057793345
109730,333.411248,28.608015,K2III,5.878,2878,482,0.167477415,2850,477,0.167368421,2865,562,0.196160558,2879,515,0.178881556,2886,649,0.224878725
103004,313.032006,27.096976,G7IIIaFe-1Ba0.2,4.576,2859,477,0.166841553,2863,562,0.19629759,2852,388,0.136044881,2850,717,0.251578947,2854,390,0.136650315
10403,33.510258,47.484258,F4V,6.08,2874,478,0.16631872,2876,591,0.205493741,2867,329,0.114754098,2882,65,0.022553782,--,--,--
43190,131.992076,-35.727546,G3/5V,8.49,2866,476,0.166085136,2858,481,0.16829951,2859,473,0.165442462,2850,243,0.085263158,2878,231,0.080264072
72155,221.377804,-37.95667,G1IV,8.36,2873,477,0.166028542,2866,362,0.126308444,2879,440,0.152830844,2864,213,0.074371508,2876,280,0.097357441
59175,182.028999,39.655497,F8,7.33,2875,473,0.164521739,2861,256,0.089479203,2869,438,0.152666434,2862,504,0.176100629,2858,80,0.027991603
22481,72.553589,-26.13101,K0/1V,9.42,2871,472,0.164402647,2877,397,0.137990963,2856,870,0.304621849,2876,1574,0.5472879,2849,1315,0.461565462
75206,230.534463,-47.927793,F6III-IV,5,2867,471,0.164283223,2860,603,0.210839161,2870,679,0.236585366,2887,383,0.132663665,2860,428,0.14965035
111282,338.164327,13.044536,F2IV,6.559,2856,468,0.163865546,2862,448,0.156533892,2883,790,0.274020118,2869,432,0.150575113,2860,306,0.106993007
22288,72.004757,-10.933647,K5Vk,9.43,2865,467,0.163001745,2869,249,0.086789822,2883,298,0.103364551,2866,880,0.307048151,2870,671,0.233797909
25873,82.848109,12.556093,G5,8.41,2862,466,0.162823201,2879,387,0.134421674,2883,322,0.111689213,2878,341,0.118485059,2868,169,0.058926081
78609,240.737338,-32.161967,G8/K0V,8.8,2877,468,0.162669447,2888,349,0.120844875,2863,779,0.272092211,2866,1358,0.473831124,2862,1152,0.402515723
99139,301.903819,-41.019326,G5V,8.85,2880,466,0.161805556,2856,433,0.151610644,2873,474,0.164984337,2870,1195,0.416376307,2892,1288,0.445366528
112768,342.559433,36.704107,K2,8.34,2870,464,0.161672474,2883,509,0.176552203,2882,494,0.171408744,2867,210,0.073247297,2866,227,0.079204466
6856,22.036082,-52.638652,K1V,9.07,2871,463,0.161267851,2841,373,0.131291799,2879,579,0.201111497,2851,780,0.273588215,2886,728,0.252252252
35185,109.077303,5.076091,G5,8.41,2867,459,0.160097663,2871,404,0.14071752,2839,271,0.095456147,2875,1486,0.516869565,2878,1457,0.506254343
2568,8.147858,20.294319,G9III,5.374,2886,462,0.16008316,2872,465,0.161908078,2882,708,0.245662734,2868,103,0.035913529,2888,129,0.04466759
27890,88.525345,-63.08969,K2III,4.66,2866,458,0.159804606,2871,499,0.173807036,2872,344,0.119777159,2884,2798,0.970180305,2854,2817,0.987035739
102838,312.512957,7.850246,G5,8.53,2863,457,0.159622773,2865,408,0.142408377,2869,488,0.170094109,2852,951,0.33345021,2863,870,0.303877052
47570,145.50143,39.75785,G8III,5.62,2881,459,0.159319681,2859,556,0.194473592,2885,470,0.162911612,2854,603,0.211282411,2879,380,0.131990274
116215,353.205833,-16.845642,K6V,8.607,2863,456,0.159273489,2862,415,0.145003494,2874,296,0.102992345,2864,2106,0.735335196,2889,2238,0.774662513
111362,338.419375,56.624739,G8III-IV,5.732,2851,454,0.159242371,2856,425,0.148809524,2864,668,0.233240223,2850,865,0.303508772,2866,881,0.307397069
69191,212.478395,-53.438945,G9-III,4.746,2861,454,0.158685774,2868,460,0.160390516,2879,292,0.101424106,2876,2322,0.807371349,2865,2263,0.789877836
63831,196.232311,-28.928765,K2V,9.71,2875,453,0.157565217,2869,322,0.112234228,2851,410,0.14380919,2860,911,0.318531469,2879,1202,0.417506078
113144,343.681906,35.983646,K0,7.47,2869,452,0.157546183,2869,526,0.183339143,2878,399,0.138637943,2874,767,0.266875435,2877,791,0.274939173
59728,183.748263,-20.844219,K0IIICNII,5.82,2862,450,0.157232704,2880,350,0.121527778,2895,411,0.141968912,2876,553,0.192280946,2885,639,0.221490468
59926,184.382766,-48.925606,F8V,6.82,2861,449,0.156938134,2864,474,0.165502793,2848,423,0.148525281,2854,523,0.183251577,2879,630,0.218825981
102703,312.149154,9.46626,F8,7.62,2864,449,0.156773743,2850,389,0.136491228,2863,230,0.080335313,2860,821,0.287062937,2870,889,0.309756098
31711,99.501636,-61.533388,G2V,6.182,2864,449,0.156773743,2847,227,0.079733052,2878,277,0.096247394,2883,139,0.048213666,2872,40,0.013927577
110529,335.878536,-24.762662,K0IIICNII,5.535,2879,450,0.156304272,2872,331,0.115250696,2860,309,0.108041958,2856,2135,0.74754902,2876,1793,0.623435327
49530,151.697601,5.611493,K1III,6.2,2833,441,0.155665372,2879,399,0.138589788,2884,574,0.199029126,2863,434,0.151589242,2891,399,0.138014528
23214,74.934679,15.91673,F5V,6.759,2875,447,0.155478261,2865,583,0.203490401,2866,509,0.177599442,2857,2721,0.95239762,2859,2745,0.960125918
92837,283.726515,1.121589,F3V,7.36,2871,446,0.155346569,2875,752,0.261565217,2865,745,0.260034904,2876,1002,0.348400556,2845,980,0.344463972
64303,197.69419,-24.179251,G7V,7.9,2866,445,0.155268667,2879,263,0.091351164,2874,92,0.032011134,2869,133,0.046357616,2870,259,0.090243902
110003,334.208485,-7.783291,K0III,4.16,2854,443,0.155220743,2846,399,0.140196767,2858,541,0.189293212,2875,555,0.193043478,2864,485,0.169343575
112935,343.100314,9.835666,F6V,5.16,2869,445,0.155106309,2878,592,0.205698402,2888,320,0.110803324,2873,608,0.211625479,2867,1084,0.37809557
117375,356.985596,-2.761598,K0III,5.509,2883,447,0.155046826,2861,478,0.167074449,2865,554,0.193368237,2866,476,0.166085136,2866,482,0.168178646
84489,259.090016,-35.7503,F5.5V,6.12,2878,444,0.154273801,2871,340,0.118425636,2868,328,0.114365411,2869,388,0.135238759,2864,132,0.046089385
86169,264.132069,44.723362,G5,8.18,2873,441,0.153498086,2857,419,0.146657333,2865,437,0.152530541,2863,852,0.297589941,2878,729,0.253300903
39720,121.786483,-36.381413,F8V,7.3,2844,436,0.153305204,2883,282,0.097814776,2887,348,0.120540353,2868,183,0.063807531,2857,109,0.038151908
81304,249.093633,-35.255328,K5III,4.18,2859,438,0.15320042,2873,325,0.113122172,2870,234,0.081533101,2873,172,0.059867734,2863,111,0.03877052
79164,242.358221,55.828974,K0III,6.43,2864,435,0.151885475,2873,481,0.167420814,2876,437,0.151947149,2851,535,0.187653455,2866,729,0.254361479
86540,265.277916,72.420336,G8,7.61,2850,432,0.151578947,2853,574,0.201191728,2872,629,0.219011142,2874,100,0.034794711,2842,31,0.010907811
46453,142.111918,12.674991,G0,7.68,2873,435,0.151409676,2863,155,0.054139015,2877,310,0.10775113,2856,186,0.06512605,--,--,--
2422,7.729497,77.019403,K0IV,6.21,2876,434,0.150904033,2860,460,0.160839161,2882,431,0.149548924,2852,577,0.202314165,2883,542,0.187998613
46324,141.678473,-14.490747,G6V,7.89,2878,431,0.149756776,2874,367,0.12769659,2885,132,0.045753899,2857,138,0.048302415,2861,222,0.077595246
81065,248.362849,-78.897149,G8III,3.872,2874,430,0.149617258,2892,754,0.260719225,2858,209,0.073128062,2863,102,0.035626965,2861,122,0.042642433
95256,290.706946,-66.151954,K2V,8.92,2887,430,0.14894354,2876,488,0.169680111,2858,331,0.115815255,2865,675,0.235602094,2883,604,0.209503989
62583,192.355766,-25.296396,G3V,8.01,2864,426,0.148743017,2856,449,0.157212885,2868,444,0.154811715,2874,416,0.144745999,2879,367,0.127474818
55797,171.487955,55.85046,K0III,5.7,2861,423,0.147850402,2858,615,0.215185444,2870,248,0.08641115,2869,394,0.13733008,2860,487,0.17027972
85207,261.175126,-21.441478,K0III,5.82,2878,425,0.147671994,2853,418,0.146512443,2864,485,0.169343575,2857,579,0.202660133,2864,435,0.151885475
100895,306.862223,-2.119521,F6V,7.48,2873,424,0.147580926,2872,189,0.065807799,2884,337,0.116851595,2854,566,0.19831815,2874,158,0.054975644
96808,295.180764,-16.293269,K1III,5.302,2881,424,0.147171121,2868,400,0.139470014,2875,812,0.282434783,2861,436,0.152394268,2887,456,0.157949428
108774,330.522456,44.34317,G5V,7.94,2872,421,0.146587744,2849,215,0.075465075,2879,461,0.160125043,2866,146,0.05094208,2863,47,0.016416346
118268,359.827872,6.863319,F4V,4.036,2870,420,0.146341463,2856,591,0.206932773,2882,283,0.098195697,2868,49,0.017085077,--,--,--
46977,143.62025,69.830342,G9VFe-0.7,4.57,2871,419,0.14594218,2868,597,0.208158996,2867,284,0.099058249,2868,49,0.017085077,--,--,--
35846,110.868795,25.050531,G8II,5.04,2872,419,0.145891365,2856,691,0.241946779,2861,641,0.224047536,2867,802,0.279734915,2875,778,0.270608696
55598,170.841162,-18.779979,F5III,5.09,2853,415,0.145460918,2851,543,0.190459488,2867,161,0.056156261,2849,108,0.037908038,2866,105,0.036636427
45856,140.23672,-62.404633,G6III,4.804,2862,416,0.1453529,2870,462,0.16097561,2849,520,0.182520183,2875,449,0.156173913,2866,550,0.191905094
20082,64.580296,16.08833,K3V,9.548,2876,418,0.145340751,2872,464,0.161559889,2865,616,0.215008726,2857,2182,0.763738187,2868,2161,0.75348675
90446,276.823232,-55.954286,G0V,7.63,2861,415,0.145054177,2870,708,0.246689895,2860,354,0.123776224,2861,131,0.045788186,2871,140,0.048763497
82434,252.704139,-43.786869,K5-V,10.07,2855,413,0.144658494,2875,598,0.208,2879,453,0.157346301,2869,1093,0.380968979,2867,1315,0.458667597
84720,259.766039,-46.63615,G8/K0V,5.48,2875,415,0.144347826,2878,489,0.169909659,2864,292,0.101955307,2867,180,0.062783397,2878,131,0.045517721
67210,206.579424,38.503624,G9III,5.924,2876,413,0.143602225,2883,482,0.167186958,2859,420,0.146904512,2868,773,0.269525802,2862,1113,0.388888889
56809,174.687085,45.108418,F9.5V,6.44,2857,410,0.143507175,2844,363,0.127637131,2864,386,0.134776536,2867,830,0.289501221,2856,743,0.260154062
63366,194.756516,-9.834082,G9V,7.588,2872,412,0.143454039,2862,846,0.295597484,2880,869,0.301736111,2871,883,0.307558342,2865,1105,0.385689354
85307,261.491149,-1.651778,F5V,6.452,2877,412,0.143204727,2892,190,0.065698479,2871,132,0.045977011,2893,444,0.153473903,2878,84,0.029186935
76147,233.292952,-74.347752,K2.5IV-V,8.97,2851,408,0.143107682,2859,406,0.142007695,2868,426,0.148535565,2854,598,0.209530484,2865,557,0.194415358
41967,128.314081,-29.956589,G5V,8.26,2872,411,0.14310585,2863,308,0.107579462,2858,238,0.083275017,2864,404,0.141061453,2861,130,0.045438658
114210,346.939101,49.295775,F4Vs,5.7,2873,409,0.142359903,2873,322,0.112077967,2871,98,0.034134448,2850,367,0.12877193,2866,285,0.099441731
114081,346.575587,18.517764,F2IV(e),6.13,2888,410,0.141966759,2874,424,0.147529576,2865,378,0.131937173,2867,194,0.06766655,2866,158,0.0551291
4882,15.68332,-47.287576,G0V,7.68,2859,405,0.141657922,2865,386,0.134729494,2855,296,0.103677758,2882,292,0.101318529,2858,231,0.080825752
63211,194.28248,46.17679,K0III-IV,6.11,2862,405,0.141509434,2859,590,0.206365862,2862,271,0.094689029,2872,45,0.015668524,--,--,--
64348,197.846731,-43.368555,K0III,5.249,2874,406,0.141266527,2873,323,0.112426036,2867,242,0.08440879,2870,1530,0.533101045,2872,1469,0.511490251
33863,105.445279,-56.621423,F7V,7.71,2867,405,0.141262644,2890,398,0.137716263,2854,551,0.193062369,2869,178,0.062042524,2870,128,0.044599303
113688,345.3882,19.269623,G2V,8.67,2867,405,0.141262644,2885,189,0.065511265,2871,273,0.095088819,2872,1476,0.513927577,2900,1181,0.407241379
7134,22.978574,16.046958,G5,7.82,2846,402,0.141250878,2845,445,0.156414763,2863,333,0.116311561,2876,793,0.275730181,2880,802,0.278472222
83204,255.068214,10.82281,F8,7.38,2866,403,0.140614096,2874,650,0.226165623,2866,828,0.288904396,2862,112,0.039133473,2859,30,0.010493179
110205,334.854611,12.459788,G5,7.99,2869,403,0.140467062,2882,598,0.207494795,2875,178,0.061913043,2875,84,0.029217391,--,--,--
79666,243.869312,18.808087,K3III,5.69,2898,407,0.140441684,2856,404,0.141456583,2880,446,0.154861111,2872,327,0.113857939,2872,462,0.16086351
94954,289.831479,7.143673,F8III,7.74,2892,406,0.140387275,2874,414,0.144050104,2866,390,0.136078158,2878,326,0.113273106,2877,442,0.153632256
44766,136.858912,58.875053,K1IV,7.62,2873,403,0.140271493,2860,495,0.173076923,2860,312,0.109090909,2877,632,0.219673271,2881,664,0.230475529
16693,53.688711,-62.456836,K2V,9.43,2862,401,0.14011181,2867,171,0.059644227,2875,416,0.144695652,2846,652,0.229093465,2877,803,0.279110184
16860,54.242096,-28.131462,G8V,8.88,2863,400,0.139713587,2862,521,0.182040531,2878,399,0.138637943,2873,276,0.096066829,2852,320,0.112201964
66238,203.636041,-38.907214,G4V,7.27,2863,398,0.139015019,2855,201,0.070402802,2873,344,0.119735468,2876,1333,0.46349096,2885,1141,0.395493934
78551,240.563124,-19.452196,G6/8V,8.26,2870,395,0.137630662,2872,431,0.150069638,2865,450,0.157068063,2879,1711,0.594303578,2842,1680,0.591133005
37046,114.195979,55.755063,K2III,5.941,2871,395,0.137582724,2858,372,0.130160952,2881,587,0.203748698,2885,285,0.098786828,2844,307,0.107946554
75266,230.677277,1.41863,K3IV-V,8.3,2880,396,0.1375,2868,233,0.081241283,2855,143,0.050087566,2883,923,0.320152619,2867,1037,0.361702128
61739,189.811204,29.23543,K0V,8.99,2884,396,0.137309293,2855,417,0.146059545,2866,388,0.135380321,2854,313,0.109670638,2852,320,0.112201964
3455,11.047501,-10.60955,K0III,4.775,2857,392,0.13720686,2863,507,0.177086972,2871,670,0.233368164,2862,467,0.163172607,2872,443,0.154247911
85799,262.975473,16.824011,G0V,6.98,2879,395,0.137200417,2856,463,0.162114846,2876,329,0.114394993,2878,181,0.062890896,2882,247,0.085704372
53541,164.297516,28.938019,K3,8.94,2870,393,0.136933798,2870,477,0.166202091,2868,352,0.122733612,2863,651,0.227383863,2875,817,0.284173913
96706,294.893904,45.957439,G8II-III,6.252,2864,390,0.136173184,2836,390,0.13751763,2868,498,0.173640167,2852,581,0.20371669,2879,517,0.179576242
102375,311.149514,-63.136141,G5/8V+F:,8.87,2855,387,0.135551664,2864,399,0.139315642,2879,293,0.101771448,2879,449,0.155956929,2861,551,0.192590003
66257,203.699201,37.182416,F2.IVSB,4.98,2866,388,0.135380321,2866,591,0.206210747,2852,267,0.093618513,2891,42,0.014527845,--,--,--
107528,326.680671,19.477089,F2,7.51,2860,387,0.135314685,2864,359,0.125349162,2863,357,0.124694377,2876,1455,0.505910987,2856,2104,0.736694678
31277,98.400688,14.155164,K2III,5.562,2870,388,0.135191638,2861,348,0.121635792,2866,605,0.211095604,2887,264,0.091444406,2885,307,0.106412478
97077,295.928856,25.771914,G8III,5.497,2863,387,0.135172896,2868,340,0.118549512,2874,445,0.154836465,2859,620,0.216859042,2841,482,0.169658571
36962,113.980628,26.895747,M0III,4.06,2850,385,0.135087719,2864,407,0.142108939,2871,930,0.323928945,2875,69,0.024,2868,51,0.017782427
38307,117.73016,-11.1286,K0/1III,6.16,2877,387,0.13451512,2855,470,0.164623468,2872,439,0.152855153,2862,471,0.164570231,2868,693,0.241631799
106931,324.837208,-37.141041,G6V,8.06,2886,388,0.134442134,2860,257,0.08986014,2871,327,0.113897597,2847,1082,0.380049175,2866,858,0.299371947
102388,311.218759,25.270603,K1III,4.91,2860,384,0.134265734,2868,692,0.241283124,2868,710,0.247559275,2868,98,0.034170153,2861,148,0.051730164
45807,140.114485,-17.424694,G3IV,8.78,2889,387,0.133956386,2859,407,0.142357468,2875,546,0.189913043,2862,367,0.128232006,2882,444,0.154059681
30277,95.528448,-33.436404,G7II,3.85,2870,383,0.133449477,2856,595,0.208333333,2845,265,0.09314587,2870,42,0.014634146,--,--,--
67691,208.000018,49.950908,K7V,8.82,2875,383,0.133217391,2867,394,0.137425881,2875,188,0.065391304,2865,1386,0.483769634,2865,1831,0.639092496
47205,144.302804,6.83578,K1III,5.012,2869,382,0.133147438,2864,369,0.128840782,2850,671,0.235438596,2861,536,0.187347081,2869,458,0.159637504
40107,122.887517,-7.772539,G8/K0III,5.351,2870,382,0.133101045,2864,507,0.17702514,2879,369,0.128169503,2866,422,0.147243545,2869,291,0.101429069
113113,343.591469,-65.081916,G3/5V,8.6,2848,379,0.133075843,2866,203,0.070830426,2877,245,0.085158151,2869,1119,0.39003137,2882,874,0.303261624
82860,254.007038,65.134799,F8V,4.89,2879,382,0.13268496,2869,791,0.275705821,2891,1041,0.360083016,2863,1219,0.425777157,2851,985,0.34549281
77512,237.398528,26.068391,G5III-IVFe-1,4.63,2853,377,0.132141605,2859,588,0.205666317,2875,261,0.090782609,2878,39,0.013551077,--,--,--
19037,61.170427,-20.381862,K1II,6.12,2870,379,0.132055749,2874,369,0.128392484,2875,559,0.194434783,2869,689,0.240153364,2859,743,0.259881077
108784,330.549397,-17.903474,K0III,6.28,2861,376,0.13142258,2868,378,0.131799163,2870,394,0.13728223,2873,137,0.047685346,2864,145,0.050628492
14748,47.612694,26.896235,K3III,6.02,2867,376,0.131147541,2859,490,0.171388597,2870,838,0.291986063,2847,354,0.124341412,2888,293,0.101454294
3559,11.369533,-12.880809,G0V,6.15,2830,371,0.131095406,2876,254,0.088317107,2882,482,0.167244969,2866,714,0.249127704,2880,478,0.165972222
92078,281.504619,9.818369,F5,7.31,2871,376,0.130964821,2862,674,0.235499651,2866,439,0.153175157,2872,337,0.117339833,2852,692,0.242636746
58287,179.310763,40.34374,F6V,6.605,2876,376,0.130737135,2852,586,0.205469846,2866,258,0.090020935,2868,38,0.013249651,--,--,--
25282,81.120435,-0.891339,K0III,5.08,2874,375,0.130480167,2847,590,0.207235687,2855,259,0.090718039,2866,39,0.013607816,--,--,--
22633,73.043956,31.164169,G5,6.72,2891,377,0.130404704,2877,163,0.056656239,2873,311,0.108249217,2852,331,0.116058906,2844,128,0.045007032
80161,245.452965,69.109393,K2III,5.272,2885,375,0.129982669,2857,287,0.100455023,2857,393,0.137556878,2885,873,0.302599653,2868,928,0.323570432
8588,27.716553,11.043377,F1V,5.933,2863,372,0.129933636,2873,595,0.207100592,2874,254,0.088378566,2862,37,0.012928022,--,--,--
57507,176.815868,-30.286511,G6V,6.48,2872,373,0.129874652,2886,199,0.068953569,2871,407,0.141762452,2860,404,0.141258741,2851,397,0.139249386
55487,170.457664,-24.189767,G2V,8.12,2848,369,0.129564607,2862,262,0.091544375,2880,212,0.073611111,2868,100,0.034867503,2856,77,0.026960784
34834,108.140104,-46.759304,F3VFe-1.0,4.49,2888,373,0.129155125,2885,595,0.206239168,2867,255,0.088943146,2860,37,0.012937063,--,--,--
107354,326.161361,25.645031,F5V,4.159,2876,371,0.128998609,2865,594,0.207329843,2867,255,0.088943146,2865,37,0.012914485,--,--,--
97557,297.433656,-32.76397,G1V,7.79,2869,370,0.128964796,2860,305,0.106643357,2878,494,0.171646977,2865,303,0.105759162,2880,414,0.14375
83562,256.163278,-59.881733,G5V,9.14,2885,372,0.128942808,2899,356,0.122800966,2868,290,0.10111576,2868,1391,0.485006974,2871,1776,0.618599791
86173,264.141705,48.457713,F6.V,7.46,2863,369,0.128885784,2871,594,0.206896552,2861,252,0.088081091,2863,36,0.012574223,--,--,--
22953,74.076297,-51.047513,G8IV,8.24,2863,369,0.128885784,2868,345,0.120292887,2868,445,0.155160391,2865,369,0.128795812,2867,409,0.14265783
101893,309.730717,26.700356,G8V,8.85,2895,373,0.128842832,2891,593,0.205119336,2865,289,0.1008726,2869,7,0.002439875,--,--,--
26737,85.216528,-31.351107,G2V,7.85,2866,368,0.128401954,2887,172,0.059577416,2856,326,0.114145658,2848,153,0.05372191,2865,203,0.070855148
103692,315.181496,17.447994,G5,8.05,2860,367,0.128321678,2874,404,0.140570633,2872,315,0.109679666,2872,2722,0.947771588,2876,2737,0.951668985
38959,119.569017,43.977374,K0,6.36,2868,368,0.128312413,2869,566,0.197281283,2856,392,0.137254902,2862,1629,0.56918239,2866,1709,0.596301465
96184,293.359228,23.49751,G0,7.81,2869,368,0.128267689,2857,596,0.208610431,2865,280,0.097731239,2897,7,0.002416293,--,--,--
9629,30.941673,-40.469092,G8V,8.7,2865,367,0.128097731,2860,457,0.15979021,2878,372,0.129256428,2882,1198,0.415683553,2890,1235,0.42733564
92418,282.5086,15.311523,F8,7.54,2867,367,0.128008371,2859,139,0.048618398,2858,261,0.091322603,2871,509,0.177290143,2855,158,0.055341506
79720,244.060762,19.524773,G0,7.811,2875,368,0.128,2864,584,0.203910615,2863,255,0.089067412,2854,37,0.012964261,--,--,--
7916,25.436765,-11.324682,F6VFe-1CH-0.5,5.74,2860,366,0.127972028,2883,597,0.207075963,2873,252,0.087713192,2868,37,0.012900976,--,--,--
21167,68.071887,37.043246,F5,6.81,2876,368,0.127955494,2868,595,0.207461646,2866,253,0.088276343,2881,37,0.012842763,--,--,--
54375,166.870019,22.052975,G1V,8.2,2871,367,0.127830024,2883,593,0.205688519,2872,276,0.096100279,2870,7,0.002439024,--,--,--
67109,206.330204,68.999449,F8,7.96,2864,366,0.127793296,2867,592,0.206487618,2853,255,0.0893796,2870,37,0.012891986,--,--,--
91073,278.648561,12.538944,G5,8.28,2875,367,0.127652174,2864,594,0.207402235,2869,278,0.096897874,2875,7,0.002434783,--,--,--
88572,271.273861,53.366569,G5,8.77,2862,365,0.127533194,2888,594,0.20567867,2865,276,0.096335079,2854,7,0.002452698,--,--,--
30247,95.442207,53.452179,F5V,5.347,2879,367,0.127474818,2856,596,0.208683473,2877,281,0.097671185,2865,7,0.002443281,--,--,--
39757,121.886037,-24.304324,F5IIkF2IImF5II,2.81,2857,364,0.12740637,2864,587,0.204958101,2880,269,0.093402778,2873,7,0.002436478,--,--,--
20616,66.251355,11.977926,G0,8.4,2881,367,0.127386324,2863,586,0.204680405,2880,276,0.095833333,2872,7,0.002437326,--,--,--
13679,44.057372,8.381564,F6III-IVs,5.975,2870,364,0.126829268,2873,649,0.225896276,2865,270,0.094240838,2880,161,0.055902778,2858,479,0.16759972
88782,271.859202,-46.89881,G5V,7.64,2863,362,0.126440796,2886,419,0.145183645,2869,427,0.148832346,2863,163,0.056933287,2856,149,0.052170868
19587,62.966415,-6.83758,F0III,4.04,2854,360,0.126138753,2852,592,0.207573633,2850,245,0.085964912,2863,20,0.006985679,--,--,--
47654,145.738275,72.252618,K0III,5.149,2853,359,0.125832457,2880,594,0.20625,2861,245,0.085634394,2893,20,0.006913239,--,--,--
113521,344.864397,0.962926,G8III-IV,5.431,2878,362,0.125781793,2855,375,0.131348511,2864,470,0.164106145,2888,200,0.069252078,2876,197,0.068497914
25002,80.303994,-14.152453,G2VFe-0.4CH-0.5,7.68,2863,360,0.125742228,2873,598,0.208144796,2886,246,0.085239085,2861,20,0.006990563,--,--,--
77749,238.140623,-1.906331,G6V,7.878,2880,362,0.125694444,2877,596,0.207160236,2873,267,0.092934215,2864,7,0.002444134,--,--,--
75695,231.957211,29.105699,F2VpSrCrEuSi,3.68,2889,363,0.125649013,2860,595,0.208041958,2868,269,0.093793584,2864,7,0.002444134,--,--,--
19796,63.643086,10.701382,F8V,7.08,2870,359,0.125087108,2860,573,0.20034965,2875,510,0.177391304,2871,1516,0.528039011,2861,1847,0.645578469
51652,158.290485,30.754596,G8III,8.24,2871,359,0.125043539,2859,587,0.205316544,2875,269,0.093565217,2858,7,0.002449265,--,--,--
114341,347.361653,-21.172411,K1.5III,3.64,2881,360,0.124956612,2845,322,0.113181019,2874,325,0.113082811,2867,453,0.158004883,2853,266,0.093235191
111748,339.548459,45.827804,F8,7.07,2865,358,0.12495637,2858,298,0.104268719,2889,192,0.066458982,2870,239,0.083275261,2871,118,0.041100662
32489,101.706291,57.169175,K0III-IV,5.349,2871,357,0.124346917,2873,444,0.15454229,2857,338,0.118305915,2869,992,0.345765075,2866,497,0.173412421
35449,109.784766,66.739627,F8,7.69,2889,358,0.123918311,2857,711,0.248862443,2884,298,0.10332871,2869,166,0.057859881,2879,593,0.205974297
25623,82.108737,-3.499555,K5-V,7.642,2863,353,0.123297241,2845,564,0.198242531,2880,578,0.200694444,2868,1667,0.581241283,2870,1707,0.594773519
35096,108.871303,-48.230008,G0V,7.65,2873,354,0.12321615,2857,200,0.0700035,2843,213,0.074920858,2872,532,0.185236769,2868,237,0.082635983
79149,242.320959,-35.498675,G5V,8.67,2858,351,0.122813156,2870,405,0.141114983,2880,333,0.115625,2868,233,0.081241283,2848,287,0.100772472
93822,286.595992,7.155597,F2V,7.152,2840,348,0.122535211,2856,611,0.213935574,2867,628,0.219044297,2870,1886,0.657142857,2892,1990,0.688105118
38397,117.995008,5.349674,F5,7.42,2879,352,0.122264675,2875,623,0.216695652,2878,464,0.161223072,2854,173,0.060616678,2876,446,0.155076495
111407,338.544976,-43.067728,G8/K0V,8.81,2874,351,0.122129436,2871,492,0.171368861,2876,530,0.184283727,2880,632,0.219444444,2861,722,0.252359315
102642,311.970714,52.407177,G7IV,6.27,2882,351,0.121790423,2881,571,0.198195071,2883,298,0.103364551,2879,2054,0.713442167,2865,2333,0.814310646
14838,47.907356,19.726674,G9.5IIIb,4.37,2866,349,0.121772505,2852,318,0.111500701,2855,511,0.178984238,2852,314,0.110098177,2888,253,0.087603878
51714,158.488002,-29.533522,K2V,9.42,2860,348,0.121678322,2870,583,0.203135889,2874,250,0.086986778,2868,452,0.157601116,2870,680,0.236933798
88020,269.676342,36.287796,G5III,6.03,2863,347,0.121201537,2858,391,0.136808957,2894,460,0.158949551,2849,793,0.278343278,2852,745,0.261220196
97944,298.573939,-23.94107,K3V,6.18,2876,347,0.120653686,2874,307,0.106819763,2868,276,0.09623431,2865,1044,0.364397906,2863,1176,0.410757946
31660,99.391252,12.180556,G5V,6.83,2854,343,0.1201822,2880,369,0.128125,2873,380,0.132265924,2872,2391,0.832520891,2870,2479,0.863763066
716,2.217235,25.462985,G8II-III,6.253,2876,345,0.119958275,2846,377,0.13246662,2861,448,0.156588605,2902,854,0.294279807,2864,519,0.181215084
96979,295.691148,8.382762,F8V,6.83,2870,344,0.119860627,2872,579,0.201601671,2880,561,0.194791667,2877,1784,0.620090372,2879,1986,0.689822855
87079,266.909077,73.13268,G0,7.75,2885,344,0.119237435,2889,324,0.112149533,2861,862,0.301293254,2854,926,0.324456903,2880,856,0.297222222
114830,348.906857,-66.887503,F8/G0V,8.93,2878,343,0.119179986,2880,330,0.114583333,2851,257,0.090143809,2862,221,0.077218728,2868,159,0.055439331
66147,203.385002,8.586765,K3+V,7.959,2870,341,0.118815331,2865,177,0.061780105,2863,275,0.096053091,2887,225,0.077935573,2862,74,0.025856045
64212,197.411024,37.423143,K3III,5.99,2888,342,0.118421053,2883,275,0.09538675,2882,450,0.156141568,2861,797,0.278573925,2880,748,0.259722222
37170,114.568506,47.748674,G0,7.69,2867,339,0.118242065,2875,336,0.116869565,2865,330,0.115183246,2863,159,0.055536151,2896,124,0.04281768
29575,93.475974,-3.741372,K0III,5.835,2871,338,0.117729014,2849,411,0.144261144,2847,313,0.109940288,2852,403,0.141304348,2853,271,0.094987732
6869,22.101511,17.07926,F8IV-V,6.59,2864,335,0.116969274,2849,163,0.057213057,2874,283,0.098469033,2852,87,0.030504909,2871,49,0.017067224
22824,73.677251,-31.433771,G0V,8.04,2865,334,0.116579407,2867,200,0.06975933,2860,206,0.072027972,2877,1135,0.394508168,2895,1035,0.357512953
3231,10.279933,39.458665,G8III,5.33,2876,335,0.116481224,2893,367,0.126857933,2880,233,0.080902778,2880,559,0.194097222,2873,328,0.114166377
3179,10.126838,56.537331,K0-IIIa,2.23,2868,334,0.116457462,2876,442,0.153685675,2868,603,0.210251046,2879,67,0.023271969,2877,54,0.018769552
100736,306.357191,42.605052,F5.5III-IV,6.889,2868,334,0.116457462,2886,308,0.106722107,2882,291,0.100971548,2853,201,0.070452156,2857,340,0.11900595
83069,254.604683,48.000946,F8,8.04,2865,333,0.116230366,2874,153,0.053235908,2870,248,0.08641115,2867,247,0.086152773,2873,5,0.001740341
81991,251.249933,6.08816,K0V,6.58,2872,333,0.115947075,2878,160,0.055594163,2865,222,0.077486911,2892,282,0.097510373,2866,48,0.016748081
72312,221.817087,2.703226,K2.5V,7.755,2874,333,0.115866388,2865,209,0.072949389,2864,561,0.195879888,2885,150,0.051993068,2870,133,0.046341463
94802,289.343049,71.347017,G5,7.07,2870,332,0.115679443,2890,226,0.078200692,2860,229,0.08006993,2893,207,0.071552022,2874,190,0.066109951
59707,183.675482,-24.775183,K1V,7.46,2865,330,0.115183246,2852,404,0.141654979,2863,174,0.06077541,2868,172,0.059972106,2888,165,0.057132964
115792,351.871389,-61.187194,F5/6V,8.13,2866,330,0.115143057,2858,264,0.092372288,2856,108,0.037815126,2869,1677,0.584524224,2868,1489,0.519177127
4395,14.088536,-63.958402,G8IV,7.16,2885,330,0.114384749,2875,371,0.129043478,2893,203,0.070169374,2866,112,0.039078856,2858,218,0.076277117
63533,195.290064,17.123146,K0III,5.93,2877,329,0.114355231,2863,437,0.152637094,2869,379,0.132101778,2859,241,0.084295208,2893,224,0.077428275
108195,328.797476,-61.886604,F0(V)+F5(V),5.924,2882,328,0.113809854,2856,453,0.158613445,2872,344,0.119777159,2850,101,0.035438596,2868,262,0.091352859
16977,54.585271,-11.201461,K0III,7.81,2863,325,0.11351729,2867,325,0.113358912,2860,249,0.087062937,2868,737,0.256973501,2862,706,0.246680643
33271,103.813277,45.826407,K0III-IV,6.31,2878,324,0.112578179,2863,431,0.15054139,2866,514,0.179344033,2883,673,0.233437392,2874,781,0.271746695
27621,87.721755,-52.108873,G8III,5.167,2877,323,0.112269725,2867,287,0.100104639,2858,259,0.090622813,2862,594,0.20754717,2852,309,0.108345021
27212,86.511943,-4.268485,G8III:,6.24,2850,319,0.111929825,2866,331,0.115491975,2871,434,0.151166841,2868,611,0.213040446,2891,698,0.241438948
53465,164.060494,42.008155,K2III,6.037,2870,321,0.11184669,2878,325,0.112925643,2866,361,0.125959525,2876,167,0.058066759,2871,211,0.073493556
88531,271.177487,-59.209575,G0+V,6.89,2866,320,0.111653873,2866,432,0.150732729,2850,214,0.075087719,2875,298,0.103652174,2859,265,0.092689752
53172,163.163678,-17.030249,G2V,7.77,2856,317,0.110994398,2866,237,0.08269365,2867,177,0.061737007,2863,173,0.060426126,2868,172,0.059972106
65725,202.111172,15.708299,F5,7.91,2870,318,0.110801394,2877,245,0.085158151,2873,180,0.06265228,2862,250,0.087351502,2877,236,0.082029892
30232,95.405623,-18.166685,G3/5V,7.7,2890,320,0.110726644,2875,82,0.028521739,2878,125,0.04343294,2853,524,0.183666316,2868,190,0.066248257
38089,117.084002,-47.077722,K0IIIb,4.71,2855,316,0.110683012,2878,372,0.129256428,2861,344,0.120237679,2867,2321,0.809557028,2875,2495,0.867826087
15655,50.389304,-47.77666,K0III,6.405,2868,316,0.110181311,2870,255,0.088850174,2891,273,0.094430993,2865,396,0.138219895,2896,248,0.085635359
65574,201.664817,-24.293357,K2.5V(k),8.78,2863,315,0.11002445,2891,115,0.039778623,2869,247,0.086092715,2858,606,0.212036389,2881,907,0.314821243
87860,269.218376,4.98759,F5V,7.58,2866,315,0.109909281,2858,650,0.22743177,2868,226,0.078800558,2865,139,0.048516579,2854,523,0.183251577
43915,134.19162,17.481351,G5,7.62,2880,316,0.109722222,2873,331,0.115210581,2867,273,0.095221486,2864,621,0.216829609,2886,591,0.204781705
111473,338.773614,11.881406,K0,8.699,2853,313,0.109709078,2863,377,0.131680056,2859,202,0.070654075,2868,400,0.139470014,2868,634,0.221059972
84151,258.06902,-38.822536,K0.5IIICN0.5,6.297,2872,315,0.109679666,2867,568,0.198116498,2864,480,0.167597765,2868,2290,0.79846583,2828,2375,0.839816124
106438,323.379095,-27.890263,G2/3V,7.65,2860,313,0.109440559,2873,289,0.100591716,2870,261,0.090940767,2876,177,0.061543811,2852,161,0.056451613
28964,91.682651,-62.682612,K4V(k),9.41,2863,313,0.109325882,2874,290,0.100904662,2872,300,0.104456825,2866,573,0.199930216,2863,670,0.234020258
65049,200.006324,38.159226,G8III,8.02,2876,314,0.109179416,2866,59,0.020586183,2879,216,0.075026051,2861,272,0.095071653,--,--,--
23685,76.365273,-22.371034,K4III,3.18,2886,315,0.109147609,2858,471,0.16480056,2862,320,0.111809923,2867,641,0.223578654,2865,772,0.269458988
32768,102.484038,-50.614553,K1III,2.94,2847,310,0.108886547,2856,357,0.125,2874,218,0.07585247,2871,95,0.033089516,2865,85,0.029668412
94916,289.719804,9.618068,G9III,6.31,2869,312,0.108748693,2858,264,0.092372288,2863,286,0.099895215,2848,429,0.150632022,2850,259,0.090877193
78170,239.419767,-42.624233,K5-V,8.055,2857,309,0.108155408,2880,202,0.070138889,2875,157,0.054608696,2884,203,0.07038835,2880,251,0.087152778
46904,143.376508,36.486951,K3III,6.19,2871,310,0.107976315,2863,327,0.114215857,2874,434,0.151009047,2874,572,0.199025748,2877,714,0.248175182
13055,41.948644,81.448484,K0Ba3:,5.79,2874,309,0.107515658,2873,585,0.20361991,2879,346,0.120180618,2863,131,0.0457562,2852,227,0.079593268
36729,113.305521,-43.086199,G8III,6.544,2874,309,0.107515658,2862,519,0.181341719,2853,454,0.15913074,2860,408,0.142657343,2853,458,0.160532773
36948,113.947759,-32.2039,G8Vk,8.22,2871,308,0.107279693,2888,297,0.102839335,2875,306,0.106434783,2872,162,0.056406685,2868,127,0.044281729
77350,236.856325,-40.194209,G5IIICH1,6.415,2862,307,0.107267645,2844,214,0.075246132,2861,193,0.06745893,2865,2120,0.739965096,2883,2174,0.754075616
1319,4.14184,8.240151,G8II-III,6.127,2861,306,0.10695561,2876,388,0.134909597,2878,387,0.134468381,2875,926,0.322086957,2871,1075,0.374433995
14060,45.291768,-7.663007,K0III,5.754,2853,305,0.106905012,2860,255,0.089160839,2870,248,0.08641115,2856,166,0.058123249,2867,211,0.073596093
99241,302.178794,50.586318,G0,7.39,2860,305,0.106643357,2877,168,0.058394161,2878,240,0.083391244,2868,216,0.075313808,--,--,--
104367,317.153899,-21.683045,F8/G0V,7.88,2877,304,0.105665624,2860,555,0.194055944,2873,218,0.075878872,2842,155,0.054539057,2853,489,0.171398528
104108,316.38206,-59.138378,K3+V(k),9.44,2879,304,0.10559222,2879,142,0.049322681,2872,201,0.069986072,2848,502,0.176264045,2869,632,0.220285814
14016,45.106512,-8.132218,G6/8V,8.02,2861,302,0.105557497,2848,228,0.08005618,2878,172,0.059763725,2867,1288,0.449250087,2860,1533,0.536013986
26326,84.104191,32.003547,F5,7.99,2874,303,0.105427975,2859,197,0.068905212,2875,187,0.065043478,2864,148,0.051675978,--,--,--
51933,159.134929,-12.230122,F8V,5.7,2871,302,0.105189829,2872,164,0.057103064,2876,194,0.067454798,2862,786,0.274633124,2868,636,0.221757322
101184,307.643961,58.287228,K0,7.63,2859,300,0.104931794,2871,319,0.111111111,2848,293,0.102879213,2885,154,0.053379549,2851,133,0.046650298
22349,72.175581,18.709432,G2V,6.97,2881,302,0.104824714,2887,305,0.105645999,2860,245,0.085664336,2884,819,0.283980583,2870,792,0.275958188
80273,245.789356,-0.70806,F8V,8.19,2870,300,0.104529617,2876,293,0.101877608,2856,157,0.054971989,2896,492,0.169889503,2863,390,0.136220747
33642,104.832751,-39.592472,G3V,8.81,2851,297,0.104173974,2871,250,0.087077673,2864,309,0.107891061,2878,769,0.267199444,2872,789,0.274721448
17534,56.316149,-47.359474,K1III,5.724,2874,298,0.103688239,2872,382,0.133008357,2872,319,0.111072423,2871,843,0.293625914,2857,829,0.290164508
104687,318.094191,-15.000102,G3V,8,2864,296,0.103351955,2873,198,0.068917508,2860,282,0.098601399,2866,242,0.084438241,2878,271,0.094162613
73440,225.112294,71.765456,G0,6.66,2859,295,0.103182931,2870,219,0.07630662,2864,243,0.084846369,2877,604,0.209940911,2877,698,0.242613834
101292,307.969735,-40.901676,K0/2+F/G,7.3,2861,295,0.1031108,2863,291,0.101641635,2873,413,0.143752175,2874,202,0.070285317,2867,224,0.07813045
86400,264.820487,3.555235,K2.5V,6.52,2873,296,0.103028194,2852,402,0.140953717,2844,482,0.169479606,2872,1449,0.504526462,2866,1692,0.590369853
75390,231.07708,38.1877,K0,7.57,2871,293,0.102055033,2862,162,0.056603774,2860,239,0.083566434,2876,172,0.059805285,2843,121,0.042560675
21914,70.693431,-50.481335,K0/1III,5.307,2879,293,0.101771448,2871,334,0.116335772,2856,125,0.043767507,2870,292,0.10174216,2851,223,0.078218169
55282,169.835198,-14.778539,G9IIICH0.5,3.56,2850,290,0.101754386,2862,451,0.15758211,2862,401,0.14011181,2858,619,0.216585024,2867,243,0.084757586
114615,348.29089,-30.449811,G3V,9.58,2856,290,0.101540616,2856,526,0.184173669,2873,408,0.142011834,2841,2455,0.864132348,2876,2300,0.799721836
28358,89.881798,54.284674,K0IIIb,3.72,2856,290,0.101540616,2871,427,0.148728666,2881,470,0.163137799,2877,123,0.042752868,2852,117,0.041023843
113695,345.403728,36.985328,K0,7.73,2866,291,0.101535241,2885,461,0.159792028,2867,212,0.07394489,2878,89,0.030924253,2869,181,0.063088184
75676,231.918107,42.881353,G2III,7.47,2888,293,0.101454294,2866,262,0.091416609,2863,287,0.100244499,2866,84,0.029309142,2867,125,0.043599581
42977,131.385453,-39.752247,G0/1V,8.22,2871,290,0.101010101,2850,342,0.12,2878,188,0.065323141,2855,145,0.050788091,2865,128,0.044677138
53807,165.1402,3.617497,K1III,4.852,2868,289,0.100767085,2874,470,0.163535143,2878,169,0.058721334,2847,962,0.337899543,2862,918,0.320754717
99551,303.041099,-77.002076,G2V,8.74,2872,289,0.100626741,2880,168,0.058333333,2872,252,0.087743733,2870,911,0.317421603,2864,958,0.334497207
5833,18.704883,-0.973796,F3V,5.7,2898,291,0.100414079,2870,185,0.06445993,2861,217,0.075847606,2866,674,0.23517097,2872,406,0.141364903
70991,217.801424,-19.977799,G1V,8.15,2876,288,0.100139082,2869,270,0.094109446,2856,165,0.057773109,2887,200,0.069276065,2856,139,0.048669468
85019,260.658141,-35.910731,F9V:,6.42,2853,285,0.099894848,2882,264,0.091603053,2861,145,0.05068158,2874,549,0.191022965,2881,555,0.192641444
47190,144.263193,-31.88982,G3V,8.51,2882,287,0.099583622,2868,317,0.110529986,2860,337,0.117832168,2866,179,0.062456385,2861,140,0.048933939
5571,17.863412,21.03465,K0III,4.666,2865,285,0.09947644,2869,593,0.206692227,2874,174,0.060542797,2885,45,0.01559792,--,--,--
38862,119.302489,-14.591048,G3/5V,8,2876,286,0.099443672,2884,124,0.042995839,2868,193,0.067294282,2848,1015,0.356390449,2864,776,0.270949721
27491,87.318687,-37.513336,K0V,8.93,2874,285,0.099164927,2872,390,0.135793872,2863,199,0.06950751,2886,559,0.193693694,2882,627,0.217557252
79524,243.4181,-21.399959,G2VFe-0.7,6.69,2854,283,0.099159075,2874,284,0.09881698,2850,401,0.140701754,2873,226,0.078663418,2878,347,0.12056984
46618,142.593682,-15.577353,K2III,5.86,2877,285,0.099061522,2883,243,0.084287201,2874,361,0.125608907,2860,320,0.111888112,2853,307,0.107606029
13528,43.558806,42.588786,F8V,7.01,2879,285,0.098992706,2870,591,0.205923345,2862,175,0.061146052,2871,45,0.015673981,--,--,--
68337,209.830846,22.869752,K5V,9.04,2879,285,0.098992706,2866,420,0.146545708,2890,356,0.123183391,2874,2519,0.876478775,2875,2458,0.854956522
13258,42.653728,15.709914,K4.5V,8.873,2863,283,0.098847363,2865,553,0.193019197,2871,527,0.183559735,2872,1265,0.44045961,2867,1219,0.425183118
95352,290.985423,43.38817,G7IIIa,5.86,2880,284,0.098611111,2853,596,0.208902909,2860,176,0.061538462,2876,45,0.015646732,--,--,--
71462,219.22372,-4.278992,G6IV,7.77,2870,283,0.098606272,2864,426,0.148743017,2847,210,0.073761855,2852,77,0.026998597,2868,149,0.05195258
84082,257.844107,4.690274,F7V,6.78,2885,284,0.098440208,2871,479,0.166840822,2867,224,0.07813045,2865,91,0.031762653,2864,193,0.067388268
85397,261.758954,-12.512489,F7V,6.215,2878,283,0.098332175,2873,222,0.077271145,2866,217,0.075715283,2883,86,0.029830038,2886,74,0.025641026
93190,284.721296,-4.726675,F5V,7.48,2872,282,0.098189415,2869,532,0.185430464,2851,679,0.238162048,2872,1605,0.558844011,2863,1674,0.584701362
59199,182.103402,-24.728875,F1V,4,2853,280,0.098142306,2858,495,0.173198041,2875,394,0.137043478,2869,437,0.152317881,2861,378,0.132121636
54614,167.658312,42.426287,K0,7.7,2864,281,0.098114525,2868,461,0.160739191,2886,206,0.071379071,2863,85,0.029689137,2859,183,0.064008395
8598,27.738032,51.933417,F5IV,5.963,2873,281,0.09780717,2861,75,0.02621461,2868,391,0.136331939,2864,95,0.033170391,2854,25,0.008759636
57572,177.009126,-66.114889,K1V,8.31,2868,280,0.09762901,2879,314,0.109065648,2865,272,0.094938918,2855,486,0.170227671,2867,552,0.192535752
59690,183.613867,8.782383,G0,7.48,2880,281,0.097569444,2860,446,0.155944056,2853,196,0.068699614,2858,86,0.030090973,2844,175,0.061533052
12889,41.42088,-38.15869,G0V,7.63,2891,282,0.097544102,2861,186,0.065012233,2861,125,0.043691017,2862,1161,0.405660377,2873,1230,0.428123912
100062,304.505822,-21.809961,G8III,5.862,2862,279,0.097484277,2880,494,0.171527778,2866,456,0.159106769,2845,234,0.082249561,2886,221,0.076576577
75379,231.049533,-10.322263,F4V,4.928,2857,278,0.097304865,2865,353,0.123211169,2853,302,0.105853488,2870,276,0.096167247,2850,175,0.061403509
77547,237.502545,-14.051151,F8V,8.15,2861,278,0.097168822,2882,276,0.095766829,2875,300,0.104347826,2847,264,0.092729189,2865,251,0.087609075
6990,22.49955,-22.524236,G5IV/V,7.99,2862,278,0.097134871,2865,355,0.12390925,2856,308,0.107843137,2872,154,0.05362117,2870,143,0.049825784
80315,245.957962,-2.974903,K1V,9.25,2885,280,0.097053726,2874,306,0.106471816,2878,338,0.117442669,2867,56,0.019532612,2852,35,0.01227209
115088,349.65621,68.111477,G8.5III-IIIbFe-0.5,4.868,2875,279,0.097043478,2866,269,0.093859037,2875,334,0.116173913,2854,883,0.309390329,2875,1002,0.348521739
72875,223.423212,23.345194,K3.V,8.608,2883,279,0.096774194,2895,346,0.119516408,2866,422,0.147243545,2887,14,0.004849325,2871,43,0.01497736
2848,9.018362,-49.128124,G8IV,8.37,2875,278,0.096695652,2856,284,0.099439776,2873,389,0.135398538,2870,141,0.04912892,2864,231,0.080656425
109176,331.752777,25.34511,F5V,3.77,2879,278,0.096561306,2852,293,0.102734923,2870,336,0.117073171,2876,106,0.036856745,2880,25,0.008680556
36481,112.597465,19.813921,G0,7.07,2888,277,0.095914127,2866,165,0.057571528,2855,218,0.076357268,2871,154,0.053639847,2847,1,0.000351247
100470,305.615734,-19.781308,G8V,8.51,2857,274,0.095904795,2871,319,0.111111111,2871,328,0.114245907,2883,232,0.080471731,2852,285,0.099929874
97783,298.050018,-19.045001,K0III,5.905,2858,274,0.095871239,2866,207,0.072226099,2868,380,0.132496513,2853,1191,0.41745531,2884,1097,0.38037448
70610,216.648551,-81.45331,K3+V(k),9.79,2883,276,0.095733611,2863,269,0.093957387,2875,278,0.096695652,2852,679,0.238078541,2868,839,0.292538354
73269,224.627181,-28.709532,G0V,7.67,2853,273,0.095688749,2884,276,0.095700416,2870,341,0.118815331,2875,163,0.056695652,2872,90,0.031337047
108473,329.618402,3.776915,G3V,6.94,2874,275,0.095685456,2862,371,0.12962963,2872,162,0.056406685,2865,2230,0.778359511,2867,2320,0.809208232
53401,163.833464,-75.191927,F8V,7.85,2859,273,0.095487933,2861,145,0.05068158,2875,324,0.112695652,2866,826,0.28820656,2864,845,0.295041899
21889,70.583241,-61.620694,K0/1V,8.83,2881,275,0.095452968,2862,316,0.110412299,2884,315,0.109223301,2854,360,0.126138753,2858,394,0.137858642
90864,278.043602,13.736565,G6V,7.19,2864,273,0.095321229,2865,249,0.086910995,2844,196,0.068917018,2900,971,0.334827586,2842,1205,0.423997185
89855,275.04776,-45.922249,G8V,7.35,2872,273,0.09505571,2857,447,0.156457823,2852,218,0.076437588,2876,84,0.029207232,2856,188,0.065826331
3979,12.795199,-5.039279,G6V,6.972,2853,271,0.094987732,2863,184,0.06426825,2882,421,0.146079112,2872,364,0.126740947,2889,561,0.194184839
75281,230.716949,13.366429,G0,7.9,2877,273,0.094890511,2882,313,0.108605135,2865,143,0.04991274,2879,63,0.021882598,2896,60,0.020718232
12947,41.632648,-8.028079,K0III,8.21,2868,272,0.094839609,2882,253,0.08778626,2887,288,0.099757534,2849,187,0.065637066,2857,123,0.043052153
96813,295.18801,-7.512346,F6V,6.96,2903,275,0.09472959,2874,421,0.146485734,2880,209,0.072569444,2868,81,0.028242678,2861,180,0.062915065
9459,30.426569,-44.713507,K5IV,5.15,2879,272,0.094477249,2866,350,0.122121424,2859,187,0.065407485,2863,283,0.098847363,2831,284,0.100317909
101997,310.048983,-23.773866,G8V,6.37,2872,271,0.094359331,2884,198,0.068654646,2869,334,0.11641687,2865,132,0.046073298,2857,253,0.088554428
73223,224.470765,-76.662654,K4III:,5.38,2881,271,0.094064561,2876,444,0.154381085,2868,597,0.208158996,2881,1665,0.577924332,2879,1422,0.493921501
63494,195.149773,-3.368486,K1III,5.99,2850,268,0.094035088,2869,252,0.087835483,2884,313,0.10852982,2869,100,0.03485535,2886,160,0.055440055
61246,188.261996,10.295671,G8III,6.29,2862,269,0.093990217,2875,397,0.138086957,2868,414,0.144351464,2862,725,0.253319357,2855,932,0.326444834
12871,41.364492,-63.704552,G8III/IV,5.755,2854,268,0.093903294,2875,248,0.08626087,2872,206,0.071727019,2861,2528,0.88360713,2871,2731,0.951236503
33415,104.233544,46.70535,K0III,5.88,2865,269,0.093891798,2865,261,0.091099476,2884,265,0.091886269,2871,568,0.197840474,2869,739,0.257581039
56975,175.196114,21.352729,K1III,5.266,2874,269,0.093597773,2864,333,0.11627095,2858,239,0.083624913,2874,1019,0.354558107,2875,858,0.298434783
82636,253.384704,42.824855,G0.V,6.74,2876,269,0.093532684,2851,162,0.056822168,2865,351,0.122513089,2863,795,0.277680754,2854,857,0.300280308
85090,260.862616,-3.122083,F7V,7.79,2887,270,0.093522688,2855,390,0.136602452,2856,174,0.06092437,2882,180,0.062456627,2847,203,0.071303126
1562,4.856977,-8.823921,K1II+(K),3.55,2881,269,0.093370358,2876,291,0.101182197,2888,474,0.164127424,2859,218,0.076250437,2873,296,0.103028194
33580,104.657221,51.867207,G0,8.04,2854,266,0.093202523,2876,285,0.099095967,2866,360,0.125610607,2871,102,0.035527691,2876,84,0.029207232
3675,11.756077,11.973849,K0III,5.515,2876,268,0.093184979,2879,326,0.113233762,2874,611,0.212595685,2862,578,0.201956674,2879,522,0.181312956
45749,139.933861,-59.477722,K0.5V,8.58,2863,266,0.092909535,2860,216,0.075524476,2864,324,0.113128492,2843,276,0.097080549,2884,449,0.155686546
28103,89.101221,-14.1677,F2V,3.72,2874,267,0.092901879,2862,608,0.212438854,2859,95,0.033228402,2888,115,0.039819945,--,--,--
23128,74.649024,-9.334296,G1V,7.93,2866,265,0.092463364,2874,143,0.049756437,2853,252,0.088328076,2874,470,0.163535143,2874,478,0.16631872
71053,217.957453,30.371438,K3-III,3.59,2868,264,0.092050209,2865,510,0.178010471,2858,759,0.265570329,2868,679,0.236750349,2882,658,0.228313671
68079,209.082398,-46.59295,K0III,5.82,2870,264,0.091986063,2875,256,0.089043478,2876,261,0.090751043,2881,222,0.077056578,2863,231,0.080684597
68623,210.711102,62.269941,F3V,8.13,2876,264,0.091794159,2868,313,0.109135286,2879,240,0.083362279,2876,502,0.174547983,2864,517,0.18051676
6613,21.224763,18.499932,K2,8.49,2884,264,0.091539528,2858,227,0.079426172,2864,397,0.138617318,2864,55,0.019203911,2860,47,0.016433566
58303,179.344024,58.299809,G0,8.44,2866,262,0.091416609,2854,311,0.108969867,2860,415,0.145104895,2873,74,0.025757048,2868,70,0.024407252
3734,11.989025,-9.34648,F7V,7.74,2857,261,0.091354568,2871,296,0.103099965,2866,95,0.033147244,2874,1979,0.688587335,2856,2139,0.74894958
92646,283.165183,-52.107371,G8/K0III,5.188,2868,261,0.091004184,2856,87,0.030462185,2876,171,0.05945758,2874,2515,0.875086987,2902,2324,0.800827016
65882,202.570262,28.567924,F7V,8.77,2882,262,0.090909091,2887,226,0.078281954,2877,188,0.065345846,2869,632,0.220285814,2885,556,0.192720971
4914,15.760569,-4.836601,K0/1III,5.409,2860,260,0.090909091,2879,96,0.033344911,2868,163,0.056834031,2899,2306,0.795446706,2850,2234,0.783859649
61317,188.435603,41.357479,G0V,4.25,2859,259,0.090591116,2863,208,0.072651065,2874,232,0.08072373,2852,590,0.20687237,2862,423,0.147798742
2712,8.623801,47.915544,F8,7.39,2874,260,0.090466249,2870,182,0.063414634,2862,243,0.08490566,2859,93,0.032528856,2868,12,0.0041841
2712,8.623801,47.915544,F8,7.39,2874,260,0.090466249,2870,182,0.063414634,2862,243,0.08490566,2859,93,0.032528856,2868,12,0.0041841
11028,35.503556,4.746758,G5V,8.25,2856,258,0.090336134,2863,270,0.094306671,2861,408,0.14260748,2874,74,0.025748086,2867,42,0.014649459
113576,345.067176,-22.524348,K7+Vk,7.869,2849,257,0.09020709,2869,298,0.103868944,2875,134,0.046608696,2847,1615,0.567263786,2867,2089,0.728636205
52015,159.403322,18.349527,G5,8.38,2839,256,0.090172596,2880,257,0.089236111,2868,182,0.063458856,2868,49,0.017085077,2894,36,0.01243953
68739,211.060671,-5.381418,K3III,6.39,2877,259,0.090024331,2865,195,0.068062827,2863,343,0.119804401,2879,363,0.126085446,2856,321,0.112394958
93354,285.230007,33.802156,K0III:,6.04,2875,257,0.089391304,2878,315,0.109451008,2881,418,0.145088511,2870,610,0.212543554,2870,708,0.246689895
5121,16.403677,-9.979323,K0III,6.101,2876,256,0.089012517,2861,295,0.1031108,2860,434,0.151748252,2892,705,0.243775934,2888,707,0.244806094
88839,272.020748,-28.457092,G7:IIIbCN-1CH-3.5,4.56,2851,253,0.088740793,2846,397,0.139494027,2883,171,0.059313215,2878,861,0.299166088,2862,953,0.332983927
48594,148.646078,-58.729811,K2.5V(k),9.02,2874,255,0.088726514,2867,125,0.043599581,2864,168,0.058659218,2870,425,0.148083624,2855,673,0.235726795
13254,42.646088,38.318651,F1V+,4.2,2841,252,0.088701162,2873,356,0.123912287,2868,322,0.112273361,2867,204,0.071154517,2871,224,0.078021595
28010,88.874646,-37.120659,K1IIICNII,4.97,2853,253,0.088678584,2858,201,0.070328901,2882,259,0.089868147,2873,301,0.104768535,2862,236,0.082459818
15383,49.593445,-0.930289,K0III,5.37,2863,253,0.088368844,2872,263,0.091573816,2861,332,0.116043341,2864,178,0.062150838,2860,186,0.065034965
57271,176.1638,-29.884878,K0.5V,7.96,2875,254,0.088347826,2867,219,0.076386467,2866,274,0.095603629,2878,294,0.102154274,2871,219,0.076280042
37734,116.085569,45.36847,K0,7.5,2864,252,0.087988827,2878,341,0.118485059,2870,259,0.090243902,2876,555,0.192976356,2872,515,0.179317549
75236,230.60995,-64.128715,G6V,8.42,2858,251,0.087823653,2876,280,0.097357441,2880,179,0.062152778,2851,134,0.047001052,2860,152,0.053146853
20935,67.335633,17.544938,F6V,7.007,2862,251,0.087700908,2873,598,0.208144796,2884,173,0.05998613,2880,8,0.002777778,--,--,--
795,2.465201,8.453169,G6V,8.64,2863,251,0.087670276,2866,132,0.046057223,2856,245,0.085784314,2862,116,0.040531097,2880,90,0.03125
55642,170.98108,10.529539,F3V,4,2866,251,0.087578507,2861,592,0.206920657,2866,173,0.060362875,2879,8,0.002778743,--,--,--
8833,28.388953,3.187531,K0III,4.621,2846,249,0.087491216,2870,216,0.075261324,2860,486,0.16993007,2858,425,0.148705388,2859,278,0.097236796
20693,66.48891,5.150143,F7V,7.36,2877,250,0.086896072,2868,594,0.207112971,2869,173,0.060299756,2879,8,0.002778743,--,--,--
87585,268.382207,56.872646,K2III,3.75,2831,246,0.08689509,2879,172,0.059742966,2880,321,0.111458333,2885,74,0.025649913,2858,100,0.034989503
33932,105.618942,79.164406,G0,8.29,2869,249,0.086789822,2882,598,0.207494795,2867,172,0.059993024,2876,8,0.002781641,--,--,--
81813,250.660736,68.102167,K1V,7.56,2857,246,0.086104305,2861,63,0.022020273,2871,206,0.071752003,2866,47,0.016399163,2868,36,0.012552301
13244,42.618591,-75.066947,K3III,4.754,2862,246,0.085953878,2873,168,0.058475461,2889,322,0.111457252,2856,365,0.12780112,2859,286,0.100034977
75971,232.730972,8.579093,F2Vs,6.571,2892,248,0.085753804,2853,127,0.044514546,2868,40,0.013947001,2877,245,0.085158151,2891,61,0.021099965
22650,73.089637,45.939911,F7V,6.695,2871,246,0.085684431,2893,442,0.152782579,2867,229,0.079874433,2873,74,0.025757048,2874,156,0.054279749
103569,314.768681,4.293477,F5/6IV/V,5.23,2895,248,0.08566494,2865,380,0.132635253,2874,310,0.107863605,2873,167,0.058127393,2880,502,0.174305556
75565,231.561353,-68.309168,G8/K0III,5.899,2869,245,0.085395608,2875,170,0.059130435,2878,254,0.088255733,2869,2053,0.715580342,2899,2226,0.767850983
37740,116.111877,24.397997,G9III,3.57,2876,244,0.084840056,2862,425,0.148497554,2883,384,0.133194589,2885,105,0.036395147,2863,79,0.027593433
72199,221.509866,36.891242,F2,8.58,2878,244,0.084781098,2864,161,0.056215084,2869,165,0.057511328,2872,132,0.045961003,2870,26,0.009059233
73927,226.613096,-22.031829,K0III,6.13,2867,243,0.084757586,2834,356,0.125617502,2857,425,0.148757438,2877,85,0.029544665,2869,119,0.041477867
95428,291.174473,22.201528,G5,7.79,2846,241,0.084680253,2854,177,0.06201822,2878,179,0.062195969,2881,148,0.051371052,2857,125,0.043752188
107072,325.28104,1.308479,F5/6V,7.93,2848,241,0.084620787,2886,282,0.097713098,2831,396,0.139879901,2852,1931,0.677068724,2870,2040,0.710801394
52085,159.645631,-16.87657,G8IIIb,4.913,2861,242,0.084585809,2875,263,0.091478261,2853,277,0.097090782,2880,155,0.053819444,2860,159,0.055594406
42922,131.21152,-44.542597,F9+V,6.56,2873,243,0.084580578,2863,444,0.155082082,2873,207,0.072050122,2868,61,0.021269177,2865,173,0.060383944
62512,192.164434,60.319894,F7V,5.845,2873,243,0.084580578,2867,258,0.089989536,2867,279,0.097314266,2880,111,0.038541667,2885,276,0.095667244
47631,145.678082,35.093371,F3V,6.14,2853,241,0.084472485,2867,152,0.053017091,2875,23,0.008,2882,296,0.102706454,2861,83,0.029010835
87824,269.101802,-26.77339,G2/3V,7.39,2855,241,0.08441331,2863,274,0.095703807,2839,189,0.066572737,2868,54,0.018828452,2867,89,0.031042902
105881,321.666776,-22.411334,G4Ib:Ba2,3.74,2875,241,0.083826087,2862,342,0.119496855,2861,200,0.069905627,2849,70,0.024570025,2871,76,0.026471613
44441,135.815591,32.881435,F6V,7.03,2891,242,0.083708059,2855,273,0.095621716,2860,234,0.081818182,2891,123,0.042545832,2867,245,0.08545518
25486,81.769847,-11.900966,F8V(n)(k),6.309,2875,240,0.083478261,2888,250,0.086565097,2850,159,0.055789474,2881,59,0.020479,2888,169,0.058518006
39061,119.868155,-39.296925,F3V,5.237,2870,239,0.083275261,2861,282,0.098566935,2849,182,0.063882064,2878,116,0.040305768,2869,163,0.056814221
21778,70.176818,-28.201204,G3V,7.74,2860,237,0.082867133,2862,248,0.08665269,2871,352,0.122605364,2875,461,0.160347826,2884,461,0.159847434
85747,262.832317,-39.165307,F8/G2V,7.94,2874,238,0.082811413,2869,223,0.077727431,2877,144,0.050052138,2867,267,0.093128706,2861,161,0.05627403
83947,257.388535,40.77703,K3.III,5.075,2879,238,0.082667593,2861,226,0.078993359,2867,324,0.113010115,2856,216,0.075630252,2875,240,0.083478261
29722,93.910482,-19.80471,F6/7V,8.19,2879,238,0.082667593,2872,209,0.072771588,2898,117,0.040372671,2858,76,0.026592022,2882,32,0.0111034
52767,161.839947,-1.724915,G8III/IV,8.26,2867,236,0.08231601,2867,331,0.115451692,2877,232,0.080639555,2865,521,0.181849913,2862,353,0.123340321
10718,34.499532,57.89982,K3III,5.75,2893,238,0.082267542,2874,333,0.115866388,2877,551,0.191518943,2882,649,0.22519084,2862,713,0.249126485
45617,139.472743,28.56051,K3V,7.21,2886,237,0.082120582,2869,276,0.096200767,2870,74,0.025783972,2877,2403,0.835245047,2875,2410,0.83826087
84478,259.055676,-26.546147,K5V,6.34,2864,235,0.082053073,2865,169,0.058987784,2842,230,0.080928923,2870,1066,0.371428571,2874,1097,0.381697982
61698,189.704567,-51.215596,G0V,8.36,2852,233,0.081697055,2876,147,0.051112656,2874,95,0.033054976,2855,150,0.052539405,2883,107,0.037114117
24679,79.417674,-13.519827,G8IV,5.493,2864,233,0.081354749,2870,145,0.050522648,2869,232,0.080864413,2872,223,0.07764624,2860,289,0.101048951
19730,63.436763,72.12615,K1III,6.048,2840,231,0.081338028,2866,597,0.208304257,2848,146,0.051264045,2872,7,0.002437326,--,--,--
111170,337.826302,-6.555151,F8V,6.165,2867,233,0.08126962,2865,272,0.094938918,2881,209,0.072544255,2858,79,0.027641707,2865,51,0.017801047
22596,72.931486,45.834165,G1.V-VI,6.97,2864,232,0.081005587,2855,825,0.288966725,2893,891,0.307984791,2856,25,0.008753501,2868,153,0.05334728
61505,189.027437,-42.852299,G5V,7.884,2852,231,0.080995792,2879,262,0.091003821,2882,175,0.060721721,2862,152,0.053109713,2874,112,0.038970077
69226,212.599722,25.091679,F8V,4.83,2841,230,0.080957409,2877,595,0.206812652,2860,148,0.051748252,2873,15,0.005221023,--,--,--
111312,338.255732,-17.501484,G8V,7.58,2873,232,0.080751827,2881,155,0.053800764,2870,220,0.076655052,2881,705,0.244706699,2882,850,0.294934074
112595,342.058114,41.532488,G5,8.04,2854,230,0.080588648,2870,147,0.051219512,2867,78,0.027206139,2872,1200,0.417827298,2883,1029,0.356919875
20384,65.472196,-63.386391,G8III,5.24,2870,231,0.080487805,2852,241,0.084502104,2870,66,0.022996516,2864,202,0.070530726,2881,228,0.079139188
115715,351.668147,45.338145,G2,7.37,2874,231,0.080375783,2885,597,0.206932409,2871,148,0.051549983,2858,15,0.005248425,--,--,--
87732,268.814507,15.280404,F8,7.9,2876,231,0.080319889,2870,257,0.089547038,2836,144,0.05077574,2869,61,0.021261764,2861,72,0.025166026
34521,107.293517,30.38697,F8,7.85,2860,229,0.08006993,2863,158,0.055186867,2877,180,0.062565172,2879,263,0.091351164,2873,2,0.000696136
26129,83.573302,11.988898,G0,9.1,2862,229,0.080013976,2867,258,0.089989536,2836,328,0.115655853,2871,142,0.049460118,2861,66,0.023068857
88765,271.826497,8.733866,G8III,4.647,2887,231,0.080013855,2866,270,0.094207955,2866,127,0.044312631,2893,367,0.126857933,2876,306,0.106397775
34414,107.017659,29.834494,K2.5V,8.34,2888,231,0.07998615,2879,276,0.09586662,2888,484,0.167590028,2852,525,0.184081346,2873,362,0.126000696
107039,325.178847,-48.716224,G0V,7.62,2866,229,0.079902303,2873,245,0.085276714,2872,256,0.08913649,2859,135,0.047219307,2870,169,0.058885017
65951,202.815694,42.106154,K2III,6.07,2883,230,0.079778009,2868,209,0.072873082,2866,231,0.08060014,2864,482,0.168296089,2862,487,0.170160727
11600,37.391739,-24.103962,K1III,7.34,2867,228,0.079525637,2875,344,0.119652174,2865,178,0.062129145,2870,417,0.145296167,2879,688,0.238971865
54029,165.812002,-11.303465,K0III,5.513,2867,228,0.079525637,2868,288,0.10041841,2872,102,0.03551532,2877,315,0.109489051,2857,298,0.104305215
79296,242.744583,-14.384016,K0/1III+F/G,8.36,2876,228,0.079276773,2864,498,0.173882682,2885,164,0.056845754,2848,7,0.002457865,--,--,--
112243,341.023177,-28.931493,G5V,8.96,2876,228,0.079276773,2864,120,0.041899441,2891,77,0.026634383,2866,427,0.148988137,2856,305,0.106792717
64905,199.556404,-14.582099,G8IV,9.58,2866,227,0.079204466,2879,414,0.143799931,2851,247,0.086636268,2864,696,0.24301676,2859,760,0.265827212
16115,51.904916,-73.439568,G3V,8.32,2862,226,0.078965758,2863,194,0.06776109,2857,161,0.056352818,2873,223,0.077619213,2879,343,0.11913859
54061,165.931965,61.751035,G8III,1.79,2879,227,0.078846822,2883,280,0.097121054,2865,234,0.081675393,2885,154,0.053379549,2871,145,0.050505051
3535,11.270394,1.785522,K3IV-V,8.001,2883,227,0.078737426,2861,596,0.20831877,2876,622,0.216272601,2878,2664,0.925642808,2853,2632,0.92253768
72577,222.587319,6.814929,K2.V,9.09,2893,227,0.078465261,2873,58,0.020187957,2870,141,0.04912892,2874,240,0.083507307,2881,68,0.023602916
110487,335.709507,36.659045,K0,6.45,2865,224,0.078184991,2861,351,0.122684376,2865,361,0.12600349,2869,340,0.118508191,2888,342,0.118421053
98842,301.081636,-32.056297,K1III/IV,4.99,2855,222,0.077758319,2867,402,0.140216254,2862,368,0.128581412,2878,234,0.081306463,2867,398,0.138821067
60941,187.362676,24.108925,F5IV,5.481,2868,223,0.077754533,2864,284,0.099162011,2855,321,0.112434326,2872,326,0.113509749,2865,242,0.084467714
30344,95.740295,-24.556039,K0/1V(+G),7.36,2859,222,0.077649528,2869,209,0.072847682,2876,198,0.068845619,2838,2521,0.888301621,2873,2265,0.788374521
79837,244.441545,31.80439,F9V,6.86,2863,222,0.077541041,2853,381,0.133543638,2848,294,0.103230337,2877,5,0.001737921,2867,3,0.00104639
53537,164.289837,21.804856,G0,7.96,2889,224,0.077535479,2860,252,0.088111888,2877,291,0.101147028,2859,147,0.051416579,2856,169,0.059173669
102521,311.642784,-17.162898,G1V,7.66,2861,220,0.07689619,2883,76,0.026361429,2864,88,0.030726257,2862,395,0.138015374,2861,273,0.095421181
20815,66.899542,15.58919,F8V,7.404,2853,219,0.076761304,2864,595,0.207751397,2872,138,0.048050139,2863,5,0.00174642,--,--,--
33468,104.359909,-60.851427,G0V,8.39,2871,220,0.076628352,2868,183,0.063807531,2882,178,0.061762665,2868,369,0.128661088,2879,331,0.114970476
89153,272.930562,-23.701235,K0III,4.98,2878,220,0.076441974,2857,297,0.103955198,2858,332,0.11616515,2870,151,0.05261324,2871,146,0.050853361
5364,17.147468,-10.182264,K1III,3.45,2880,220,0.076388889,2853,238,0.08342096,2858,374,0.130860742,2866,569,0.198534543,2870,624,0.217421603
34239,106.469877,-1.020465,F6V,7.26,2871,219,0.076280042,2875,162,0.056347826,2871,172,0.059909439,2863,81,0.028292001,2880,117,0.040625
35739,110.57858,-39.253327,K2V,8.83,2859,218,0.076250437,2874,246,0.08559499,2860,219,0.076573427,2869,360,0.125479261,2841,401,0.141147483
102453,311.415642,30.719715,K0IIIa,4.23,2862,218,0.07617051,2864,238,0.083100559,2834,324,0.114326041,2857,122,0.042702135,2878,82,0.028492008
50478,154.604615,-26.500344,K0V,7.95,2876,219,0.076147427,2879,155,0.053838138,2871,155,0.053988157,2864,312,0.108938547,2861,335,0.117091926
24819,79.802735,-3.073831,K3V,7.761,2868,218,0.076011158,2865,272,0.094938918,2863,357,0.124694377,2855,1171,0.410157618,2877,1167,0.405630865
92088,281.518666,26.662129,K2III,4.84,2857,217,0.075953798,2882,348,0.12074948,2884,404,0.140083218,2859,313,0.109478839,2882,380,0.13185288
19788,63.626244,3.022053,K3V,8.81,2884,219,0.0759362,2894,268,0.09260539,2875,187,0.065043478,2882,172,0.059680777,2874,195,0.067849687
1877,5.928192,-62.425072,G8IV,7.6,2872,218,0.075905292,2867,186,0.064876177,2869,197,0.06866504,2882,688,0.238723109,2873,910,0.316742081
20237,65.054029,19.233478,F9V+,7.444,2879,218,0.075720736,2863,592,0.206776109,2883,138,0.047866805,2857,5,0.001750088,--,--,--
19388,62.291527,19.609216,K1III,5.51,2868,217,0.075662483,2854,265,0.092852137,2872,242,0.084261838,2857,268,0.09380469,2888,461,0.159626039
76651,234.789662,57.924425,K1III,6.45,2855,216,0.075656743,2875,209,0.072695652,2880,260,0.090277778,2876,179,0.062239221,2874,196,0.068197634
79043,242.018857,17.04698,G7III,4.994,2870,217,0.075609756,2873,592,0.206056387,2862,138,0.048218029,2866,5,0.001744592,--,--,--
29800,94.110912,12.272165,F5V,5.04,2879,217,0.075373394,2866,254,0.088625262,2875,55,0.019130435,2858,57,0.019944017,2857,7,0.002450123
51056,156.478397,33.79612,F0VmF3/4,4.73,2882,217,0.075294934,2854,134,0.046951647,2868,171,0.059623431,2869,40,0.01394214,2867,87,0.030345309
30552,96.334352,11.233247,F8,7.01,2857,215,0.075253763,2849,216,0.075816076,2844,290,0.101969058,2869,90,0.031369815,2865,38,0.013263525
22940,74.044558,2.93418,G8/K0IV,8.44,2862,215,0.075122292,2862,377,0.131726066,2851,174,0.061031217,2884,635,0.220180305,2867,963,0.335891175
83896,257.198071,-30.403731,FMDELTADEL,5.923,2869,215,0.074939003,2869,301,0.104914604,2860,108,0.037762238,2878,3,0.001042391,--,--,--
5951,19.151202,-2.500367,G8/K0IV,5.432,2865,214,0.07469459,2879,188,0.065300452,2865,285,0.09947644,2864,90,0.031424581,2886,90,0.031185031
115360,350.492723,26.608921,F5III/IV,6.609,2870,214,0.07456446,2876,592,0.205841446,2871,133,0.046325322,2884,7,0.002427184,--,--,--
84949,260.431751,39.974658,G0III-IV,5.567,2870,214,0.07456446,2868,342,0.119246862,2878,522,0.181375956,2858,2546,0.89083275,2843,2517,0.885332395
73996,226.825275,24.869195,F5V,4.93,2864,213,0.074371508,2856,475,0.166316527,2866,503,0.175505932,2872,385,0.134052925,2869,715,0.249215755
16813,54.101426,20.067612,F6,7.49,2879,214,0.074331365,2884,594,0.205963939,2880,133,0.046180556,2858,4,0.00139958,--,--,--
96516,294.322473,16.4628,G9IIIBa0.5,5.667,2867,213,0.074293687,2873,591,0.205708319,2880,133,0.046180556,2846,4,0.001405481,--,--,--
101706,309.229443,-12.737138,F2IV/V,7.95,2888,214,0.074099723,2868,586,0.20432357,2854,133,0.046601261,2875,7,0.002434783,--,--,--
21242,68.353766,43.063891,F0V,6.089,2879,213,0.073984022,2858,405,0.141707488,2860,758,0.265034965,2882,345,0.119708536,2866,301,0.105024424
2282,7.293423,-50.611905,G6V,8.45,2867,212,0.07394489,2858,379,0.132610217,2870,167,0.058188153,2891,44,0.015219647,2874,139,0.048364649
57283,176.190739,-18.350684,G8.5III,4.717,2868,212,0.073919107,2853,598,0.209603926,2853,133,0.046617596,2867,4,0.001395187,--,--,--
49658,152.066191,31.604067,F4V,6.236,2872,212,0.073816156,2882,159,0.055170021,2868,37,0.012900976,2863,81,0.028292001,2879,75,0.026050712
115312,350.314576,-26.98677,G5IV,5.663,2858,210,0.073477957,2862,165,0.057651992,2856,22,0.007703081,2869,139,0.048448937,2877,44,0.015293709
43923,134.208136,45.631647,K1IV,5.733,2890,212,0.073356401,2843,271,0.095321843,2844,283,0.099507736,2876,103,0.03581363,2851,142,0.049807085
56497,173.736885,-49.136504,K1III/IV,5.5,2850,209,0.073333333,2863,165,0.057631855,2874,111,0.038622129,2875,1809,0.629217391,2860,1866,0.652447552
69185,212.437504,31.256548,G8V,7.273,2843,208,0.073162153,2871,111,0.038662487,2865,194,0.067713787,2872,213,0.074164345,2857,183,0.064053203
81437,249.501922,56.015552,K1III,5.287,2872,210,0.073119777,2881,316,0.109684137,2891,630,0.217917676,2882,318,0.110340042,2872,321,0.111768802
85940,263.470065,8.103777,G0,7.86,2863,209,0.073000349,2851,98,0.034373904,2872,150,0.052228412,2866,371,0.129448709,2854,6,0.002102313
3610,11.55729,-11.452378,G5/6III,7.68,2864,209,0.07297486,2848,326,0.114466292,2850,409,0.143508772,2876,203,0.070584145,2875,423,0.147130435
87833,269.151541,51.488896,K5III,2.23,2865,209,0.072949389,2858,210,0.073477957,2861,248,0.086682978,2879,56,0.019451198,2874,54,0.018789144
65301,200.754645,-17.735275,K0III,5.367,2879,209,0.072594651,2888,289,0.100069252,2865,319,0.111343805,2874,193,0.067153793,2865,191,0.066666667
100969,307.069965,2.937161,G8III/IV,6.2,2858,207,0.072428272,2872,162,0.056406685,2876,109,0.037899861,2841,409,0.143963393,2872,176,0.061281337
23555,75.974802,-41.744952,F8V,6.326,2862,207,0.072327044,2857,143,0.050052503,2882,295,0.102359473,2853,2663,0.933403435,2852,2428,0.851332398
18413,59.048096,59.641913,G3V,6.549,2883,208,0.072147069,2867,167,0.058249041,2855,184,0.064448336,2865,1504,0.52495637,2867,1073,0.374258807
43026,131.510317,-2.048654,K1III,5.698,2875,207,0.072,2867,165,0.057551448,2858,314,0.10986704,2862,71,0.024807827,2863,68,0.02375131
82363,252.446486,-59.041377,K5III,3.78,2869,206,0.071802022,2872,339,0.118036212,2870,320,0.111498258,2861,1508,0.527088431,2871,1525,0.531173807
53740,164.943604,-18.298783,K0IIIb,4.07,2856,205,0.071778711,2884,260,0.090152566,2857,152,0.05320266,2873,824,0.286808214,2852,1088,0.381486676
10306,33.200359,21.210995,F5.V,5.236,2870,206,0.071777003,2870,138,0.048083624,2851,110,0.038582953,2863,505,0.176388404,2847,235,0.082543028
12726,40.897799,-62.919201,G0V,7.43,2873,206,0.071702054,2861,152,0.053128277,2853,184,0.064493516,2875,363,0.12626087,2870,289,0.100696864
44892,137.197213,26.629113,G5IV,5.98,2861,205,0.071653268,2867,152,0.053017091,2874,406,0.141266527,2873,639,0.222415593,2865,495,0.172774869
58333,179.442443,-8.275278,F8V,7.98,2864,205,0.071578212,2859,294,0.102833158,2870,314,0.109407666,2876,31,0.01077886,2868,13,0.004532775
42491,129.93618,5.770542,G9V,8.41,2860,204,0.071328671,2865,181,0.063176265,2857,189,0.066153308,2865,360,0.12565445,2885,332,0.11507799
56789,174.639632,46.834202,F5IIIs,6.087,2875,205,0.071304348,2856,230,0.080532213,2884,244,0.084604716,2850,151,0.052982456,2869,497,0.173231091
52933,162.382047,-6.769604,K1III,9.1,2875,204,0.070956522,2871,256,0.089167537,2846,117,0.04111033,2864,293,0.102304469,2881,500,0.17355085
80816,247.554998,21.489611,G7IIIaFe-0.5,2.77,2884,204,0.07073509,2874,266,0.092553932,2855,290,0.101576182,2861,214,0.074799021,2862,127,0.044374563
62904,193.383779,19.481061,G5IV,6.4,2866,202,0.070481507,2868,308,0.107391911,2877,127,0.044143205,2872,60,0.020891365,2848,162,0.056882022
62904,193.383779,19.481061,G5IV,6.4,2866,202,0.070481507,2868,308,0.107391911,2877,127,0.044143205,2872,60,0.020891365,2848,162,0.056882022
24109,77.678836,46.962071,F4VmF3,5.683,2872,202,0.070334262,2862,591,0.206498952,2851,128,0.044896528,2869,3,0.001045661,--,--,--
39064,119.891391,20.843872,K0V,7.649,2864,201,0.070181564,2862,200,0.069881202,2847,203,0.071303126,2868,91,0.031729428,2875,121,0.042086957
21165,68.066489,77.623944,F9V,7.82,2867,201,0.070108127,2879,590,0.204932268,2875,127,0.044173913,2868,3,0.001046025,--,--,--
98714,300.753222,28.306856,G5IV,7.307,2867,201,0.070108127,2877,211,0.073340285,2864,235,0.082053073,2864,338,0.11801676,2875,433,0.150608696
64407,198.014761,-16.198601,F5.5V,5.04,2882,202,0.070090215,2856,258,0.090336134,2871,153,0.053291536,2900,383,0.132068966,2868,398,0.138772664
12926,41.563364,25.649902,K1V,7.81,2885,202,0.070017331,2854,200,0.070077085,2889,283,0.097957771,2864,162,0.056564246,2855,154,0.053940455
86130,264.033756,28.185091,K5,6.4,2860,200,0.06993007,2873,159,0.055342847,2861,250,0.087382034,2868,304,0.105997211,2866,247,0.086182833
72134,221.327711,-18.002889,G1V,8.22,2875,201,0.069913043,2873,91,0.031674208,2880,147,0.051041667,2870,385,0.134146341,2874,239,0.08315936
7650,24.62882,73.040039,G7III-IIIb,5.283,2877,201,0.069864442,2869,596,0.207737888,2865,130,0.045375218,2869,3,0.001045661,--,--,--
67986,208.836755,-76.270756,K2V(k),8.33,2865,200,0.069808028,2869,261,0.090972464,2887,398,0.13785937,2875,127,0.044173913,2886,147,0.050935551
56802,174.666695,-13.201974,F6.5V,5.48,2869,200,0.069710701,2854,115,0.040294324,2890,117,0.040484429,2874,201,0.06993737,2873,142,0.049425687
28734,91.030064,23.263344,K1III+F6IV,4.15,2871,199,0.069313828,2868,593,0.206764296,2847,131,0.046013347,2867,6,0.00209278,--,--,--
75158,230.38643,-6.826609,F6V,7.43,2864,198,0.069134078,2865,154,0.053752182,2877,152,0.052832812,2852,54,0.018934081,2870,45,0.015679443
90151,275.962187,-45.139987,K0III,8.63,2868,197,0.068688982,2873,231,0.080403759,2886,205,0.071032571,2870,820,0.285714286,2852,970,0.340112202
50020,153.183198,-64.394526,F8V,7.91,2883,198,0.06867846,2863,152,0.053091163,2856,68,0.023809524,2873,114,0.039679777,2858,127,0.044436669
48754,149.16016,-8.834555,K0V,8.53,2864,196,0.068435754,2884,182,0.063106796,2850,282,0.098947368,2864,279,0.097416201,2859,364,0.127317244
25905,82.934809,0.098764,G6V,8.37,2865,196,0.068411867,2878,96,0.033356498,2860,167,0.058391608,2870,680,0.236933798,2849,595,0.208845209
9414,30.237925,-78.870307,F8/G0V,6.84,2877,196,0.068126521,2881,79,0.027421034,2858,113,0.039538139,2855,372,0.130297723,2864,236,0.082402235
76382,234.009346,39.80253,K1V,6.77,2864,195,0.068086592,2861,386,0.134917861,2866,182,0.06350314,2889,180,0.062305296,2861,229,0.080041943
44818,137.000207,29.654234,G8III,5.427,2879,196,0.068079194,2885,234,0.081109185,2875,229,0.079652174,2867,540,0.188350192,2864,203,0.070879888
64550,198.467607,-45.1858,G1.5V,6.94,2861,194,0.067808459,2864,207,0.072276536,2881,378,0.131204443,2865,321,0.112041885,2871,468,0.163009404
19292,62.028201,-53.779274,K2/3V:,9.81,2861,194,0.067808459,2866,102,0.035589672,2849,216,0.075816076,2875,596,0.207304348,2861,788,0.275428172
36339,112.194783,7.927737,F8,7.94,2849,193,0.067743068,2867,348,0.121381235,2833,358,0.126367808,2859,1488,0.5204617,2876,1582,0.550069541
80894,247.784864,-16.612731,G8+IIIa,4.27,2867,194,0.06766655,2860,185,0.064685315,2857,383,0.134056703,2870,691,0.240766551,2876,623,0.216620306
23575,76.026031,-0.649055,G6V,8.6,2869,194,0.06761938,2877,214,0.074383038,2868,132,0.046025105,2846,210,0.073787772,2861,233,0.081440056
25662,82.215136,12.550827,G0V,6.76,2869,194,0.06761938,2848,89,0.03125,2878,202,0.07018763,2843,245,0.086176574,2876,79,0.027468707
66876,205.589886,-47.250132,F7/8V,8.1,2856,193,0.067577031,2860,202,0.070629371,2858,220,0.076976907,2862,147,0.051362683,2881,119,0.041305102
59072,181.720412,-64.613729,F2V,4.145,2842,192,0.067558058,2884,596,0.20665742,2862,125,0.043675751,2847,3,0.001053741,--,--,--
101769,309.387235,14.595115,F5IV,3.63,2865,192,0.067015707,2866,588,0.205163992,2860,124,0.043356643,2839,3,0.00105671,--,--,--
38962,119.58606,2.224765,K0III,5.297,2868,192,0.066945607,2877,243,0.084462982,2865,69,0.02408377,2869,528,0.18403625,2852,443,0.155329593
36827,113.60903,-6.896676,K2.5V,8.144,2868,192,0.066945607,2858,211,0.073827852,2868,371,0.129358438,2850,228,0.08,2862,103,0.035988819
80514,246.547439,11.407494,G8III,6.11,2879,192,0.066689823,2864,424,0.148044693,2865,411,0.143455497,2872,222,0.07729805,2877,238,0.082725061
72934,223.595305,-11.898349,K0III,5.792,2882,192,0.066620402,2861,592,0.206920657,2865,124,0.043280977,2872,3,0.001044568,--,--,--
104914,318.777583,-17.345145,K0III,6.05,2882,192,0.066620402,2864,590,0.206005587,2869,125,0.043569188,2883,3,0.001040583,--,--,--
107252,325.855582,1.80091,K0V,8.34,2869,191,0.066573719,2855,109,0.038178634,2872,126,0.043871866,2873,68,0.023668639,2871,82,0.028561477
67175,206.497469,-43.538505,G5V,8.71,2871,191,0.066527342,2854,192,0.067274001,2848,165,0.057935393,2880,67,0.023263889,2869,62,0.021610317
65982,202.916446,-2.31738,G8V,7.36,2858,190,0.066480056,2867,296,0.103243809,2865,200,0.069808028,2851,898,0.314977201,2888,1344,0.465373961
29789,94.079357,23.970028,G8III,6.09,2867,190,0.066271364,2863,215,0.075096053,2882,172,0.059680777,2872,390,0.135793872,2877,364,0.126520681
80793,247.445519,-14.550874,G5III/IV,5.675,2868,190,0.066248257,2867,167,0.058249041,2872,292,0.101671309,2854,327,0.114576034,2859,181,0.063308849
4127,13.215639,40.245569,G0,6.78,2874,190,0.066109951,2871,128,0.044583769,2870,114,0.039721254,2870,114,0.039721254,2861,36,0.012583013
74734,229.106763,16.794277,G0,7.65,2861,189,0.066060818,2874,69,0.024008351,2883,143,0.04960111,2867,108,0.037670038,2862,5,0.00174703
46146,141.163575,26.182326,K2IIIb,4.46,2865,189,0.065968586,2871,226,0.078718217,2866,287,0.100139567,2869,143,0.049843151,2861,164,0.057322614
59590,183.305283,-41.802622,F5V,8.42,2877,189,0.065693431,2874,99,0.034446764,2880,71,0.024652778,2881,54,0.018743492,2862,39,0.013626834
3092,9.831998,30.861019,K3III,3.28,2858,187,0.065430371,2853,250,0.087627059,2880,406,0.140972222,2864,418,0.145949721,2867,528,0.184164632
49196,150.617846,-15.132326,G3V,8.43,2876,187,0.065020862,2866,144,0.050244243,2871,232,0.080808081,2854,645,0.225998598,2857,517,0.180959048
45320,138.543931,-63.693021,G1V,7.9,2888,187,0.064750693,2856,198,0.069327731,2870,93,0.032404181,2854,120,0.042046251,2892,62,0.021438451
55666,171.090642,-5.909973,G0V,6.95,2874,186,0.064718163,2872,109,0.037952646,2865,122,0.042582897,2872,133,0.046309192,2860,22,0.007692308
111136,337.708227,40.722058,G5,8.18,2875,186,0.064695652,2883,190,0.065903573,2877,169,0.058741745,2863,112,0.039119804,2877,163,0.056656239
90813,277.875207,45.009769,G2,8.03,2874,185,0.064370216,2869,219,0.076333217,2883,339,0.117585848,2874,458,0.159359777,2873,406,0.141315698
10868,34.970515,31.337485,F5,7.19,2861,184,0.064313177,2869,169,0.058905542,2869,208,0.072499129,2873,2021,0.703445875,2877,2250,0.782064651
89105,272.780229,-32.990953,G8V,8.93,2875,184,0.064,2879,189,0.065647794,2879,156,0.054185481,2872,2057,0.716225627,2849,2154,0.756054756
73593,225.637714,16.054974,G2V,7.02,2875,184,0.064,2874,151,0.052540014,2868,182,0.063458856,2864,2088,0.729050279,2869,2208,0.769606135
80818,247.562322,47.95238,G0V,6.97,2849,182,0.063882064,2853,168,0.058885384,2859,249,0.087093389,2858,673,0.235479356,2876,708,0.246175243
49668,152.089093,-19.755218,G0V,7.28,2867,183,0.063829787,2884,96,0.033287101,2845,84,0.029525483,2875,364,0.126608696,2868,119,0.041492329
91889,280.982471,2.621313,G0V,7.97,2871,183,0.063740857,2878,157,0.054551772,2876,227,0.078929068,2864,2036,0.710893855,2853,2011,0.704872064
115341,350.435214,45.176057,K3V(k),8.13,2872,183,0.063718663,2873,359,0.124956491,2869,355,0.123736494,2839,2748,0.96794646,2872,2801,0.975278552
30728,96.835212,2.908287,G8III,5.553,2858,182,0.063680896,2871,194,0.067572274,2873,177,0.061608075,2860,201,0.07027972,2877,213,0.074035454
54842,168.417048,41.088836,K1III,6.33,2871,182,0.063392546,2876,152,0.052851182,2841,196,0.068989792,2867,271,0.094523893,2878,345,0.119874913
10175,32.716996,13.683275,G3V,7.65,2857,181,0.063353168,2842,180,0.063335679,2879,269,0.093435221,2862,135,0.047169811,2872,53,0.018454039
36081,111.515045,-15.665915,G1/2V,6.88,2875,182,0.063304348,2868,186,0.064853556,2865,58,0.020244328,2856,52,0.018207283,2879,91,0.031608197
55900,171.875912,-12.435935,G4VCN+0.5,7.39,2863,181,0.063220398,2866,287,0.100139567,2867,137,0.047785141,2854,32,0.011212334,2860,101,0.035314685
58876,181.140551,66.336582,F8,7.91,2871,181,0.063044235,2858,246,0.086074178,2866,281,0.098046057,2869,58,0.020216103,2865,31,0.010820244
63948,196.588507,21.153394,F4V,6.018,2871,180,0.062695925,2851,79,0.027709576,2867,88,0.030694105,2876,120,0.041724618,2864,4,0.001396648
40001,122.547829,35.45498,G0V,6.61,2856,179,0.06267507,2872,206,0.071727019,2860,273,0.095454545,2862,453,0.158280922,2873,690,0.240167073
19696,63.295669,16.766832,G2,9.15,2868,179,0.062412831,2880,198,0.06875,2843,157,0.055223356,2870,84,0.029268293,2871,6,0.002089864
100953,307.031414,8.437447,G9III,6.23,2852,178,0.062412342,2866,186,0.064898814,2855,272,0.095271454,2845,202,0.071001757,2864,140,0.048882682
86614,265.484814,72.148847,F5IV-V,4.56,2869,179,0.062391077,2880,244,0.084722222,2868,131,0.04567643,2860,863,0.301748252,2885,982,0.340381282
101579,308.80294,6.127016,K3V,8.91,2860,178,0.062237762,2866,131,0.045708304,2859,230,0.080447709,2868,58,0.020223152,2865,58,0.020244328
11930,38.493603,71.294257,K0,6.55,2870,178,0.062020906,2873,304,0.105812739,2852,487,0.170757363,2851,702,0.246229393,2898,563,0.194271912
39738,121.830552,-48.386124,K1III,6.7,2876,178,0.061891516,2866,131,0.045708304,2871,70,0.024381749,2856,2345,0.821078431,2874,2593,0.902226862
6206,19.889136,-39.3626,G1V,7.65,2861,177,0.06186648,2889,185,0.064035999,2872,186,0.064763231,2868,33,0.011506276,2862,38,0.013277428
171,0.542454,27.082084,G5VFe-1,5.75,2884,177,0.061373093,2873,275,0.095718761,2881,272,0.094411663,2870,15,0.005226481,2890,53,0.0183391
3821,12.276211,57.815188,F9V,3.44,2856,175,0.06127451,2873,145,0.050469892,2857,273,0.095554778,2871,90,0.031347962,2864,177,0.061801676
55454,170.361111,-20.453789,K5V,8.569,2854,174,0.060967064,2881,396,0.137452274,2866,131,0.045708304,2875,1522,0.529391304,2874,2102,0.73138483
17231,55.356891,50.82157,G0,8.2,2886,175,0.060637561,2880,146,0.050694444,2861,97,0.033904229,2865,86,0.030017452,2872,43,0.014972145
14464,46.67408,-13.319005,F5V,8.09,2871,173,0.06025775,2884,502,0.1740638,2859,468,0.163693599,2852,2531,0.887447405,2864,2707,0.945181564
72217,221.545326,-21.175959,G2V,6.434,2853,171,0.059936909,2865,177,0.061780105,2858,287,0.100419874,2887,2081,0.720817458,2876,2136,0.742698192
91105,278.759971,-10.977205,G8II/III,5.13,2899,170,0.058640911,2870,207,0.072125436,2861,197,0.068857043,2875,350,0.12173913,2859,286,0.100034977
67784,208.299164,-15.998326,F6V,7.98,2870,168,0.058536585,2878,198,0.068797776,2857,130,0.045502275,2867,1202,0.419253575,2865,1220,0.42582897
113777,345.6308,-49.696723,G8IV,7.74,2869,167,0.058208435,2875,299,0.104,2870,97,0.033797909,2865,276,0.096335079,2859,386,0.135012242
82426,252.679792,32.553667,K0III,6.168,2864,166,0.057960894,2846,315,0.110681658,2892,393,0.135892116,2873,726,0.252697529,2871,586,0.204110066
7837,25.207066,45.018961,K0III,8.13,2874,165,0.057411273,2864,146,0.050977654,2856,171,0.05987395,2862,114,0.039832285,2869,102,0.035552457
25963,83.08569,-47.475232,G3/5V,7.39,2860,164,0.057342657,2851,158,0.055419151,2838,86,0.03030303,2848,45,0.015800562,2872,64,0.022284123
40051,122.719139,-42.811412,K2V,8.78,2861,164,0.057322614,2855,177,0.061996497,2884,128,0.044382802,2872,145,0.050487465,2864,163,0.056913408
6711,21.577859,43.457741,F7V,5.985,2858,162,0.056682995,2857,82,0.028701435,2867,128,0.044645971,2861,135,0.047186298,2858,23,0.008047586
109677,333.26351,33.603351,G0,7.39,2862,162,0.056603774,2865,72,0.02513089,2869,131,0.045660509,2865,219,0.076439791,2871,18,0.006269592
76427,234.140452,-0.561529,G9III+A7IV:,6.516,2865,162,0.056544503,2858,221,0.077326802,2873,462,0.160807518,2871,1210,0.421455939,2859,1228,0.429520811
21553,69.420546,52.893614,M0V,8.62,2870,162,0.056445993,2870,160,0.055749129,2878,138,0.047949965,2855,1711,0.599299475,2867,1710,0.596442274
63099,193.920494,-3.550665,F5/8V,7.66,2859,161,0.056313396,2883,51,0.017689906,2883,136,0.047173084,2882,291,0.100971548,2861,143,0.049982524
11923,38.473871,49.506039,G0,7.77,2860,161,0.056293706,2860,169,0.059090909,2869,151,0.052631579,2864,467,0.163058659,2855,499,0.174781086
38324,117.763939,-50.304999,K6V,10.01,2871,161,0.056078022,2873,130,0.045248869,2878,113,0.039263377,2874,228,0.079331942,2850,269,0.094385965
32765,102.477568,-46.614561,F5.5V,5.14,2865,160,0.055846422,2869,222,0.077378878,2875,475,0.165217391,2876,104,0.036161335,2854,60,0.021023125
12262,39.470695,65.318671,F8,7.5,2866,160,0.055826936,2847,162,0.056902002,2873,63,0.021928298,2879,81,0.028134769,2875,48,0.016695652
103392,314.200091,42.895663,K0III-IV,7.21,2884,161,0.055825243,2888,205,0.07098338,2857,190,0.066503325,2884,581,0.201456311,2852,528,0.18513324
90397,276.670049,-30.393323,G0V,6.75,2866,159,0.055478018,2865,275,0.095986038,2877,131,0.045533542,2890,29,0.010034602,2856,71,0.024859944
115769,351.812469,-58.476109,G8III,5.641,2870,159,0.055400697,2853,179,0.062740974,2878,102,0.035441279,2859,2596,0.908009794,2868,2756,0.960948396
29573,93.469816,2.808856,K0IV,7.41,2890,160,0.055363322,2852,368,0.129032258,2863,402,0.140412155,2872,2017,0.70229805,2865,2374,0.828621291
5296,16.942536,-9.78555,F5V,5.719,2864,158,0.055167598,2860,151,0.052797203,2870,170,0.059233449,2859,26,0.009094089,2870,52,0.018118467
87382,267.808425,40.072465,F8V,6.55,2868,158,0.055090656,2839,137,0.048256428,2844,65,0.022855134,2877,2467,0.857490441,2884,2192,0.760055479
34524,107.306236,19.042634,G5,8.41,2887,159,0.055074472,2883,168,0.058272633,2857,248,0.08680434,2862,2728,0.953179595,2849,2663,0.934713935
57791,177.759301,-5.333334,K0III,5.635,2851,157,0.055068397,2865,262,0.091448517,2880,201,0.069791667,2877,396,0.137643379,2871,260,0.09056078
117895,358.708692,-47.807927,K0V,9.44,2875,158,0.054956522,2873,83,0.028889662,2867,183,0.063829787,2870,439,0.152961672,2868,757,0.263947001
61363,188.608317,-46.506483,K4.5V(k),9.81,2860,157,0.054895105,2886,100,0.034650035,2883,115,0.039889005,2860,358,0.125174825,2879,449,0.155956929
91438,279.722504,-21.051873,G6V,5.866,2881,158,0.054842069,2855,80,0.028021016,2867,180,0.062783397,2868,18,0.006276151,2862,48,0.016771488
569,1.724503,-3.626263,G1V,8.19,2863,157,0.054837583,2875,187,0.065043478,2883,327,0.113423517,2865,24,0.008376963,2866,47,0.016399163
70012,214.885337,-2.265518,G8/K0III/IV,5.14,2884,158,0.054785021,2872,218,0.075905292,2864,214,0.07472067,2858,95,0.033240028,2859,80,0.027981812
13902,44.746124,-43.748329,G0VFe-0.4,7.39,2867,157,0.054761074,2859,79,0.027632039,2881,283,0.098229781,2876,70,0.02433936,2880,126,0.04375
100223,304.903894,-46.428117,K5.5V,8.708,2857,156,0.05460273,2878,141,0.048992356,2863,114,0.039818372,2858,156,0.054583625,2888,207,0.0716759
57117,175.644106,43.789437,F8V,8.08,2862,156,0.054507338,2860,104,0.036363636,2865,78,0.027225131,2863,102,0.035626965,2863,17,0.005937827
41676,127.442481,67.297439,G8III,5.889,2884,157,0.05443828,2863,188,0.065665386,2849,158,0.055458055,2869,237,0.08260718,2865,113,0.039441536
21079,67.769951,-45.360433,G3V,8.29,2863,155,0.054139015,2871,160,0.055729711,2853,181,0.063441991,2877,873,0.303441084,2875,717,0.249391304
23071,74.46084,39.632373,K0,8.06,2864,155,0.054120112,2881,245,0.085039917,2869,209,0.072847682,2876,520,0.180806676,2854,613,0.214786265
77159,236.313125,4.708228,G0,8.03,2870,155,0.054006969,2868,160,0.055788006,2872,112,0.038997214,2865,60,0.020942408,--,--,--
78527,240.472277,58.565252,F9V,4,2867,154,0.053714684,2891,376,0.130058803,2856,275,0.096288515,2849,1293,0.453843454,2887,1610,0.557672324
43634,133.297991,37.070279,G0,7.09,2855,153,0.053590193,2855,119,0.041681261,2871,166,0.057819575,2877,2507,0.871393813,2859,2297,0.803427772
36071,111.488405,-2.248469,G1V,6.97,2892,154,0.053250346,2856,173,0.06057423,2856,81,0.028361345,2863,81,0.028292001,2866,102,0.035589672
41395,126.674803,-12.534604,K1/2III,5.52,2842,151,0.053131597,2868,192,0.066945607,2890,200,0.069204152,2859,211,0.073802029,2889,241,0.083419868
55633,170.959031,-56.694846,G8V,8.36,2843,151,0.053112909,2876,133,0.046244784,2869,150,0.052283025,2889,193,0.066805123,2865,184,0.064223386
116350,353.644055,-70.963121,F8Vm-1,7.55,2866,152,0.05303559,2857,45,0.015750788,2871,186,0.064785789,2856,114,0.039915966,2863,75,0.026196298
95498,291.369172,19.798368,G9III,5.16,2858,151,0.05283415,2874,190,0.066109951,2877,202,0.070212026,2853,151,0.052926744,2854,67,0.023475823
15737,50.688512,20.742066,K3III,5.089,2896,153,0.052831492,2856,148,0.051820728,2859,313,0.109478839,2845,94,0.033040422,2871,165,0.057471264
27766,88.138271,-37.631062,K1III,5.627,2859,151,0.05281567,2872,80,0.027855153,2873,86,0.029933867,2863,2044,0.71393643,2854,2176,0.762438683
97370,296.854566,-43.34513,F9.5V,7.14,2869,151,0.052631579,2874,139,0.048364649,2865,85,0.029668412,2874,97,0.03375087,2852,41,0.014375877
6405,20.574488,18.682706,G2V,6.96,2871,150,0.052246604,2879,202,0.070163251,2879,65,0.022577284,2860,164,0.057342657,2868,158,0.055090656
52948,162.431203,-9.852694,K0III,5.85,2885,150,0.051993068,2869,253,0.088184036,2859,222,0.077649528,2875,208,0.072347826,2873,333,0.115906718
108506,329.729103,-4.373111,G8/K0III,6.22,2890,150,0.051903114,2887,314,0.108763422,2859,187,0.065407485,2866,2727,0.951500349,2859,2813,0.983910458
108506,329.729103,-4.373111,G8/K0III,6.22,2890,150,0.051903114,2887,314,0.108763422,2859,187,0.065407485,2866,2727,0.951500349,2859,2813,0.983910458
71254,218.572384,28.485999,K1IV,8.13,2855,148,0.051838879,2873,239,0.083188305,2869,221,0.077030324,2869,442,0.154060648,2863,517,0.180579811
70638,216.730135,-83.667885,K2III,4.317,2869,148,0.051585918,2874,70,0.024356298,2860,56,0.01958042,2876,1339,0.465577191,2860,1250,0.437062937
86225,264.310319,6.44211,F6V,8.46,2875,148,0.051478261,2852,77,0.026998597,2868,104,0.036262204,2878,481,0.167129951,--,--,--
21988,70.89765,27.687401,K5III,8.01,2849,146,0.051246051,2864,29,0.010125698,2865,104,0.036300175,2872,572,0.199164345,2877,233,0.080987139
108767,330.505972,23.49557,F8,8.33,2872,147,0.051183844,2855,67,0.023467601,2868,94,0.032775453,2867,94,0.032786885,2887,22,0.007620367
106782,324.429907,-45.585897,F5V,7.18,2861,146,0.051031108,2855,219,0.076707531,2875,149,0.051826087,2873,17,0.00591716,2863,25,0.008732099
5224,16.697621,-50.989445,K2.5V,8.84,2862,146,0.051013277,2863,63,0.02200489,2899,132,0.045532942,2874,271,0.094293667,2870,324,0.112891986
96077,293.010534,50.181545,F8,8.07,2882,147,0.051006246,2876,941,0.327190542,2866,305,0.106420098,2868,439,0.15306834,2849,611,0.214461214
102025,310.127332,-30.05201,K3V,10.05,2887,147,0.050917908,2889,50,0.017307027,2866,90,0.031402652,2863,353,0.123297241,2858,424,0.148355493
97144,296.172084,8.726532,G8III,6.43,2876,146,0.050764951,2868,153,0.05334728,2900,194,0.066896552,2871,243,0.084639498,2871,208,0.072448624
50802,155.585359,12.145902,M0Ve,10.36,2862,144,0.050314465,2863,165,0.057631855,2896,144,0.049723757,2877,26,0.009037192,2873,54,0.018795684
25709,82.350424,-34.515421,G3V,9.18,2883,145,0.050294832,2861,90,0.031457532,2847,162,0.056902002,2868,254,0.088563459,2869,309,0.107703032
112263,341.081292,51.4496,F8,7.49,2875,143,0.04973913,2884,71,0.024618585,2868,57,0.019874477,2860,173,0.06048951,2874,18,0.006263048
379,1.174923,67.166444,K1III,5.691,2877,143,0.049704553,2864,233,0.081354749,2845,301,0.105799649,2852,107,0.037517532,2877,169,0.058741745
102081,310.326084,30.191275,G5V,8.21,2882,143,0.049618321,2866,155,0.054082345,2855,105,0.036777583,2871,86,0.02995472,2883,71,0.024627125
98044,298.841942,58.250192,G9III,6.1,2862,142,0.049615653,2865,193,0.067364747,2842,106,0.037297678,2866,124,0.043265876,2851,86,0.030164854
27118,86.257505,4.00815,F2V,6.105,2851,140,0.049105577,2859,289,0.101084295,2871,303,0.10553814,2874,383,0.133263744,2864,628,0.219273743
13147,42.272583,-32.405897,G9IIIb,4.46,2877,141,0.049009385,2874,39,0.013569937,2848,94,0.033005618,2876,958,0.33310153,2877,1084,0.376781369
117484,357.338716,23.874337,F8,8.15,2857,140,0.04900245,2871,145,0.050505051,2878,83,0.028839472,2874,27,0.009394572,2870,22,0.007665505
69065,212.059572,-63.207951,G8/K0III,6.395,2884,141,0.04889043,2870,106,0.036933798,2878,114,0.039610841,2867,2082,0.726194629,2888,2396,0.829639889
92639,283.13589,-36.584175,G3V,8.55,2866,140,0.048848569,2870,230,0.080139373,2878,168,0.058373871,2852,328,0.115007013,2869,581,0.202509585
85930,263.41412,16.317567,K0III,5.691,2866,140,0.048848569,2876,161,0.055980529,2857,110,0.038501925,2860,481,0.168181818,2859,358,0.125218608
92262,282.04922,-14.708332,F9IV-Vm-2,6.85,2870,140,0.048780488,2882,96,0.033310201,2866,74,0.025819958,2861,37,0.012932541,2864,32,0.011173184
37590,115.700636,-26.351326,K1III,5.635,2872,140,0.048746518,2864,207,0.072276536,2871,115,0.04005573,2876,374,0.130041725,2860,377,0.131818182
103983,316.023726,3.980657,G5V,8.42,2866,139,0.048499651,2869,149,0.051934472,2873,214,0.074486599,2869,76,0.026490066,2874,32,0.011134308
82935,254.223619,-2.048605,F6V,8.25,2864,138,0.048184358,2854,80,0.028030834,2886,104,0.036036036,2871,82,0.028561477,2849,13,0.004563005
5016,16.069172,54.204247,G0,6.83,2885,139,0.048180243,2866,74,0.025819958,2868,93,0.032426778,2872,102,0.03551532,2866,21,0.007327285
68333,209.822847,-50.369647,G8/K0III,5.926,2857,137,0.047952398,2897,64,0.022091819,2861,102,0.03565187,2869,1582,0.551411642,2857,1874,0.655932797
99322,302.40195,-14.28691,K5-V,9.8,2882,138,0.047883414,2874,103,0.035838553,2886,102,0.035343035,2864,247,0.086243017,2857,322,0.112705635
106701,324.198485,-30.724672,G5V,8.67,2869,137,0.04775183,2871,101,0.03517938,2860,134,0.046853147,2858,1740,0.608817355,2863,1459,0.509605309
61359,188.596812,-23.39676,G5III,2.64,2852,136,0.047685835,2863,139,0.048550472,2882,143,0.049618321,2864,191,0.066689944,2862,108,0.037735849
6748,21.714852,-13.056511,F0.5V,5.517,2877,137,0.047619048,2874,49,0.017049408,2871,123,0.042842215,2864,345,0.120460894,2856,257,0.089985994
104766,318.362852,-22.546092,F7V,8.02,2878,136,0.047255038,2861,69,0.024117441,2871,197,0.068617207,2873,386,0.134354333,2877,232,0.080639555
16245,52.344488,-62.937525,F3V,4.71,2864,135,0.047136872,2879,230,0.07988885,2878,253,0.08790827,2874,37,0.012874043,2881,29,0.010065949
32742,102.429512,-19.383795,G3V,8.04,2865,135,0.047120419,2864,174,0.06075419,2857,146,0.051102555,2869,148,0.051585918,2868,147,0.05125523
15442,49.757894,-2.843194,G2V,7.039,2875,135,0.046956522,2849,87,0.030537031,2870,179,0.062369338,2885,113,0.039168111,2861,210,0.073400909
75132,230.28895,25.567153,K0,8.99,2862,134,0.046820405,2865,51,0.017801047,2894,251,0.086731168,2864,362,0.126396648,2865,520,0.181500873
14592,47.107373,57.012919,F9V,6.652,2868,133,0.04637378,2882,244,0.084663428,2893,108,0.03733149,2867,13,0.004534356,2886,20,0.006930007
92914,283.964372,-0.739477,K2III,7.39,2872,133,0.046309192,2884,95,0.032940361,2872,173,0.060236769,2862,197,0.068832984,2872,149,0.051880223
109527,332.79964,36.256326,G9V,7.27,2878,133,0.046212648,2864,112,0.039106145,2869,49,0.017079122,2870,1216,0.42369338,2855,1018,0.356567426
78330,239.909452,-29.632555,G0+V,7.33,2869,132,0.046009062,2858,251,0.087823653,2861,390,0.136315973,2862,72,0.025157233,2849,140,0.049140049
4293,13.751299,-69.527084,K2III,5.461,2879,132,0.045849253,2865,110,0.038394415,2866,68,0.023726448,2893,726,0.25095057,2856,773,0.270658263
45343,138.594885,52.686607,M0.0V,7.63,2882,132,0.045801527,2854,170,0.059565522,2855,112,0.039229422,2880,992,0.344444444,2874,1127,0.392136395
54043,165.882179,-38.400497,G5V,8.95,2861,131,0.045788186,2848,461,0.161867978,2904,308,0.106060606,2866,229,0.079902303,2874,529,0.184064022
37732,116.082273,-5.054947,G2/3V,7.72,2860,130,0.045454545,2882,185,0.064191534,2858,107,0.037438768,2852,51,0.017882188,2859,46,0.016089542
84824,260.048429,9.460954,G0V,7.97,2889,131,0.04534441,2890,152,0.052595156,2871,155,0.053988157,2860,1300,0.454545455,2862,1123,0.392382949
101932,309.841877,10.075733,K2V,8.56,2869,130,0.045311955,2882,247,0.085704372,2872,122,0.042479109,2861,102,0.03565187,2874,138,0.048016701
64077,196.973475,27.555956,K4III,6.2,2869,130,0.045311955,2876,83,0.028859527,2883,155,0.053763441,2867,148,0.051621904,2885,129,0.044714038
53301,163.527268,-23.184847,G1/2V,8.12,2855,129,0.045183888,2859,175,0.061210213,2875,73,0.025391304,2891,58,0.020062262,2879,33,0.011462313
78685,240.940382,4.986835,G9III,6.076,2860,129,0.045104895,2864,128,0.044692737,2860,207,0.072377622,2867,193,0.067317754,2859,172,0.060160895
5389,17.241463,-30.929278,G8/K0V,9.11,2846,128,0.044975404,2850,125,0.043859649,2880,175,0.060763889,2872,351,0.122214485,2887,200,0.069276065
77348,236.850609,-1.063418,G8V,8.04,2870,129,0.044947735,2854,49,0.017168886,2850,68,0.023859649,2863,414,0.144603563,2873,385,0.134006265
42401,129.688586,-13.256691,K4+V(k),9.63,2879,129,0.044807225,2871,85,0.029606409,2889,83,0.028729664,2866,389,0.135729239,2871,393,0.136886102
9829,31.626015,24.333992,G2V-,6.885,2866,128,0.044661549,2853,149,0.052225727,2864,161,0.056215084,2876,257,0.089360223,2873,368,0.128089105
62527,192.204701,61.378383,G1V,7.35,2853,127,0.044514546,2852,168,0.058906031,2868,98,0.034170153,2856,2284,0.799719888,2851,2176,0.763240968
3730,11.978454,20.925345,F6V,6.6,2879,128,0.044459882,2867,218,0.07603767,2877,331,0.1150504,2858,1584,0.55423373,2864,1719,0.600209497
84691,259.702198,28.822969,K0III,5.688,2872,127,0.044220056,2865,145,0.05061082,2862,190,0.066387142,2866,109,0.0380321,2865,66,0.023036649
117627,357.836745,-36.034317,G6V,7.85,2878,127,0.044127867,2865,91,0.031762653,2872,101,0.035167131,2861,460,0.160782943,2875,608,0.211478261
98828,301.041856,25.790228,K2.5V,7.767,2871,126,0.043887147,2878,338,0.117442669,2848,336,0.117977528,2863,1370,0.478519036,2873,1099,0.382526975
62763,192.924675,27.540715,G0III,4.94,2873,126,0.043856596,2872,329,0.114554318,2865,246,0.085863874,2859,265,0.092689752,2870,461,0.160627178
115220,350.066039,-3.919145,F6V,6.67,2856,125,0.043767507,2872,50,0.017409471,2878,60,0.020847811,2884,136,0.047156727,2857,8,0.00280014
108525,329.787177,3.197767,G9V,8.4,2869,125,0.043569188,2876,138,0.04798331,2882,161,0.055863983,2842,90,0.03166784,2867,35,0.012207883
99445,302.76476,21.13458,K0III,6.24,2892,126,0.043568465,2861,141,0.049283467,2884,142,0.049237171,2855,111,0.038879159,2880,155,0.053819444
90144,275.946089,14.907726,G0,7.8,2852,124,0.043478261,2858,263,0.092022393,2861,170,0.059419783,2870,71,0.024738676,--,--,--
117259,356.643545,55.152242,F5V,7.85,2882,125,0.043372658,2884,584,0.202496533,2875,392,0.136347826,2869,2267,0.790170791,2882,2469,0.856696738
110341,335.232488,8.186744,F5V,6.178,2854,123,0.043097407,2862,151,0.052760307,2869,81,0.028232834,2864,1339,0.467527933,2888,1288,0.44598338
117258,356.642134,-8.996898,F9V,7.24,2862,123,0.042976939,2867,19,0.006627136,2872,54,0.018802228,2880,1524,0.529166667,2881,1037,0.359944464
4288,13.742109,23.628374,K0IV(e),5.45,2889,124,0.042921426,2895,146,0.050431779,2859,125,0.043721581,2864,984,0.343575419,2848,1363,0.478581461
69237,212.619459,-29.134211,K0V,9.65,2857,122,0.042702135,2850,59,0.020701754,2858,81,0.028341498,2862,34,0.011879804,--,--,--
66170,203.447716,-68.518979,G1IV,8.72,2870,122,0.042508711,2871,167,0.058167886,2856,109,0.038165266,2864,162,0.056564246,2856,163,0.057072829
58989,181.415427,62.933126,K1III-IV,6.14,2855,121,0.042381786,2861,136,0.047535827,2894,201,0.069454043,2855,112,0.039229422,2888,97,0.033587258
96081,293.022733,25.596331,F5V,6.879,2883,122,0.042317031,2880,59,0.020486111,2862,68,0.023759609,2852,132,0.04628331,2861,82,0.028661307
61296,188.392744,-12.830202,G8III/IV,5.591,2860,121,0.042307692,2855,44,0.015411559,2878,85,0.029534399,2877,30,0.010427529,2871,56,0.019505399
110102,334.549257,-63.006445,G3V,8.47,2862,121,0.042278127,2863,66,0.023052742,2858,132,0.046186144,2848,573,0.20119382,2854,485,0.169936931
106944,324.888609,2.243558,K0III,5.106,2864,121,0.042248603,2858,144,0.050384885,2863,131,0.0457562,2876,47,0.016342142,2874,79,0.027487822
105370,320.139363,60.756407,G5III,6.11,2869,121,0.042174974,2861,203,0.070954212,2876,163,0.056675939,2866,197,0.068736916,2881,168,0.058313086
11024,35.496592,-29.35208,G5V,7.88,2843,119,0.041857193,2865,32,0.011169284,2874,52,0.01809325,2873,386,0.134354333,2869,174,0.06064831
4185,13.367596,37.418211,K2III,6.07,2857,119,0.041652083,2862,102,0.035639413,2854,146,0.051156272,2882,301,0.10444136,2858,239,0.083624913
43618,133.256703,9.185121,G0,8.66,2865,119,0.041535777,2874,13,0.004523312,2876,94,0.032684284,2884,246,0.085298197,2874,18,0.006263048
112529,341.888015,-19.613376,G8III,5.26,2872,119,0.04143454,2865,271,0.094589878,2866,332,0.115840893,2880,342,0.11875,2846,429,0.150737878
101446,308.404771,1.269253,G8IV,8.06,2874,119,0.041405706,2888,93,0.032202216,2871,157,0.054684779,2870,100,0.034843206,2853,54,0.018927445
57488,176.753783,23.720475,F7V,6.96,2881,119,0.041305102,2884,136,0.047156727,2874,59,0.02052888,2864,128,0.044692737,2851,128,0.044896528
22325,72.135555,-16.329487,F8V,5.768,2868,118,0.041143654,2869,68,0.023701638,2860,129,0.045104895,2862,2729,0.953529001,2891,2702,0.934624697
51177,156.792917,-62.018878,F8V,7.58,2874,117,0.040709812,2872,116,0.040389972,2874,62,0.021572721,2874,129,0.044885177,2868,140,0.048814505
66763,205.25978,22.495769,K0III,5.58,2882,117,0.040596808,2878,297,0.103196664,2858,118,0.041287614,2871,402,0.140020899,2855,358,0.125394046
72573,222.585082,82.511944,F9V,5.64,2835,115,0.040564374,2853,197,0.069050123,2868,143,0.04986053,2862,225,0.078616352,2888,405,0.140235457
11514,37.120279,-45.022941,G3V,8.66,2843,115,0.040450229,2876,138,0.04798331,2870,126,0.043902439,2877,177,0.061522419,2862,181,0.063242488
27435,87.145584,-4.094643,G2V,5.97,2849,115,0.04036504,2868,63,0.021966527,2890,167,0.057785467,2862,170,0.059399022,2850,192,0.067368421
75819,232.329303,-49.953081,G8V,7.69,2892,116,0.04011065,2865,114,0.039790576,2869,121,0.042174974,2881,239,0.082957306,2863,351,0.122598673
19070,61.309831,-1.011819,G5/6IV,6.96,2872,114,0.039693593,2871,129,0.044932079,2868,71,0.024755927,2861,36,0.012583013,2865,86,0.030017452
72604,222.670735,22.907615,G2,7.492,2853,113,0.039607431,2872,100,0.034818942,2873,75,0.026105117,2870,797,0.277700348,2855,722,0.252889667
1746,5.518869,-26.709335,G5V,8.94,2856,113,0.039565826,2864,323,0.11277933,2864,174,0.06075419,2871,234,0.081504702,2872,509,0.177228412
80725,247.219455,18.414048,K2V,6.98,2889,114,0.039460021,2885,178,0.06169844,2872,166,0.057799443,2865,41,0.014310646,2865,48,0.016753927
42612,130.268193,-2.012585,G5V,8.47,2865,113,0.039441536,2853,76,0.026638626,2887,99,0.034291652,2865,1475,0.514834206,2856,1294,0.453081232
120005,138.602872,52.686365,K7.0V,7.72,2866,113,0.039427774,2845,87,0.030579965,2879,67,0.023271969,2866,749,0.261339846,2869,729,0.254095504
42515,130.025594,-35.308354,G5II/III,3.972,2850,112,0.039298246,2867,358,0.124869201,2869,320,0.111537121,2873,2157,0.750783153,2870,2173,0.757142857
476,1.424841,13.396268,G4III,5.553,2878,113,0.039263377,2875,89,0.030956522,2879,101,0.035081626,2887,321,0.111188085,2870,289,0.100696864
83243,255.192887,-64.55033,F3V,8.04,2863,112,0.039119804,2870,253,0.08815331,2876,84,0.029207232,2883,28,0.009712105,2860,14,0.004895105
107020,325.115658,-2.01758,G6V,8.55,2890,113,0.039100346,2860,48,0.016783217,2871,141,0.049111808,2869,117,0.04078076,2874,128,0.04453723
25119,80.656247,2.60316,K2.5V,7.747,2867,112,0.039065225,2868,88,0.030683403,2882,136,0.047189452,2875,51,0.01773913,2876,42,0.014603616
10483,33.797124,-35.117753,G0V,8.24,2868,112,0.039051604,2873,75,0.026105117,2860,48,0.016783217,2882,625,0.216863289,2867,657,0.2291594
7822,25.151729,-36.483616,G5V,7.89,2864,111,0.038756983,2869,72,0.025095852,2870,121,0.042160279,2865,124,0.043280977,2882,119,0.04129077
75069,230.108872,0.244668,K1V,9.31,2891,112,0.03874092,2885,38,0.013171577,2880,98,0.034027778,2871,34,0.011842564,2860,3,0.001048951
49599,151.867543,-37.503897,G8V,8.57,2841,110,0.038718761,2868,93,0.032426778,2878,156,0.054204309,2871,127,0.044235458,2861,143,0.049982524
106951,324.91361,-12.62219,G2V,8.46,2870,111,0.038675958,2841,69,0.024287223,2860,114,0.03986014,2875,470,0.163478261,2857,450,0.157507875
46390,141.896847,-8.658602,K3IIIa,1.97,2855,110,0.038528897,2865,109,0.038045375,2872,131,0.045612813,2866,35,0.012212142,2855,26,0.00910683
11205,36.066462,-36.907741,G5V,8.78,2868,110,0.038354254,2854,163,0.057112824,2861,208,0.072701852,2864,1370,0.478351955,2828,1087,0.38437058
59806,183.954685,35.246814,G0V,9.13,2869,110,0.038340885,2866,26,0.009071877,2878,109,0.037873523,2890,1610,0.557093426,2871,1349,0.469871125
98337,299.689286,19.492147,M0-III,3.47,2876,110,0.038247566,2865,83,0.028970332,2854,89,0.031184303,2880,19,0.006597222,2868,22,0.007670851
26030,83.307047,-65.022693,G1V,8.6,2860,109,0.038111888,2871,91,0.031696273,2845,132,0.046397188,2879,44,0.015283084,2858,30,0.010496851
31397,98.724961,-34.836202,G1V,8.55,2863,109,0.038071952,2875,147,0.051130435,2860,92,0.032167832,2847,225,0.079030558,2884,227,0.078710125
52498,161.002578,46.206655,F9V,7.28,2874,109,0.037926235,2865,97,0.033856894,2876,100,0.034770515,2863,47,0.016416346,2871,36,0.012539185
3170,10.106957,-59.454604,G0VFe-0.9CH-0.4,5.88,2877,109,0.037886688,2859,127,0.044421126,2862,281,0.098183089,2882,45,0.015614157,2860,119,0.041608392
112763,342.543852,-41.490104,G9V,7.77,2886,109,0.037768538,2871,33,0.011494253,2872,69,0.02402507,2875,425,0.147826087,2863,145,0.050646175
29294,92.644502,-27.154341,K1III,5.72,2861,108,0.037749039,2866,104,0.036287509,2876,84,0.029207232,2877,145,0.050399722,2852,158,0.055399719
19428,62.411902,31.652131,F8V,6.88,2864,108,0.037709497,2861,193,0.06745893,2870,157,0.054703833,2861,100,0.034952814,2866,67,0.02337753
42112,128.767508,11.283721,F8,7.47,2872,107,0.037256267,2861,123,0.042991961,2865,77,0.026876091,2886,42,0.014553015,2886,77,0.026680527
46026,140.801062,-28.83388,G8.5IIIbFe-1,4.68,2878,107,0.037178596,2879,125,0.043417853,2877,82,0.028501912,2870,212,0.073867596,2878,135,0.046907575
493,1.47812,18.235006,F8,7.45,2861,106,0.037049983,2878,21,0.007296734,2869,34,0.011850819,2874,348,0.121085595,2871,1,0.000348311
84676,259.663632,-1.509898,G3V,8.02,2875,106,0.036869565,2874,99,0.034446764,2855,211,0.073905429,2861,475,0.166025865,2869,484,0.168699895
46325,141.67989,26.350686,G8III,8.38,2882,106,0.036780014,2859,155,0.05421476,2852,76,0.026647966,2847,7,0.002458728,--,--,--
103833,315.607948,27.807344,G0.IIIV,7.374,2882,106,0.036780014,2875,68,0.023652174,2856,119,0.041666667,2870,81,0.028222997,2880,93,0.032291667
51914,159.089254,36.326927,F4V,6.298,2883,106,0.036767256,2871,80,0.027864855,2879,59,0.020493227,2879,181,0.062869052,2881,81,0.028115238
90174,276.014949,-3.583157,F0V,6.38,2856,105,0.036764706,2866,345,0.120376832,2866,308,0.107466853,2845,417,0.146572935,2849,661,0.232011232
35146,108.978765,59.637466,K2III,5.2,2859,105,0.036726128,2871,73,0.025426681,2877,185,0.064303094,2881,114,0.039569594,2856,135,0.047268908
112447,341.673253,12.172887,F6V,4.2,2868,105,0.036610879,2884,74,0.025658807,2857,50,0.017500875,2867,111,0.038716428,2882,163,0.056557946
22654,73.098053,18.996917,K0,10.29,2868,105,0.036610879,2862,61,0.021313767,2867,41,0.014300663,2861,1416,0.494931842,2857,1418,0.496324816
62268,191.40855,-60.981318,K2-III,4.693,2865,104,0.036300175,2882,219,0.075988897,2890,209,0.072318339,2856,1863,0.652310924,2865,2103,0.734031414
20218,64.987824,-4.438761,G5V,7.82,2874,104,0.0361865,2862,66,0.023060797,2864,126,0.043994413,2866,45,0.015701326,2860,13,0.004545455
76398,234.05276,35.705395,G5,7.48,2849,102,0.035802036,2878,114,0.039610841,2874,46,0.016005567,2869,30,0.010456605,2855,41,0.014360771
110649,336.234823,-57.797448,G2IV-V,5.31,2852,102,0.035764376,2882,102,0.035392089,2850,45,0.015789474,2870,113,0.039372822,2850,70,0.024561404
82267,252.147976,37.013368,K7.V,8.4,2866,102,0.035589672,2870,78,0.0271777,2874,130,0.045233125,2878,126,0.043780403,2871,37,0.012887496
4041,12.958574,78.625771,G7V,8.45,2849,101,0.035451035,2869,120,0.04182642,2875,123,0.042782609,2847,77,0.027046013,2876,67,0.023296245
91095,278.72901,-30.729774,G3V,8.68,2857,101,0.035351768,2864,73,0.025488827,2868,96,0.033472803,2871,525,0.182863114,2869,559,0.194841408
65550,201.569177,46.028058,K0III:,5.88,2868,101,0.035216179,2882,103,0.03573907,2879,130,0.045154568,2849,96,0.033696034,2884,53,0.018377254
112203,340.874902,-41.414346,K0III,4.847,2869,101,0.035203904,2865,68,0.023734729,2885,86,0.029809359,2840,2299,0.809507042,2878,2355,0.818276581
12608,40.52753,-38.383687,G8III,5.999,2847,100,0.035124693,2870,90,0.031358885,2871,32,0.011145942,2872,464,0.161559889,2861,499,0.17441454
8433,27.173218,32.690202,F8V,5.79,2858,100,0.034989503,2858,45,0.015745276,2854,46,0.01611773,2865,137,0.047818499,2862,85,0.029699511
48718,149.052104,-40.786941,K2.5V,8.98,2873,100,0.034806822,2876,164,0.057023644,2851,58,0.020343739,2864,204,0.07122905,2890,214,0.074048443
18388,58.95559,-4.52683,F5V,7.05,2882,100,0.034698126,2867,94,0.032786885,2882,90,0.031228314,2860,148,0.051748252,2882,144,0.049965302
43141,131.812247,-51.921373,G2V,7.81,2860,99,0.034615385,2867,136,0.047436345,2871,94,0.032741205,2871,90,0.031347962,2857,77,0.026951348
17936,57.537036,6.620691,G0,7.72,2869,99,0.034506797,2855,111,0.038879159,2866,70,0.024424285,2867,958,0.334147192,2872,957,0.33321727
100363,305.313458,28.106837,G4IV,8.49,2855,98,0.034325744,2866,57,0.019888346,2856,48,0.016806723,2879,131,0.04550191,2868,75,0.026150628
50335,154.172567,23.417312,F0IIIa,3.41,2858,97,0.033939818,2887,182,0.063041219,2876,134,0.04659249,2858,272,0.095171449,2859,621,0.217208814
96425,294.064003,-81.247134,G8IV/V,8.47,2861,97,0.033904229,2893,117,0.040442447,2856,99,0.034663866,2878,2400,0.833912439,2857,2390,0.836541827
115768,351.81164,1.122606,K0/1III,6.26,2878,97,0.033703961,2861,90,0.031457532,2887,116,0.040180118,2867,58,0.020230206,2867,41,0.014300663
44324,135.40433,49.736824,G5,7.92,2851,96,0.033672396,2868,96,0.033472803,2872,171,0.05954039,2877,4,0.001390337,2874,5,0.001739736
87540,268.264749,-10.899563,K1V,6.17,2858,96,0.033589923,2865,69,0.02408377,2872,93,0.032381616,2869,74,0.025792959,2871,37,0.012887496
72467,222.2774,56.895982,F8,8.16,2863,96,0.033531261,2876,33,0.01147427,2866,37,0.012909979,2871,139,0.048415186,2862,7,0.002445842
102431,311.33803,57.579727,G0IVb,4.51,2868,96,0.033472803,2878,120,0.041695622,2864,72,0.025139665,2870,2413,0.840766551,2851,2632,0.923184847
87312,267.606581,-61.924619,F6V,6.78,2852,95,0.033309958,2874,30,0.010438413,2873,140,0.048729551,2860,35,0.012237762,2854,40,0.014015417
114590,348.213974,-51.685995,G2V,9.1,2892,96,0.033195021,2864,53,0.018505587,2891,74,0.025596679,2860,2307,0.806643357,2871,1956,0.681295716
63023,193.733357,-6.3386,K5,10.43,2873,95,0.033066481,2875,56,0.019478261,2875,50,0.017391304,2853,173,0.060637925,2859,219,0.07660021
16531,53.214819,-61.016873,K0III,6.425,2877,95,0.033020507,2887,65,0.022514721,2868,41,0.014295676,2859,543,0.189926548,2861,585,0.20447396
41254,126.251495,-74.912199,G3IV/V,7.17,2879,95,0.032997569,2874,99,0.034446764,2860,89,0.031118881,2877,156,0.054223149,2844,122,0.042897328
106551,323.694029,38.53406,K0.5IIIFe0.5,4.91,2884,95,0.032940361,2879,106,0.03681834,2859,121,0.04232249,2870,238,0.082926829,2865,256,0.089354276
66115,203.297142,-8.443348,G2V,7.36,2871,94,0.032741205,2877,76,0.026416406,2870,18,0.006271777,2861,142,0.049632995,2849,123,0.043173043
5682,18.259601,33.154943,F8IV,7.43,2877,94,0.032672923,2869,61,0.021261764,2870,50,0.017421603,2876,30,0.010431154,2855,22,0.007705779
3578,11.424468,-48.301254,G4V,7.86,2852,93,0.032608696,2871,137,0.047718565,2852,96,0.033660589,2876,123,0.042767733,2871,118,0.041100662
102945,312.857281,-5.626659,F6V,6.07,2863,93,0.032483409,2872,311,0.108286908,2871,136,0.047370254,2872,1642,0.571727019,2885,2289,0.793414211
107107,325.432134,6.420849,G5,8.4,2879,93,0.032302883,2873,177,0.061608075,2864,91,0.031773743,2859,41,0.014340679,2884,160,0.055478502
20948,67.37646,17.863163,F6V,6.89,2865,92,0.032111693,2878,189,0.065670605,2891,94,0.032514701,2863,581,0.202933985,2856,414,0.144957983
44343,135.454128,-26.563512,F7V,7.28,2869,92,0.032066922,2853,21,0.007360673,2849,44,0.015444015,2856,79,0.027661064,2855,19,0.006654991
11651,37.569199,33.833706,K1III,6.26,2860,91,0.031818182,2859,99,0.034627492,2882,156,0.054129077,2852,265,0.092917251,2869,294,0.10247473
118114,359.386979,-82.169805,K0III,5.734,2868,91,0.031729428,2867,74,0.025810952,2861,44,0.015379238,2869,528,0.18403625,2876,525,0.182545202
23148,74.712365,-82.470513,G8/K0III,5.841,2875,91,0.031652174,2875,134,0.046608696,2869,88,0.030672708,2874,280,0.097425191,2861,260,0.090877316
81749,250.46098,-54.74966,G6/8,7.98,2878,91,0.03161918,2866,58,0.020237264,2873,46,0.016011138,2875,266,0.092521739,2855,194,0.067950963
16509,53.14501,-50.378645,K2III,5.67,2857,90,0.031501575,2866,56,0.019539428,2877,127,0.044143205,2876,156,0.054242003,2870,133,0.046341463
79629,243.737842,60.669776,G4,7.69,2869,90,0.031369815,2856,120,0.042016807,2868,37,0.012900976,2881,40,0.013884068,2861,7,0.002446697
83854,257.061895,-17.609053,K0III,5.98,2873,90,0.03132614,2863,61,0.021306322,2881,97,0.033668865,2856,64,0.022408964,2884,90,0.031206657
73184,224.366669,-21.415498,K4V,5.72,2861,88,0.030758476,2884,146,0.050624133,2874,40,0.013917884,2858,2546,0.89083275,2874,2551,0.887613083
103735,315.305681,-35.184103,G3V,7.66,2862,88,0.030747729,2873,142,0.049425687,2888,134,0.046398892,2869,158,0.055071453,2853,280,0.098142306
49024,150.024658,-36.043236,G1V,7.36,2879,88,0.030566169,2867,266,0.092779909,2861,123,0.042991961,2855,8,0.002802102,2853,12,0.004206099
79195,242.460488,-3.466736,K4III,5.401,2859,87,0.03043022,2853,87,0.030494217,2852,96,0.033660589,2882,35,0.012144344,2866,18,0.00628053
51161,156.752019,19.364536,K0,6.15,2872,87,0.030292479,2877,49,0.01703163,2881,88,0.03054495,2869,65,0.022655978,2870,67,0.023344948
113658,345.282747,-9.553916,K0III,7.86,2889,87,0.030114226,2867,130,0.045343565,2856,129,0.045168067,2884,117,0.040568655,2881,79,0.027421034
117668,357.952835,-33.452493,G5V,7.84,2863,86,0.030038421,2872,28,0.009749304,2863,102,0.035626965,2869,443,0.154409202,2866,155,0.054082345
115286,350.236785,-18.988575,G3V,7.74,2866,86,0.030006978,2878,86,0.029881862,2871,36,0.012539185,2868,828,0.288702929,2864,1111,0.387918994
92953,284.070629,-42.710674,K0III,5.355,2866,86,0.030006978,2875,34,0.011826087,2860,66,0.023076923,2858,1134,0.396780966,2871,1452,0.505747126
52721,161.67801,-26.048152,K0/1III,6.714,2872,86,0.02994429,2872,61,0.021239554,2858,68,0.023792862,2852,1264,0.443197756,2860,1800,0.629370629
24864,79.95433,2.513612,F7V,6.99,2875,86,0.029913043,2873,121,0.042116255,2853,149,0.052225727,2871,14,0.00487635,2894,10,0.003455425
85289,261.420381,16.383969,F5III,6.62,2879,86,0.029871483,2855,203,0.071103327,2864,188,0.065642458,2847,718,0.252195293,2876,865,0.300764951
53509,164.190997,-17.452204,G3V,7.9,2864,84,0.029329609,2856,37,0.012955182,2884,50,0.017337032,2865,25,0.008726003,2854,37,0.012964261
16563,53.306206,46.257372,K2...,8.25,2875,84,0.029217391,2873,72,0.025060912,2860,73,0.025524476,2871,13,0.004528039,2859,30,0.010493179
116478,354.024998,18.442696,G5.V,7.6,2862,83,0.029000699,2850,127,0.044561404,2877,92,0.031977755,2858,1199,0.419524143,2870,1488,0.518466899
114034,346.397198,20.240935,F8IV,7.24,2874,83,0.02887961,2852,43,0.015077139,2874,41,0.014265832,2857,93,0.032551628,2870,3,0.001045296
70319,215.813687,1.241569,G1.5V,6.27,2878,83,0.028839472,2862,236,0.082459818,2860,243,0.084965035,2865,14,0.004886562,2877,77,0.02676399
98698,300.696024,3.326185,K4V(k),7.48,2890,83,0.028719723,2857,124,0.04340217,2867,148,0.051621904,2853,2242,0.785839467,2853,2176,0.762705924
417,1.26593,-0.503036,K0III,6.31,2862,82,0.028651293,2864,48,0.016759777,2873,75,0.026105117,2883,108,0.037460978,2882,77,0.026717557
113994,346.276185,16.562843,G8IV,6.44,2869,82,0.028581387,2875,27,0.009391304,2879,43,0.014935742,2881,2785,0.966678237,2871,2654,0.92441658
64241,197.497029,17.529447,F5V,4.85,2877,82,0.028501912,2863,131,0.0457562,2871,43,0.01497736,2874,112,0.038970077,2874,160,0.055671538
66854,205.514658,-48.465807,K0V,9.18,2879,82,0.028482112,2873,104,0.036199095,2852,146,0.051192146,2858,74,0.025892232,2871,51,0.017763845
6878,22.143166,42.26769,F8V,6.66,2892,82,0.02835408,2864,86,0.030027933,2869,85,0.029627048,2898,36,0.01242236,2864,55,0.019203911
530,1.608439,42.752759,G1V,8.36,2862,81,0.028301887,2878,77,0.026754691,2872,50,0.017409471,2875,81,0.028173913,2873,56,0.01949182
15643,50.350041,-23.635143,G7IIbCN-1Hdel-1,5.504,2869,81,0.028232834,2880,130,0.045138889,2868,106,0.036959554,2849,141,0.049491049,2856,66,0.023109244
59833,184.034882,25.760375,F5.IV,8.08,2871,81,0.028213166,2879,228,0.079194165,2864,113,0.039455307,2857,502,0.175708785,2887,697,0.241427087
7751,24.948096,-56.1964,K0V,5.96,2878,80,0.027797081,2878,133,0.046212648,2863,46,0.016067063,2861,326,0.113946173,2870,187,0.065156794
55756,171.372722,-36.063062,K0III,5.21,2879,80,0.027787426,2869,110,0.038340885,2887,98,0.033945272,2866,246,0.085833915,2858,182,0.063680896
109324,332.232257,70.240199,F5V,7.76,2882,80,0.027758501,2879,131,0.04550191,2864,224,0.078212291,2847,41,0.014401124,2864,63,0.021997207
12273,39.508466,72.818253,G8III,5.181,2856,79,0.027661064,2871,58,0.02020202,2864,94,0.032821229,2865,256,0.089354276,2858,183,0.064030791
96528,294.365406,40.588867,F8,8.42,2861,79,0.027612723,2864,62,0.021648045,2859,94,0.032878629,2881,8,0.002776814,2861,2,0.000699056
69493,213.419956,-0.845463,F6V,5.9,2876,79,0.027468707,2873,631,0.219631048,2852,529,0.185483871,2849,1914,0.671814672,2872,2232,0.777158774
54539,167.415869,44.498487,K1III,3.01,2859,78,0.027282267,2872,127,0.044220056,2852,177,0.062061711,2869,46,0.016033461,2854,65,0.022775053
67652,207.911319,-31.31956,F7/8V,7.18,2869,78,0.027187173,2854,166,0.05816398,2870,24,0.008362369,2857,33,0.011550578,2869,1,0.000348554
32990,103.095259,-5.316278,K0III,6.3,2870,78,0.0271777,2873,84,0.029237731,2865,94,0.032809773,2850,307,0.107719298,2849,370,0.12987013
10321,33.229183,40.668363,G5V,7.21,2876,78,0.027121001,2859,70,0.024484085,2859,122,0.042672263,2843,1159,0.407667956,2867,1014,0.353679805
76509,234.383368,54.508728,K1III:,5.85,2877,78,0.027111575,2868,101,0.035216179,2868,93,0.032426778,2842,519,0.182617875,2864,590,0.206005587
89448,273.821151,68.755809,K1III,5.969,2880,78,0.027083333,2872,138,0.048050139,2873,130,0.045248869,2874,394,0.137091162,2879,344,0.119485933
56845,174.82028,-30.348958,G8/K0V,8.39,2853,77,0.026989134,2881,63,0.021867407,2859,76,0.026582721,2873,522,0.181691612,2865,757,0.264223386
73241,224.536668,-48.862989,G4V,6.35,2862,77,0.026904263,2854,158,0.055360897,2884,117,0.040568655,2885,96,0.033275563,2857,71,0.024851243
92969,284.107158,65.258084,G8III,5.632,2871,77,0.026819923,2876,82,0.028511822,2862,179,0.062543676,2868,121,0.042189679,2878,108,0.03752606
37088,114.319547,-4.110981,F3IV,5.143,2876,77,0.026773296,2858,116,0.040587824,2855,139,0.048686515,2859,2,0.000699545,2878,15,0.005211953
59527,183.103731,27.380096,F4V,8.09,2882,77,0.026717557,2879,239,0.083014936,2864,114,0.039804469,2855,1815,0.635726795,2871,1843,0.641936607
112697,342.323192,50.976708,G0,6.75,2849,76,0.026676027,2852,184,0.064516129,2870,78,0.0271777,2881,39,0.013536966,--,--,--
47255,144.481981,-36.925971,G3/5(V),7.74,2866,76,0.026517795,2872,66,0.022980501,2875,28,0.00973913,2876,48,0.016689847,2852,41,0.014375877
109090,331.475215,27.967036,F8/G0V,7.79,2867,76,0.026508546,2876,124,0.043115438,2872,68,0.02367688,2890,20,0.006920415,--,--,--
47267,144.506057,-43.190946,G8IIIBa1.5,5.5,2871,76,0.026471613,2861,76,0.026564138,2882,50,0.017349063,2872,220,0.076601671,2872,150,0.052228412
107095,325.386913,-14.04761,G1IV,5.18,2872,76,0.026462396,2872,114,0.039693593,2879,50,0.017367141,2855,1579,0.553064799,2864,1338,0.467178771
72677,222.895649,-17.790365,F6V,6.557,2875,76,0.026434783,2868,29,0.010111576,2885,66,0.02287695,2878,39,0.013551077,2870,35,0.012195122
86765,265.934388,-3.917865,G8V,7.67,2844,75,0.026371308,2873,63,0.021928298,2883,123,0.042663892,2853,78,0.027339642,2844,181,0.063642757
96948,295.624003,1.586525,G5V,7.64,2852,75,0.026297335,2860,73,0.025524476,2866,67,0.02337753,2863,2393,0.835836535,2878,2374,0.824878388
46816,143.106535,-11.184637,K1Vp,7.891,2856,75,0.026260504,2855,107,0.037478109,2886,68,0.023562024,2861,11,0.00384481,2877,37,0.012860619
114156,346.779414,-23.159448,K6Vk,9.64,2866,75,0.026168876,2867,80,0.027903732,2867,46,0.016044646,2879,5,0.001736714,2862,26,0.009084556
86667,265.618175,24.564056,K4III,5.57,2875,75,0.026086957,2866,51,0.017794836,2866,253,0.088276343,2856,17,0.005952381,2900,19,0.006551724
7361,23.7116,-31.892317,K0/1III,6.11,2868,74,0.025801953,2881,113,0.039222492,2862,72,0.025157233,2857,412,0.14420721,2876,415,0.144297636
113651,345.259037,22.391235,F5,7.66,2873,74,0.025757048,2871,69,0.024033438,2874,35,0.012178149,2870,326,0.11358885,2870,446,0.155400697
94905,289.688175,16.488364,F7V,7.01,2875,74,0.02573913,2887,142,0.049186006,2866,34,0.011863224,2867,114,0.039762818,2883,95,0.032951786
92919,283.971771,23.556649,K0V,8.019,2875,74,0.02573913,2878,74,0.0257123,2865,90,0.031413613,2868,5,0.001743375,2856,7,0.00245098
40793,124.884541,75.756907,G8III,5.56,2878,74,0.0257123,2856,91,0.031862745,2861,70,0.02446697,2873,134,0.046641142,2871,113,0.039359108
19781,63.606882,14.625032,G5V,8.419,2888,74,0.025623269,2882,89,0.030881332,2874,36,0.012526096,2874,16,0.005567154,2856,58,0.020308123
5110,16.374645,15.390062,K3.5V,9.17,2864,73,0.025488827,2851,81,0.028411084,2865,104,0.036300175,2865,17,0.005933682,2863,20,0.006985679
109144,331.638215,1.85713,F6V,7.25,2867,73,0.025462156,2864,55,0.019203911,2862,23,0.008036338,2874,1183,0.411621434,2867,1331,0.464248343
89487,273.919243,-63.055371,K0III/IV,5.591,2891,73,0.025250778,2889,51,0.017653167,2870,32,0.011149826,2867,396,0.138123474,2851,357,0.125219221
19261,61.924941,15.162796,F3V,6.059,2865,72,0.02513089,2870,201,0.070034843,2859,82,0.028681357,2872,395,0.137534819,2877,352,0.12234967
79882,244.580374,-4.69251,G9.5IIIbFe-0.5,3.23,2865,72,0.02513089,2852,67,0.023492286,2887,85,0.029442328,2884,86,0.029819695,2855,49,0.017162872
21393,68.88766,-30.562341,G8+III,3.82,2871,72,0.02507837,2866,79,0.02756455,2880,92,0.031944444,2865,127,0.044328098,2855,119,0.041681261
42539,130.07965,-79.67404,F8V,8.11,2884,72,0.024965326,2869,14,0.004879749,2872,83,0.028899721,2873,135,0.04698921,2869,272,0.094806553
113989,346.275381,68.417064,G6V,7.48,2845,71,0.024956063,2858,170,0.059482155,2864,99,0.034567039,2862,35,0.01222921,2861,96,0.033554701
655,2.014528,-33.529326,K1III,5.668,2852,71,0.024894811,2869,92,0.032066922,2860,77,0.026923077,2859,243,0.084994753,2874,187,0.06506611
35279,109.325114,-40.656557,G3V,7.56,2864,71,0.024790503,2864,77,0.026885475,2878,55,0.019110493,2876,7,0.002433936,--,--,--
46771,142.986408,11.299827,G9.5III,4.973,2870,71,0.024738676,2888,146,0.050554017,2870,146,0.05087108,2857,53,0.018550928,2862,46,0.016072676
21152,68.020036,5.41004,F5V,6.352,2873,71,0.024712844,2866,549,0.191556176,2873,223,0.077619213,2869,534,0.186127571,2860,611,0.213636364
49363,151.151346,53.891714,F7IV,5.722,2875,71,0.024695652,2878,73,0.025364837,2860,95,0.033216783,2879,52,0.018061827,2875,31,0.010782609
26885,85.619302,1.474629,K1III,4.9,2876,71,0.024687065,2854,168,0.058864751,2863,138,0.048201188,2840,100,0.035211268,2861,91,0.03180706
5831,18.696495,-29.390379,G5V,9.12,2877,71,0.024678485,2860,30,0.01048951,2856,56,0.019607843,2867,2339,0.815835368,2887,2459,0.851749221
81072,248.384111,46.553456,F5,8.49,2855,70,0.024518389,2873,36,0.012530456,2857,54,0.018900945,2859,37,0.012941588,2888,7,0.002423823
89816,274.950716,-4.961619,F6V,7.59,2867,70,0.024415766,2882,13,0.004510756,2868,23,0.008019526,2849,107,0.037557038,2872,48,0.016713092
43580,133.128173,-13.23294,K1III,6.12,2870,70,0.024390244,2856,57,0.019957983,2872,91,0.031685237,2851,332,0.116450368,2858,464,0.162351295
48356,147.869555,-14.846611,G7III,4.11,2879,70,0.024313998,2886,93,0.032224532,2872,77,0.026810585,2893,103,0.03560318,2882,60,0.020818876
28413,90.013959,-3.074256,K1IV,4.52,2853,69,0.024185068,2880,181,0.062847222,2836,149,0.052538787,2871,88,0.030651341,2882,246,0.085357391
24665,79.382394,24.009676,K0,6.86,2856,69,0.024159664,2854,103,0.036089699,2873,53,0.018447616,2862,2098,0.733053809,2847,1760,0.618194591
109881,333.823964,39.776413,G0,7.6,2863,69,0.024100594,2843,45,0.01582835,2873,36,0.012530456,2863,21,0.007334963,--,--,--
59316,182.531169,-22.619767,K2+IIIa,2.98,2867,69,0.024066969,2881,71,0.024644221,2881,167,0.057965984,2886,28,0.00970201,2886,47,0.016285516
44927,137.2743,-16.758695,G0/1V,7.97,2867,69,0.024066969,2856,46,0.016106443,2858,24,0.008397481,2863,661,0.230876703,2876,746,0.259388039
671,2.07305,-8.824112,K1II,5.992,2869,69,0.024050192,2885,81,0.028076256,2875,77,0.026782609,2857,164,0.05740287,2856,142,0.049719888
90135,275.914925,-8.934408,K0III,4.673,2869,69,0.024050192,2849,67,0.023517024,2867,76,0.026508546,2877,53,0.018421967,2869,45,0.015684908
641,1.967021,55.577042,G0,7.81,2872,69,0.02402507,2864,24,0.008379888,2852,56,0.019635344,2876,40,0.013908206,2861,15,0.005242922
36414,112.380897,-38.122664,F7V,7.74,2877,69,0.023983316,2854,73,0.025578136,2866,279,0.097348221,2868,505,0.176080893,2853,329,0.11531721
30517,96.219878,16.057131,G8IV,6.35,2878,69,0.023974983,2868,137,0.04776848,2845,105,0.036906854,2882,170,0.058986815,2862,214,0.074772886
83874,257.136538,-36.643033,G5V,7.68,2880,69,0.023958333,2877,37,0.012860619,2870,44,0.01533101,2879,113,0.039249739,2863,100,0.034928397
21036,67.655682,13.724402,F0IV,5.395,2883,69,0.023933403,2868,354,0.123430962,2871,273,0.095088819,2871,1009,0.351445489,2855,1083,0.379334501
65583,201.685097,16.948645,F8,8.01,2890,69,0.023875433,2884,54,0.018723994,2865,53,0.018499127,2875,59,0.020521739,2876,28,0.009735744
26332,84.125749,25.940173,F5/6IV,6.516,2897,69,0.023817742,2866,118,0.041172366,2864,32,0.011173184,2879,99,0.03438694,2850,164,0.05754386
92250,282.006252,-10.146249,K2V,8.45,2856,68,0.023809524,2850,30,0.010526316,2850,25,0.00877193,2877,41,0.014250956,2873,86,0.029933867
10053,32.355555,25.939879,F0III-IVn,4.983,2858,68,0.023792862,2857,45,0.015750788,2879,58,0.020145884,2882,246,0.085357391,2862,378,0.132075472
11584,37.322975,21.593766,F7V,8.02,2859,68,0.02378454,2870,48,0.016724739,2853,46,0.016123379,2860,66,0.023076923,2857,67,0.023451173
28369,89.905231,-16.786233,F3V,7.63,2863,68,0.02375131,2882,45,0.015614157,2849,80,0.028080028,2857,370,0.129506475,2868,316,0.110181311
79884,244.588172,-36.565903,F7/8V,7.76,2864,68,0.023743017,2881,75,0.026032628,2866,65,0.022679693,2851,41,0.014380919,2856,22,0.007703081
9141,29.454071,-21.901479,G4V,8.057,2870,68,0.02369338,2858,84,0.029391183,2846,76,0.026704146,2891,21,0.007263923,2857,13,0.004550228
101477,308.479465,-44.51605,K0III,5.127,2876,68,0.02364395,2878,49,0.017025712,2877,30,0.010427529,2887,456,0.157949428,2875,459,0.159652174
48982,149.900893,29.645232,G9III,5.753,2891,68,0.023521273,2875,98,0.034086957,2883,101,0.035032952,2848,243,0.085323034,2871,287,0.099965169
11220,36.103817,50.006543,G8III,5.19,2861,67,0.023418385,2875,88,0.030608696,2855,66,0.023117338,2882,19,0.006592644,2883,39,0.013527575
103896,315.772697,-19.320861,G5V,8.55,2865,67,0.023385689,2872,37,0.012883008,2873,41,0.014270797,2860,231,0.080769231,2867,307,0.107080572
46631,142.63791,-47.604312,G3V,8.65,2878,67,0.023280056,2867,74,0.025810952,2864,48,0.016759777,2862,37,0.012928022,--,--,--
5842,18.754142,-68.818912,K2+V(k),7.239,2882,67,0.023247745,2877,91,0.03163017,2863,46,0.016067063,2870,20,0.006968641,2854,36,0.012613875
58070,178.64075,17.88057,G5,9.43,2857,66,0.023101155,2867,43,0.014998256,2880,62,0.021527778,2852,1389,0.487026648,2868,1508,0.525801953
112117,340.653666,-47.210802,F9.5V,5.98,2859,66,0.023084995,2859,128,0.044770899,2873,35,0.012182388,2866,27,0.009420796,2866,42,0.014654571
13225,42.561597,-35.843639,K0III,5.91,2859,66,0.023084995,2856,56,0.019607843,2858,78,0.027291812,2876,71,0.024687065,2859,52,0.018188178
76259,233.655486,-28.046995,K2/3III,5.142,2861,66,0.023068857,2859,114,0.039874082,2861,133,0.046487242,2868,234,0.081589958,2849,144,0.050544051
13267,42.672588,-44.081303,G0Vm-2,8.19,2872,66,0.022980501,2874,381,0.13256785,2877,317,0.11018422,2871,22,0.007662835,2870,113,0.039372822
9313,29.911732,-42.030532,K1III,5.574,2883,66,0.02289282,2855,39,0.013660245,2853,28,0.009814231,2868,303,0.105648536,2870,308,0.107317073
85007,260.615238,24.879442,F8V,6.891,2863,65,0.022703458,2875,154,0.053565217,2877,207,0.071949948,2867,15,0.00523195,2874,46,0.016005567
2256,7.179698,-50.532858,K0III,6.26,2863,65,0.022703458,2858,77,0.026941917,2866,109,0.0380321,2865,176,0.061431065,2875,143,0.04973913
99100,301.788228,-0.874254,G8V,8.27,2874,65,0.022616562,2883,87,0.030176899,2854,67,0.023475823,2874,1668,0.580375783,2882,2056,0.713393477
78030,238.988192,2.847747,G5V,8.61,2877,65,0.022592979,2867,59,0.020579002,2872,46,0.016016713,2875,7,0.002434783,--,--,--
116106,352.881261,-4.087403,F8V,6.49,2880,65,0.022569444,2865,44,0.015357766,2886,115,0.03984754,2864,98,0.034217877,2876,82,0.028511822
68380,209.955341,-3.549788,F6V,6.409,2891,65,0.02248357,2858,188,0.065780266,2869,135,0.047054723,2876,766,0.266342142,2866,1123,0.391835311
70470,216.203923,41.275108,G5,8.36,2854,64,0.022424667,2873,81,0.028193526,2846,73,0.025650035,2869,1910,0.665737191,2859,1869,0.653725079
39903,122.252772,-61.302407,F6VFe-0.8CH-0.4,4.76,2859,64,0.022385449,2862,71,0.024807827,2859,30,0.010493179,2875,33,0.011478261,2881,66,0.022908712
113783,345.639064,31.781596,F0IIp,6.562,2867,64,0.022322986,2876,283,0.098400556,2881,193,0.066990628,2871,14,0.00487635,2872,14,0.004874652
17022,54.738289,42.538281,G0,6.738,2867,64,0.022322986,2872,153,0.053272981,2859,90,0.031479538,2863,9,0.003143556,2878,2,0.000694927
104174,316.602822,-32.341618,K2III,5.203,2872,64,0.022284123,2874,66,0.022964509,2862,76,0.026554857,2877,90,0.031282586,2865,89,0.031064572
88635,271.452025,-30.4241,K1III,2.99,2879,64,0.022229941,2861,45,0.015728766,2856,49,0.017156863,2877,1113,0.386861314,2865,1287,0.44921466
48861,149.486859,45.414297,K2III,6.34,2857,63,0.022051103,2874,40,0.013917884,2881,62,0.021520305,2864,154,0.05377095,2868,133,0.04637378
13665,43.987164,61.521142,F5V,5.599,2860,63,0.022027972,2864,258,0.090083799,2883,56,0.019424211,2875,19,0.006608696,2880,12,0.004166667
117689,358.027037,-82.018819,G6/8III,5.117,2874,63,0.021920668,2844,15,0.005274262,2854,39,0.013665032,2867,690,0.24066969,2877,758,0.263468891
37636,115.84242,22.399471,K0III,6.244,2883,63,0.021852237,2877,51,0.017726799,2856,49,0.017156863,2862,32,0.011180992,2872,32,0.011142061
78217,239.587614,70.894439,G2V,7.29,2888,63,0.021814404,2875,401,0.139478261,2886,102,0.035343035,2887,56,0.019397298,2859,33,0.011542497
3885,12.47155,27.71029,F0III,5.57,2847,62,0.021777309,2853,43,0.015071854,2871,53,0.018460467,2866,110,0.038381019,2867,105,0.036623648
10505,33.851724,24.271295,G5IV-V,6.81,2861,62,0.021670744,2863,27,0.009430667,2843,57,0.020049244,2874,77,0.026791928,2868,84,0.029288703
21961,70.807321,24.088916,F7IV-V,6.157,2865,62,0.021640489,2879,79,0.027440083,2870,57,0.019860627,2846,20,0.007027407,2866,42,0.014654571
10212,32.837828,8.569804,G0IV,5.641,2866,62,0.021632938,2874,30,0.010438413,2871,29,0.01010101,2888,20,0.006925208,--,--,--
39424,120.879519,27.794318,K1-IIIb,4.944,2869,62,0.021610317,2851,99,0.034724658,2867,156,0.054412278,2871,308,0.107279693,2883,286,0.09920222
28764,91.118497,-45.036602,F9VFe-0.4,6.35,2874,62,0.021572721,2852,59,0.020687237,2877,119,0.04136253,2857,77,0.026951348,2877,40,0.013903372
80352,246.047121,7.459185,F8,7.98,2879,62,0.021535255,2872,1,0.000348189,2875,34,0.011826087,2870,271,0.094425087,--,--,--
20350,65.384453,18.417581,F5V,6.787,2852,61,0.021388499,2848,442,0.155196629,2869,191,0.066573719,2851,414,0.145212206,2841,432,0.152059134
110009,334.219025,-9.040067,K2III,5.8,2856,61,0.021358543,2876,69,0.023991655,2866,111,0.038729937,2867,270,0.094175096,2858,317,0.110916725
95492,291.357325,24.912774,F7V,6.2,2871,61,0.021246952,2863,321,0.112120154,2857,79,0.027651383,2877,41,0.014250956,2867,14,0.004883153
25859,82.803146,-35.47052,K1II/III,3.86,2873,61,0.021232162,2869,91,0.031718369,2880,79,0.027430556,2869,24,0.008365284,2869,21,0.007319624
113980,346.250675,4.225399,F5V,7.07,2883,61,0.021158515,2862,56,0.019566737,2866,24,0.00837404,2876,16,0.005563282,2866,3,0.001046755
56287,173.083322,-66.961823,K1IIICNIb/II,5.894,2870,60,0.020905923,2866,66,0.023028611,2878,22,0.007644197,2875,994,0.34573913,2866,1174,0.409630147
113246,343.987091,-32.539629,G8III,4.226,2873,60,0.020884093,2878,23,0.007991661,2867,114,0.039762818,2854,1347,0.471969166,2848,1393,0.489115169
51931,159.1283,-13.843284,K2V,8.75,2879,60,0.02084057,2862,56,0.019566737,2901,58,0.019993106,2852,140,0.049088359,2859,155,0.05421476
107038,325.186603,84.333487,K3,8.37,2880,60,0.020833333,2895,72,0.024870466,2876,94,0.032684284,2851,41,0.014380919,2860,24,0.008391608
51897,159.04521,15.871933,G0,9.09,2884,60,0.020804438,2877,358,0.124435176,2891,88,0.030439294,2846,53,0.018622628,2865,20,0.006980803
55016,168.966226,13.307567,K2III,5.31,2836,59,0.020803949,2873,34,0.01183432,2874,79,0.027487822,2871,106,0.036920933,2876,19,0.006606398
56960,175.152448,-8.405659,F7V,7.4,2855,59,0.020665499,2881,86,0.029850746,2872,53,0.018454039,2864,69,0.024092179,2869,24,0.008365284
43813,133.8485,5.945508,G8.5III,3.1,2857,59,0.020651033,2873,69,0.024016707,2862,87,0.030398323,2872,33,0.011490251,2852,18,0.00631136
21008,67.574882,19.840563,F6V,7.1,2868,59,0.020571827,2866,39,0.013607816,2856,103,0.036064426,2886,2504,0.867636868,2878,2272,0.789437109
116441,353.927253,20.580648,F8,9.12,2874,59,0.02052888,2867,246,0.085803976,2878,56,0.019457957,2865,14,0.004886562,2856,9,0.003151261
73776,226.200775,-64.03135,G8III,5.173,2878,59,0.020500347,2869,16,0.005576856,2868,39,0.013598326,2844,588,0.206751055,2868,643,0.224198047
13448,43.298728,16.483459,F5III,6.3,2879,59,0.020493227,2836,27,0.009520451,2838,42,0.014799154,2861,190,0.066410346,2859,199,0.069604757
102870,312.63782,52.899597,K7-V,9.69,2882,59,0.020471895,2896,44,0.01519337,2876,16,0.005563282,2861,1412,0.493533729,2879,1946,0.675929142
20982,67.501501,83.340379,G8III,5.477,2842,58,0.020408163,2866,47,0.016399163,2868,95,0.033124128,2831,226,0.079830449,2869,85,0.029627048
15673,50.478145,52.33152,K3.5V,9.046,2892,59,0.020401107,2873,54,0.018795684,2865,138,0.048167539,2872,428,0.14902507,2862,288,0.100628931
86991,266.649706,-62.751838,G1V,7.51,2859,58,0.020286814,2871,35,0.012190874,2862,95,0.033193571,2875,151,0.052521739,2867,114,0.039762818
104092,316.332279,7.069297,K6V,8.272,2871,58,0.02020202,2853,192,0.067297581,2860,121,0.042307692,2856,1273,0.445728291,2878,1871,0.650104239
76594,234.642493,50.423271,G8III,5.84,2872,58,0.020194986,2871,88,0.030651341,2856,111,0.038865546,2883,571,0.198057579,2857,561,0.196359818
57532,176.876436,77.039932,G8IV-V,8.75,2872,58,0.020194986,2878,7,0.002432245,2866,40,0.013956734,2866,34,0.011863224,--,--,--
69390,213.071302,8.406974,G5,8.45,2858,57,0.019944017,2872,32,0.011142061,2856,12,0.004201681,2871,160,0.055729711,2876,249,0.086578581
20567,66.092799,17.078953,F6V,6.947,2860,57,0.01993007,2849,137,0.048087048,2873,78,0.027149321,2864,682,0.238128492,2874,538,0.187195546
107502,326.599791,25.563505,K2III,6.28,2866,57,0.019888346,2872,60,0.020891365,2883,105,0.036420395,2864,177,0.061801676,2889,260,0.089996539
27517,87.402258,-14.483661,G8III,5.49,2869,57,0.01986755,2862,78,0.027253669,2877,91,0.03163017,2867,404,0.140913847,2871,413,0.143852316
41209,126.138571,-1.148402,G1V,7.05,2871,57,0.01985371,2871,34,0.011842564,2855,35,0.012259194,2876,1964,0.682892907,2854,2150,0.753328662
97950,298.607266,1.941381,K2,8.93,2889,57,0.01973001,2882,19,0.006592644,2834,29,0.010232886,2880,42,0.014583333,--,--,--
63330,194.670542,22.042883,G0,7.28,2857,56,0.01960098,2866,19,0.006629449,2867,28,0.009766306,2862,25,0.00873515,--,--,--
112358,341.367402,19.366558,G6III,6.27,2860,56,0.01958042,2875,99,0.034434783,2859,104,0.036376355,2880,158,0.054861111,2865,114,0.039790576
23941,77.182081,-4.456206,F5.5VFe-0.7,5.128,2871,56,0.019505399,2874,42,0.014613779,2851,42,0.014731673,2862,12,0.004192872,2852,18,0.00631136
46509,142.287069,-2.768962,F5.5IV-V,4.6,2881,56,0.019437695,2867,123,0.042901988,2861,128,0.044739602,2881,216,0.074973967,2885,524,0.181629116
47587,145.541373,7.59015,K0Ve,8.881,2846,55,0.019325369,2848,2,0.000702247,2859,29,0.010143407,2852,186,0.065217391,--,--,--
74135,227.244746,37.318559,G5,8.84,2860,55,0.019230769,2876,33,0.01147427,2851,63,0.02209751,2881,2245,0.779243318,2864,2212,0.772346369
38179,117.361042,-59.380843,G3V,7.52,2861,55,0.019224048,2884,42,0.014563107,2870,83,0.028919861,2871,86,0.02995472,2854,35,0.01226349
12780,41.06088,-25.495402,G3V,6.96,2868,55,0.019177127,2871,50,0.017415535,2861,51,0.017825935,2887,21,0.007273987,2869,22,0.007668177
42462,129.852317,8.0176,K1III,6.46,2870,55,0.019163763,2864,56,0.019553073,2878,84,0.029186935,2874,55,0.019137091,2874,44,0.015309673
60485,186.006226,51.562257,G7IIIBa0.3,4.767,2885,55,0.019064125,2857,52,0.01820091,2870,105,0.036585366,2862,122,0.042627533,2866,128,0.044661549
35377,109.620285,27.252852,G2V,8.07,2846,54,0.018973999,2872,241,0.083913649,2870,50,0.017421603,2857,14,0.004900245,2891,9,0.00311311
1598,5.001699,38.227396,G1V,7.07,2859,54,0.018887723,2866,45,0.015701326,2854,157,0.055010512,2891,35,0.012106538,2867,84,0.029298919
7643,24.614518,-36.528251,K0III,5.943,2864,54,0.018854749,2885,47,0.016291161,2858,41,0.014345696,2870,1724,0.600696864,2860,1819,0.636013986
3998,12.84064,18.739252,K6-V,9.197,2875,54,0.018782609,2881,192,0.066643527,2864,107,0.037360335,2885,623,0.215944541,2856,553,0.193627451
92997,284.187714,57.814851,K1III,5.676,2883,54,0.018730489,2867,39,0.013603069,2856,71,0.024859944,2865,81,0.028272251,2864,67,0.023393855
109410,332.496849,33.178222,F5II-IIIshell,4.29,2886,54,0.018711019,2893,152,0.052540615,2876,100,0.034770515,2867,199,0.069410534,2865,205,0.071553229
54155,166.172804,-4.221087,G5V,7.64,2868,53,0.018479777,2887,48,0.016626256,2874,49,0.017049408,2888,5,0.001731302,2875,21,0.007304348
98314,299.635908,7.920676,K0,6.77,2869,53,0.018473336,2879,103,0.035776311,2880,153,0.053125,2855,58,0.020315236,2857,187,0.065453273
95055,290.112802,-1.309759,F3V,6.55,2871,53,0.018460467,2869,308,0.107354479,2865,242,0.084467714,2880,658,0.228472222,2874,996,0.346555324
44526,136.086224,-15.914249,K3V(k),8.758,2872,53,0.018454039,2865,33,0.011518325,2839,61,0.021486439,2879,84,0.029176797,2875,84,0.029217391
33537,104.548959,22.475887,G5VFe-1,6.94,2873,53,0.018447616,2869,93,0.032415476,2891,180,0.062262193,2852,47,0.016479663,2865,129,0.045026178
105218,319.688789,-2.136885,G8IV,8.11,2873,53,0.018447616,2887,44,0.015240734,2882,65,0.022553782,2860,37,0.012937063,2882,28,0.009715475
43861,134.029028,36.435829,G5,8.18,2878,53,0.018415566,2847,6,0.002107482,2864,39,0.013617318,2881,408,0.141617494,--,--,--
89408,273.683331,29.207305,F8V,6.56,2882,53,0.018390007,2863,83,0.028990569,2871,47,0.016370603,2862,1,0.000349406,2867,2,0.000697593
68763,211.112418,-14.971706,K1III+G,6.35,2882,53,0.018390007,2883,58,0.020117933,2886,63,0.021829522,2895,34,0.011744387,2855,38,0.013309982
21637,69.713715,23.149971,F9V,7.51,2861,52,0.018175463,2860,57,0.01993007,2879,41,0.014241056,2865,1947,0.679581152,2856,1833,0.641806723
28999,91.782413,-31.897454,F7V,7.91,2866,52,0.018143754,2873,87,0.030281935,2837,79,0.027846317,2873,5,0.001740341,2875,4,0.001391304
82729,253.645863,-42.361312,K3III,3.62,2867,52,0.018137426,2883,82,0.028442595,2862,99,0.034591195,2885,1587,0.550086655,2878,1420,0.493398193
49130,150.409239,55.585085,G8IV-V,7.96,2875,52,0.018086957,2872,5,0.001740947,2876,34,0.011821975,2864,511,0.178421788,--,--,--
17389,55.852878,0.445131,G2V,8.48,2879,52,0.018061827,2858,5,0.001749475,2874,30,0.010438413,2866,34,0.011863224,--,--,--
62472,192.044607,-24.806605,K5-V(k),8.88,2886,52,0.018018018,2859,11,0.003847499,2871,17,0.005921282,2867,50,0.017439833,2866,7,0.002442428
83591,256.264145,-5.066511,K4/5V,7.709,2860,51,0.017832168,2855,19,0.006654991,2869,35,0.012199373,2868,79,0.027545328,2875,97,0.03373913
16723,53.792327,5.714013,F8V+m-1.75,7.48,2863,51,0.017813482,2875,111,0.038608696,2853,56,0.019628461,2877,33,0.011470282,2865,1,0.00034904
20266,65.168023,65.140441,G4/5III,5.27,2866,51,0.017794836,2879,54,0.018756513,2858,65,0.022743177,2868,133,0.04637378,2889,83,0.028729664
71957,220.765095,-5.658204,F2V,3.88,2870,51,0.017770035,2869,120,0.04182642,2853,310,0.108657553,2848,60,0.021067416,2875,61,0.021217391
92962,284.092195,45.507047,F8,8.33,2871,51,0.017763845,2852,47,0.016479663,2868,68,0.023709902,2879,17,0.005904828,2874,11,0.003827418
12740,40.950844,12.02972,K0,8.22,2849,50,0.017550018,2876,33,0.01147427,2867,45,0.015695849,2853,51,0.01787592,2835,44,0.015520282
66860,205.553166,8.388396,F5V((metal-weak)),6.16,2852,50,0.017531557,2879,16,0.005557485,2895,59,0.020379965,2867,419,0.146145797,2844,51,0.017932489
40656,124.492841,-30.003697,K0III,6.429,2856,50,0.017507003,2860,38,0.013286713,2865,34,0.011867365,2871,283,0.098571926,2863,225,0.078588893
71631,219.750897,64.291623,G5VFe-0.7CH-1(k),7.61,2868,50,0.017433752,2883,41,0.014221297,2874,41,0.014265832,2869,10,0.003485535,2867,13,0.004534356
55044,169.016809,52.773163,F6V+...,6.497,2870,50,0.017421603,2870,218,0.075958188,2871,47,0.016370603,2861,10,0.003495281,2864,7,0.002444134
64962,199.730405,-23.171514,G8IIIa,3,2881,50,0.017355085,2867,54,0.018835019,2886,46,0.015939016,2865,264,0.092146597,2889,292,0.101073036
7244,23.329279,23.975567,G0,7.63,2886,50,0.017325017,2859,48,0.016789087,2868,108,0.037656904,2874,23,0.008002784,2887,6,0.002078282
71774,220.232636,-26.428703,G0V,7.44,2860,49,0.017132867,2871,77,0.026819923,2857,45,0.015750788,2854,36,0.012613875,2853,70,0.024535577
20997,67.541681,-13.592371,K0III,6.219,2860,49,0.017132867,2866,44,0.015352408,2874,63,0.021920668,2871,44,0.01532567,2882,53,0.018390007
76543,234.496719,10.239878,F8V,7.1,2865,49,0.017102967,2884,229,0.079403606,2874,416,0.144745999,2877,13,0.004518596,2881,108,0.037486984
79190,242.428311,-56.445152,K1V,7.124,2870,49,0.017073171,2864,116,0.040502793,2878,166,0.057678944,2859,38,0.013291361,2862,91,0.031795947
35273,109.315033,26.363697,K3III,7.29,2870,49,0.017073171,2861,56,0.019573576,2856,45,0.015756303,2858,1,0.000349895,--,--,--
61320,188.447562,33.384669,K0III,6.24,2876,49,0.017037552,2869,55,0.019170443,2888,55,0.019044321,2872,114,0.039693593,2871,147,0.051201672
93429,285.420113,-5.739115,K1III,4.02,2892,49,0.016943292,2859,67,0.023434767,2855,83,0.029071804,2879,103,0.035776311,2886,112,0.038808039
57536,176.881093,-5.26362,G6IV/V,7.97,2850,48,0.016842105,2892,54,0.018672199,2860,88,0.030769231,2837,69,0.024321466,2855,27,0.009457093
92858,283.828346,-37.49835,K1V,7.95,2861,48,0.016777351,2894,68,0.02349689,2873,54,0.018795684,2864,39,0.013617318,2874,43,0.014961726
37901,116.509126,-6.772512,K5III,5.514,2861,48,0.016777351,2882,48,0.016655101,2874,178,0.061934586,2860,1220,0.426573427,2858,1142,0.399580126
95866,292.469211,-55.441753,K0/1III,6.141,2868,48,0.016736402,2867,55,0.019183816,2879,49,0.017019799,2880,413,0.143402778,2862,465,0.162473795
32329,101.22883,20.86065,F8,7.204,2871,48,0.016718913,2877,101,0.035106013,2877,68,0.023635732,2867,57,0.019881409,2859,122,0.042672263
109650,333.191903,1.184477,G3V,8.57,2858,47,0.016445066,2891,26,0.008993428,2879,52,0.018061827,2865,181,0.063176265,2866,154,0.053733426
67742,208.14941,-50.921715,K0V,7.383,2859,47,0.016439314,2861,96,0.033554701,2851,35,0.012276394,2881,9,0.003123915,2884,8,0.002773925
112724,342.420071,66.200407,K0-III,3.54,2870,47,0.016376307,2848,81,0.028441011,2880,182,0.063194444,2882,152,0.052741152,2867,155,0.054063481
71406,219.028634,23.250359,K0,6.39,2875,47,0.016347826,2877,64,0.022245395,2874,53,0.018441197,2853,160,0.056081318,2885,142,0.049220104
43357,132.476384,2.362692,G8/K0IV,7.24,2875,47,0.016347826,2874,46,0.016005567,2860,53,0.018531469,2861,25,0.008738203,2862,28,0.009783368
56829,174.748824,42.328805,K5.V,8.27,2876,47,0.016342142,2855,6,0.002101576,2866,32,0.011165387,2857,1679,0.587679384,2857,1919,0.671683584
48000,146.770434,-0.618894,F8/G0V,7.89,2882,47,0.016308119,2852,80,0.028050491,2867,18,0.00627834,2870,1118,0.389547038,2878,1087,0.377692842
87370,267.782251,-22.921008,G3V,7.15,2860,46,0.016083916,2865,40,0.013961606,2861,23,0.008039147,2879,34,0.011809656,2866,58,0.020237264
98192,299.30588,29.824031,G9V,7.89,2864,46,0.016061453,2858,71,0.024842547,2871,76,0.026471613,2855,351,0.122942207,2856,201,0.070378151
77801,238.300406,13.196625,G0V,6.12,2869,46,0.016033461,2857,113,0.039551978,2866,201,0.070132589,2849,14,0.004914005,2863,27,0.009430667
91901,281.033115,-36.718336,K0III,6.312,2873,46,0.016011138,2861,111,0.038797623,2864,104,0.036312849,2850,1392,0.488421053,2870,1580,0.550522648
40497,124.026326,57.094139,G8V,7.5,2860,45,0.015734266,2888,50,0.017313019,2878,73,0.025364837,2872,169,0.058844011,2875,274,0.095304348
90568,277.207749,-49.070587,K1III-IV,4.13,2866,45,0.015701326,2859,35,0.012242043,2854,36,0.012613875,2863,1784,0.623122599,2875,1929,0.670956522
49477,151.530045,-52.187939,K1III,6.509,2867,45,0.015695849,2862,116,0.040531097,2875,126,0.043826087,2875,1369,0.476173913,2883,1426,0.494623656
101245,307.83813,52.309525,K0III,6.2,2867,45,0.015695849,2867,71,0.024764562,2888,50,0.017313019,2870,187,0.065156794,2858,198,0.069279216
69796,214.269894,-66.316053,G0/1V,7.28,2868,45,0.015690377,2866,61,0.02128402,2872,24,0.008356546,2876,1108,0.385257302,2866,888,0.309839498
48537,148.491483,57.683704,G8IV,7.45,2868,45,0.015690377,2880,51,0.017708333,2862,65,0.022711391,2860,41,0.014335664,2858,16,0.005598321
42343,129.489827,-8.881589,F6V,7.03,2871,45,0.015673981,2876,26,0.009040334,2883,32,0.011099549,2861,30,0.010485844,2881,5,0.001735509
93683,286.170757,-21.741496,G9IIIb,3.77,2874,45,0.01565762,2871,105,0.036572623,2888,119,0.041204986,2844,51,0.017932489,2866,64,0.022330775
98442,300.03409,7.760618,F5,7.23,2878,45,0.015635858,2875,242,0.084173913,2853,92,0.032246758,2876,1029,0.357788595,2859,1454,0.50856943
103237,313.725654,-1.37576,F5V,7.75,2888,45,0.015581717,2862,55,0.019217331,2866,47,0.016399163,2869,7,0.002439875,2881,10,0.003471017
13339,42.923877,46.841942,G8III,5.87,2896,45,0.015538674,2858,66,0.023093072,2870,25,0.008710801,2854,37,0.012964261,2864,110,0.038407821
27441,87.153384,-39.932015,K0V,8.86,2858,44,0.015395381,2881,30,0.010413051,2861,57,0.019923104,2870,15,0.005226481,2864,14,0.004888268
103256,313.778592,13.176765,K4V,8.77,2865,44,0.015357766,2859,82,0.028681357,2884,41,0.014216366,2866,2038,0.711095604,2850,2247,0.788421053
85912,263.345103,19.256677,F4V,5.659,2866,44,0.015352408,2850,68,0.023859649,2870,46,0.016027875,2845,518,0.182073814,2864,322,0.112430168
93085,284.432503,-21.106653,G8/K0II/III,3.51,2871,44,0.01532567,2860,43,0.015034965,2854,75,0.026278907,2860,19,0.006643357,2877,24,0.008342023
103773,315.428292,-23.79929,G3V,8.53,2871,44,0.01532567,2867,27,0.00941751,2867,37,0.012905476,2866,257,0.089672017,2877,298,0.103580118
98110,299.076551,35.083423,K0III,3.88,2874,44,0.015309673,2862,44,0.015373864,2869,63,0.021958871,2871,117,0.040752351,2875,104,0.036173913
41471,126.881448,0.828382,G1V,7.57,2883,44,0.01526188,2869,35,0.012199373,2863,9,0.003143556,2861,1607,0.561691716,2878,1382,0.48019458
45033,137.586908,21.996419,G5III,6.03,2892,44,0.015214385,2866,29,0.010118632,2875,23,0.008,2866,73,0.02547104,2874,62,0.021572721
11505,37.086314,62.219011,G1V,7.77,2856,43,0.015056022,2890,40,0.01384083,2853,21,0.007360673,2856,1210,0.423669468,2875,1413,0.491478261
4257,13.573304,-8.740663,G8III,6.162,2858,43,0.015045486,2854,113,0.039593553,2874,105,0.036534447,2869,189,0.065876612,2870,92,0.032055749
27417,87.083578,-24.463851,G1V,7.8,2866,43,0.015003489,2864,46,0.016061453,2875,70,0.024347826,2854,13,0.004555011,2874,5,0.001739736
34212,106.404879,-71.272272,F8V,7.66,2867,43,0.014998256,2868,65,0.022663877,2854,26,0.009110021,2868,752,0.262203626,2881,930,0.322804582
94020,287.132211,-30.972639,G8V,7.75,2868,43,0.014993026,2852,31,0.010869565,2871,72,0.02507837,2890,42,0.014532872,2865,25,0.008726003
61941,190.415181,-1.449373,F0V+...,3.44,2870,43,0.014982578,2861,188,0.06571129,2859,117,0.0409234,2860,913,0.319230769,2869,1247,0.434646218
30444,96.004208,-36.707764,K1II/III,5.628,2879,43,0.014935742,2860,41,0.014335664,2848,13,0.004564607,2865,870,0.303664921,2851,1032,0.361978253
96881,295.400563,-35.725925,G5V,8.74,2880,43,0.014930556,2878,59,0.020500347,2862,24,0.008385744,2870,1514,0.527526132,2854,1608,0.563419762
45002,137.487772,-52.082861,K1III,6.22,2853,42,0.014721346,2857,21,0.007350368,2874,14,0.00487126,2875,1391,0.483826087,2872,2035,0.70856546
88683,271.557335,-27.492689,G1V,7.3,2857,42,0.014700735,2877,82,0.028501912,2864,22,0.007681564,2872,67,0.023328691,2879,164,0.056964224
43151,131.838283,17.280179,G0,9.23,2866,42,0.014654571,2853,8,0.002804066,2867,32,0.011161493,2874,340,0.118302018,--,--,--
2937,9.326027,-54.393818,K0II/IIICNIV,6.41,2868,42,0.014644351,2881,44,0.015272475,2869,46,0.016033461,2860,210,0.073426573,2880,239,0.082986111
100265,305.056788,0.740799,F5V,8.01,2870,42,0.014634146,2863,138,0.048201188,2867,79,0.027554935,2877,1326,0.460896767,2879,1469,0.510246613
47172,144.192873,-52.94367,K0III,6.186,2870,42,0.014634146,2861,34,0.011883957,2859,11,0.003847499,2864,1207,0.421438547,2887,1436,0.497402148
19483,62.593837,-6.923852,G8III,5.449,2825,41,0.014513274,2857,45,0.015750788,2865,53,0.018499127,2859,14,0.004896817,2879,22,0.007641542
14817,47.822421,39.611588,K0III,4.614,2860,41,0.014335664,2862,42,0.014675052,2870,55,0.019163763,2882,12,0.004163775,2886,14,0.004851005
1105,3.443887,64.864864,G0,8.09,2863,41,0.014320643,2855,48,0.016812609,2870,29,0.01010453,2851,28,0.009821115,2873,2,0.000696136
109110,331.522207,-5.358062,G5V,7.58,2863,41,0.014320643,2867,25,0.008719916,2875,29,0.010086957,2864,1643,0.573673184,2860,1231,0.43041958
3132,9.946862,82.493763,F9V((metal-weak)),6.404,2864,41,0.014315642,2880,86,0.029861111,2876,49,0.017037552,2881,6,0.00208261,--,--,--
23765,76.624432,35.562515,G0,7.79,2864,41,0.014315642,2871,13,0.004528039,2858,30,0.010496851,2862,7,0.002445842,--,--,--
109005,331.252073,62.785672,K4III,5.277,2868,41,0.014295676,2857,43,0.015050753,2869,206,0.071802022,2885,24,0.008318891,2851,10,0.003507541
23377,75.393845,-39.718046,G8III,6.025,2869,41,0.014290694,2861,16,0.00559245,2871,5,0.001741553,2865,113,0.039441536,2872,45,0.015668524
17978,57.647868,-42.565535,K2.5V,8.62,2872,41,0.014275766,2873,31,0.010790115,2869,50,0.017427675,2857,142,0.049702485,2881,189,0.065602221
114914,349.146838,-1.586514,G4,7.59,2875,41,0.01426087,2869,32,0.011153712,2874,28,0.009742519,2887,66,0.022861101,2860,78,0.027272727
62356,191.661508,16.57769,K3III,5.12,2881,41,0.01423117,2877,80,0.027806743,2838,111,0.039112051,2871,71,0.024730059,2854,78,0.027330063
42575,130.17572,55.667731,G3V,8.01,2881,41,0.01423117,2868,61,0.021269177,2865,17,0.005933682,2872,1956,0.681058496,2870,2086,0.726829268
82629,253.371286,-1.130484,F6V,7.84,2882,41,0.014226232,2891,61,0.021099965,2852,28,0.009817672,2874,11,0.003827418,2854,21,0.007358094
2006,6.350867,1.93969,G8III,5.778,2855,40,0.014010508,2862,22,0.007686932,2848,24,0.008426966,2878,55,0.019110493,2889,19,0.00657667
72290,221.755393,-52.383517,G8III,5.21,2858,40,0.013995801,2873,29,0.010093978,2851,10,0.003507541,2867,777,0.271014998,2862,899,0.314116003
4292,13.750654,58.972691,K2III,4.829,2870,40,0.013937282,2865,36,0.012565445,2881,73,0.025338424,2859,16,0.005596362,2855,16,0.005604203
57617,177.213672,18.823079,F8,8,2875,40,0.013913043,2859,46,0.016089542,2880,22,0.007638889,2870,17,0.005923345,--,--,--
112041,340.400215,41.549123,G9III,5.92,2888,40,0.013850416,2862,119,0.041579315,2863,130,0.045406916,2875,43,0.014956522,2855,150,0.052539405
80693,247.141587,0.665003,K3V,5.39,2888,40,0.013850416,2879,47,0.016325113,2879,146,0.050712053,2860,28,0.00979021,2854,32,0.011212334
84572,259.329983,-32.065881,G3V,8.15,2838,39,0.013742072,2855,39,0.013660245,2873,34,0.01183432,2867,19,0.006627136,2855,21,0.007355517
46888,143.320263,-38.637546,G5V,7.24,2854,39,0.013665032,2893,46,0.015900449,2849,22,0.007722008,2864,1881,0.656773743,2886,2205,0.764033264
41067,125.695195,-13.054793,K0III,6.13,2868,39,0.013598326,2882,56,0.019430951,2867,64,0.022322986,2868,83,0.028940028,2850,71,0.024912281
41211,126.145894,-3.75124,F6V,5.61,2869,39,0.013593587,2878,126,0.043780403,2881,87,0.030197848,2873,91,0.031674208,2863,328,0.114565141
112997,343.259442,16.841194,K2II-IIIe,5.86,2873,39,0.013574661,2874,42,0.014613779,2879,125,0.043417853,2865,25,0.008726003,2869,46,0.016033461
44154,134.886057,32.418557,G9III,5.233,2879,39,0.01354637,2855,19,0.006654991,2884,19,0.006588072,2880,58,0.020138889,2865,36,0.012565445
62536,192.218426,12.09637,G5V,7.07,2883,39,0.013527575,2868,43,0.014993026,2880,21,0.007291667,2874,25,0.008698678,2872,22,0.007660167
62536,192.218426,12.09637,G5V,7.07,2883,39,0.013527575,2868,43,0.014993026,2880,21,0.007291667,2874,25,0.008698678,2872,22,0.007660167
98482,300.105532,-49.350947,K0III,6.183,2844,38,0.013361463,2877,20,0.006951686,2871,24,0.008359457,2868,1600,0.557880056,2887,1795,0.621752684
69751,214.136842,20.121862,F6V,6.25,2846,38,0.013352073,2853,89,0.031195233,2879,69,0.023966655,2835,360,0.126984127,2897,683,0.235761132
98978,301.418471,48.566814,G0,7.44,2850,38,0.013333333,2862,52,0.018169113,2880,25,0.008680556,2877,15,0.005213764,2863,23,0.008033531
25880,82.870641,54.654669,G1.V,7.54,2858,38,0.013296011,2861,8,0.002796225,2871,34,0.011842564,2873,1087,0.378350157,2889,1006,0.348217376
22395,72.305618,-31.426594,G5V,7.9,2859,38,0.013291361,2853,79,0.027690151,2882,18,0.006245663,2877,2401,0.834549878,2862,2411,0.84241789
115849,352.063196,-44.460996,K2.5V,8.98,2861,38,0.013282069,2857,67,0.023451173,2867,63,0.021974189,2857,583,0.204060203,2874,863,0.300278358
85425,261.84148,-38.061451,G6V,7.9,2862,38,0.013277428,2865,13,0.004537522,2860,65,0.022727273,2853,224,0.078513845,2859,267,0.093389297
25528,81.885491,-13.578285,F7Vm-0.25,7.21,2864,38,0.013268156,2863,71,0.024799162,2876,44,0.015299026,2872,180,0.062674095,2874,167,0.058107168
73555,225.48651,40.390567,G8IIIaFe-0.5,3.52,2869,38,0.013245033,2861,52,0.018175463,2876,25,0.008692629,2874,30,0.010438413,2885,8,0.002772964
6276,20.134464,-11.467708,G9V,8.39,2869,38,0.013245033,2870,27,0.009407666,2869,47,0.016382015,2884,7,0.002427184,2890,6,0.002076125
99607,303.212116,16.095465,F8V,7.73,2870,38,0.013240418,2889,74,0.025614399,2865,40,0.013961606,2883,3,0.001040583,2869,3,0.001045661
112821,342.717284,18.002119,G1II-III:Fe-1CH0.5,7.44,2874,38,0.01322199,2858,43,0.015045486,2875,33,0.011478261,2868,367,0.127963738,2856,585,0.204831933
46422,141.989947,-66.102298,K0V,8.877,2875,38,0.013217391,2853,26,0.009113214,2875,69,0.024,2876,89,0.030945758,2870,79,0.027526132
97676,297.756371,-2.860929,G5/6V,8.47,2878,38,0.013203614,2893,47,0.016246111,2884,29,0.010055479,2853,2669,0.935506484,2865,2683,0.936474695
16290,52.49539,-78.351851,G8III,5.683,2878,38,0.013203614,2867,35,0.012207883,2890,43,0.014878893,2886,337,0.116770617,2867,332,0.115800488
38939,119.51821,-25.626629,K4-V(k),8.439,2878,38,0.013203614,2866,5,0.001744592,2871,19,0.006617903,2879,41,0.014241056,2866,1,0.000348918
115761,351.791776,54.866254,F8V,7.6,2855,37,0.01295972,2861,16,0.00559245,2871,17,0.005921282,2878,20,0.00694927,2884,9,0.003120666
45751,139.943256,-11.974851,G8II,4.783,2859,37,0.012941588,2867,22,0.007673526,2864,20,0.00698324,2880,19,0.006597222,2887,18,0.006234846
29807,94.138063,-35.140517,G9IIIbCN0.5,4.37,2861,37,0.012932541,2844,35,0.01230661,2847,36,0.012644889,2866,73,0.02547104,2869,81,0.028232834
109372,332.36778,46.920804,F8,7.91,2864,37,0.012918994,2854,66,0.023125438,2876,39,0.013560501,2875,56,0.019478261,2850,1,0.000350877
8039,25.809699,-21.619772,K0V,8.24,2874,37,0.012874043,2864,25,0.00872905,2846,107,0.037596627,2890,46,0.015916955,2877,44,0.015293709
92283,282.121768,10.745449,K4,7.912,2884,37,0.012829404,2854,20,0.007007708,2869,45,0.015684908,2864,1850,0.645949721,2873,1537,0.534980856
28284,89.647672,-21.543894,K0V,7.31,2844,36,0.012658228,2872,24,0.008356546,2864,46,0.016061453,2881,50,0.017355085,2866,32,0.011165387
28622,90.640884,-14.497155,K0III,6.196,2847,36,0.012644889,2871,33,0.011494253,2872,45,0.015668524,2874,71,0.024704245,2869,70,0.024398745
116097,352.862332,-44.84358,K1III,6.028,2853,36,0.012618297,2860,27,0.009440559,2858,13,0.004548635,2875,454,0.157913043,2860,477,0.166783217
10642,34.246017,-6.422115,K0III,5.509,2859,36,0.012591815,2843,47,0.016531833,2853,25,0.008762706,2862,79,0.027603075,2873,84,0.029237731
38657,118.725283,19.236336,K2.5V,7.726,2861,36,0.012583013,2866,135,0.047103978,2869,99,0.034506797,2861,1901,0.664452988,2871,2272,0.791361895
24659,79.371205,-34.895207,K1IV,4.83,2863,36,0.012574223,2869,41,0.014290694,2861,10,0.003495281,2875,2688,0.934956522,2866,2648,0.923935799
57433,176.614749,-24.976241,F7V,7.69,2874,36,0.012526096,2860,123,0.043006993,2849,133,0.046683047,2878,16,0.005559416,2879,37,0.012851685
7235,23.31587,-24.17796,G8.5V,6.963,2875,36,0.012521739,2870,35,0.012195122,2864,83,0.028980447,2880,29,0.010069444,2876,20,0.006954103
39920,122.292454,-35.455015,G8III,6.22,2878,36,0.012508687,2862,21,0.007337526,2863,26,0.009081383,2871,2033,0.708115639,2851,1726,0.605401613
78747,241.153406,-37.862946,F5VFe-0.8,5.915,2881,36,0.012495661,2856,119,0.041666667,2881,27,0.009371746,2881,37,0.012842763,--,--,--
115445,350.770399,-10.764244,K2.5V,7.796,2849,35,0.012285012,2875,69,0.024,2865,62,0.021640489,2869,25,0.008713838,2869,52,0.018124782
96160,293.285806,-54.532374,G5V,8.68,2853,35,0.012267788,2861,36,0.012583013,2854,69,0.024176594,2868,1718,0.59902371,2868,1402,0.488842399
52279,160.240449,-12.19562,F7IV,8.56,2859,35,0.012242043,2856,19,0.006652661,2877,14,0.00486618,2861,24,0.008388675,2852,4,0.001402525
5700,18.339758,-74.277316,G5V,8.51,2867,35,0.012207883,2870,52,0.018118467,2867,61,0.021276596,2871,1447,0.504005573,2892,1558,0.538727524
23783,76.669293,51.597719,F2V,4.98,2870,35,0.012195122,2876,103,0.03581363,2877,31,0.010775113,2854,20,0.007007708,2868,51,0.017782427
5286,16.907807,22.954976,K4V,8.362,2870,35,0.012195122,2891,68,0.023521273,2870,52,0.018118467,2861,430,0.150297099,2861,423,0.147850402
43409,132.633012,-27.709845,K2.5III,4.01,2872,35,0.01218663,2875,43,0.014956522,2867,66,0.023020579,2874,15,0.005219207,2875,16,0.005565217
99025,301.551762,-1.718915,F5V,8.03,2875,35,0.012173913,2872,39,0.013579387,2844,22,0.007735584,2884,3,0.001040222,2846,12,0.004216444
52689,161.605324,14.194646,K0III,5.488,2876,35,0.01216968,2875,27,0.009391304,2878,33,0.011466296,2853,51,0.01787592,2863,40,0.013971359
40843,125.016089,27.217706,F6V,5.1,2877,35,0.01216545,2883,61,0.021158515,2881,109,0.037834085,2865,29,0.010122164,2881,68,0.023602916
70713,216.938582,-35.253929,F8V,8.21,2879,35,0.012156999,2859,51,0.017838405,2873,12,0.004176819,2889,30,0.010384216,2853,20,0.007010165
38782,119.067956,-69.646078,G5V,8.41,2883,35,0.012140132,2879,38,0.013199027,2878,21,0.007296734,2851,892,0.312872676,2877,1336,0.46437261
8281,26.673532,-24.013976,K0IV,8.1,2858,34,0.011896431,2858,19,0.006648006,2871,28,0.009752699,2863,4,0.001397136,2865,6,0.002094241
84696,259.710126,-2.810538,F7V,6.65,2864,34,0.011871508,2883,37,0.012833854,2869,14,0.004879749,2880,8,0.002777778,2885,14,0.004852686
22451,72.468049,-35.107633,K2V,7.495,2872,34,0.01183844,2870,46,0.016027875,2876,12,0.004172462,2863,49,0.017114914,2858,36,0.012596221
27641,87.763585,11.498892,K0IV,6.94,2875,34,0.011826087,2850,48,0.016842105,2892,51,0.017634855,2871,2291,0.797979798,2850,1960,0.687719298
20753,66.706051,42.909483,G5,7.65,2879,34,0.011809656,2880,6,0.002083333,2882,15,0.005204719,2873,21,0.007309433,--,--,--
93827,286.60552,-11.897403,G2VFe-1.0CH-0.6,7.26,2882,34,0.011797363,2880,242,0.084027778,2854,261,0.091450596,2855,26,0.00910683,2881,117,0.040610899
82621,253.355125,-20.415562,G2IV-V,5.876,2886,34,0.011781012,2863,70,0.024449878,2876,52,0.018080668,2864,1940,0.677374302,2871,2193,0.76384535
97219,296.376421,50.772734,K1,8.956,2860,33,0.011538462,2856,20,0.007002801,2872,30,0.010445682,2861,1309,0.457532331,2853,1640,0.574833509
53084,162.902152,-16.404299,G8IV,8.71,2862,33,0.011530398,2839,37,0.013032758,2870,36,0.012543554,2873,8,0.002784546,2862,10,0.00349406
111801,339.686133,-28.748213,K1III,6.469,2863,33,0.011526371,2873,15,0.005221023,2848,13,0.004564607,2875,477,0.165913043,2863,417,0.145651415
6714,21.598322,20.070806,K0III,6.45,2865,33,0.011518325,2862,44,0.015373864,2851,69,0.024202034,2872,10,0.003481894,2863,22,0.007684247
32608,102.04793,0.304971,F8/G0V,7.42,2869,33,0.011502266,2847,83,0.029153495,2858,96,0.033589923,2869,1203,0.419309864,2859,1462,0.511367611
95106,290.223199,-33.052936,G0.5V,8.16,2869,33,0.011502266,2865,15,0.005235602,2872,23,0.008008357,2878,185,0.064280751,2870,145,0.050522648
93375,285.275184,-28.714002,G1V,8.47,2876,33,0.01147427,2877,115,0.039972193,2866,53,0.018492673,2850,1011,0.354736842,2874,1608,0.559498956
60574,186.245696,-4.225653,G5V,8.1,2880,33,0.011458333,2873,114,0.039679777,2852,52,0.018232819,2868,100,0.034867503,2864,300,0.104748603
107618,326.959387,-16.079785,G3/5V,8.03,2893,33,0.011406844,2856,57,0.019957983,2878,49,0.017025712,2892,132,0.045643154,2866,206,0.071877181
43727,133.577938,22.211258,G5,7.83,2844,32,0.011251758,2864,5,0.00174581,2872,13,0.004526462,2874,42,0.014613779,--,--,--
4825,15.498682,2.52596,F3V,7.61,2855,32,0.011208406,2887,168,0.058191895,2875,152,0.052869565,2860,1138,0.397902098,2897,1290,0.445288229
95222,290.589771,-0.252346,K1III,5.824,2856,32,0.011204482,2864,52,0.018156425,2864,42,0.014664804,2849,58,0.02035802,2856,64,0.022408964
103438,314.343485,-59.075958,G3V,8.43,2859,32,0.011192725,2890,18,0.006228374,2863,30,0.010478519,2868,879,0.306485356,2870,944,0.328919861
5106,16.360371,63.721292,G5III,8.29,2859,32,0.011192725,2858,12,0.00419874,2868,14,0.00488145,2858,33,0.011546536,2853,1,0.000350508
101785,309.431016,-22.442861,F5V,7.41,2860,32,0.011188811,2860,16,0.005594406,2860,23,0.008041958,2872,1,0.000348189,2867,2,0.000697593
54109,166.078892,5.795688,G5,8.26,2861,32,0.0111849,2846,24,0.008432888,2866,26,0.009071877,2872,636,0.221448468,2878,546,0.18971508
12530,40.308336,-0.695657,F7V,5.71,2862,32,0.011180992,2880,218,0.075694444,2865,113,0.039441536,2875,555,0.193043478,2856,1070,0.37464986
117048,355.91591,-63.960977,F8V,7.99,2866,32,0.011165387,2875,35,0.012173913,2860,66,0.023076923,2855,44,0.015411559,2874,36,0.012526096
18658,59.918741,10.330394,F5III,6.34,2867,32,0.011161493,2886,205,0.071032571,2873,85,0.029585799,2866,375,0.130844382,2873,204,0.071005917
79967,244.83692,-54.513594,G3Vwl:,7.1,2867,32,0.011161493,2852,60,0.021037868,2894,37,0.012785073,2870,6,0.002090592,2845,11,0.003866432
118008,359.044473,-39.052335,K2V,8.24,2867,32,0.011161493,2861,27,0.00943726,2887,39,0.013508833,2861,26,0.009087732,2862,38,0.013277428
79377,243.010225,-18.232625,G0.5V,7.41,2869,32,0.011153712,2857,19,0.006650333,2865,50,0.017452007,2870,102,0.03554007,2870,94,0.032752613
77610,237.666041,-23.258189,F5/6V,7.46,2873,32,0.011138183,2869,52,0.018124782,2877,59,0.020507473,2881,57,0.019784797,2872,68,0.02367688
107877,327.852529,-23.270622,F6-V,6.86,2873,32,0.011138183,2870,35,0.012195122,2864,34,0.011871508,2888,235,0.081371191,2868,182,0.063458856
79214,242.502339,-35.64256,G1/2V,7.16,2877,32,0.011122697,2864,1,0.000349162,2852,23,0.008064516,2890,540,0.186851211,2880,206,0.071527778
8647,27.868806,-16.740483,F7V,8.48,2849,31,0.010881011,2868,69,0.024058577,2849,67,0.023517024,2868,174,0.060669456,2862,284,0.099231307
51808,158.772883,75.712957,G8III-IIIb,4.857,2853,31,0.010865755,2870,44,0.01533101,2869,34,0.011850819,2886,139,0.048163548,2870,123,0.042857143
30687,96.729302,17.451567,G0,7.71,2855,31,0.010858144,2871,40,0.013932428,2846,54,0.018973999,2867,35,0.012207883,2873,13,0.004524887
38392,117.98286,-11.032973,G7V,7.72,2858,31,0.010846746,2891,41,0.014181944,2858,41,0.014345696,2861,71,0.024816498,2862,80,0.027952481
115223,350.076045,6.872413,G4V,7.97,2859,31,0.010842952,2868,7,0.002440725,2862,17,0.005939902,2870,700,0.243902439,2880,686,0.238194444
31765,99.656819,-48.220178,G8III,4.92,2860,31,0.010839161,2867,38,0.013254273,2864,15,0.00523743,2852,924,0.32398317,2880,852,0.295833333
4829,15.507586,-57.002388,G8/K0III,6.109,2861,31,0.010835372,2867,41,0.014300663,2856,21,0.007352941,2875,367,0.127652174,2870,350,0.12195122
117364,356.962123,-5.244196,G3V,8.4,2863,31,0.010827803,2847,16,0.005619951,2883,12,0.004162331,2872,1623,0.565111421,2851,1825,0.640126271
52153,159.822883,21.599414,G5,8.34,2863,31,0.010827803,2864,2,0.000698324,2853,20,0.007010165,2883,492,0.170655567,--,--,--
86877,266.25179,13.024766,G5,7.62,2865,31,0.010820244,2873,5,0.001740341,2871,19,0.006617903,2863,7,0.002444988,--,--,--
19422,62.395999,69.541393,K2.5V,7.697,2867,31,0.010812696,2876,29,0.010083449,2867,8,0.002790373,2863,870,0.303877052,2861,512,0.178958406
19422,62.395999,69.541393,K2.5V,7.697,2867,31,0.010812696,2876,29,0.010083449,2867,8,0.002790373,2863,870,0.303877052,2861,512,0.178958406
92929,284.001732,-25.045741,G0V,7.38,2879,31,0.010767628,2858,31,0.010846746,2864,17,0.005935754,2882,28,0.009715475,2869,20,0.00697107
89881,275.111827,-40.272713,K0IIIBa5,7.95,2885,31,0.010745234,2873,40,0.013922729,2851,40,0.014030165,2866,739,0.257850663,2870,445,0.155052265
109068,331.419798,5.058533,K4III,4.84,2889,31,0.010730357,2871,34,0.011842564,2851,68,0.02385128,2871,8,0.002786486,2860,9,0.003146853
97118,296.069187,37.354356,G8III,4.899,2850,30,0.010526316,2873,20,0.006961364,2870,22,0.007665505,2869,147,0.051237365,2859,58,0.020286814
85068,260.779672,-56.525547,G8/K0III,5.776,2851,30,0.010522624,2871,12,0.004179728,2867,7,0.002441577,2858,250,0.087473758,2878,259,0.089993051
19011,61.09465,-12.792296,K1III,5.622,2855,30,0.010507881,2869,26,0.009062391,2865,42,0.014659686,2902,72,0.024810476,2857,71,0.024851243
117333,356.873043,-2.149459,K0V,9.59,2856,30,0.010504202,2874,6,0.002087683,2851,20,0.007015082,2883,233,0.080818592,--,--,--
45699,139.74512,17.705363,F4V,6.64,2859,30,0.010493179,2882,30,0.010409438,2888,28,0.009695291,2865,4,0.001396161,2859,2,0.000699545
92689,283.306428,50.708232,G7IIIaFe-1,4.92,2865,30,0.010471204,2871,34,0.011842564,2889,54,0.018691589,2869,67,0.023353085,2859,49,0.01713886
90959,278.324,22.314252,K5V,8.866,2866,30,0.010467551,2868,46,0.016039052,2867,35,0.012207883,2894,2020,0.697995853,2864,1943,0.678421788
79792,244.254807,7.151742,G5,8.31,2869,30,0.010456605,2872,44,0.015320334,2878,10,0.003474635,2855,2046,0.716637478,2853,2123,0.744128987
87847,269.198937,-4.081822,K2IIICNIb/II,5.453,2872,30,0.010445682,2877,31,0.010775113,2867,16,0.005580746,2867,2,0.000697593,2869,11,0.003834089
27549,87.511186,9.871208,G8III,5.79,2876,30,0.010431154,2868,32,0.011157601,2865,10,0.003490401,2844,26,0.009142053,2857,43,0.015050753
3876,12.443692,70.449489,K2.5V+,7.76,2877,30,0.010427529,2869,44,0.015336354,2859,19,0.00664568,2861,2082,0.727717581,2870,2227,0.775958188
21137,67.965657,15.851561,F1.5Vn,5.998,2882,30,0.010409438,2891,123,0.042545832,2866,74,0.025819958,2874,421,0.146485734,2869,520,0.181247822
81880,250.875399,20.716114,G2V,7.17,2882,30,0.010409438,2857,73,0.025551278,2888,56,0.019390582,2858,2163,0.756822953,2864,2424,0.846368715
105695,321.10235,10.174252,F5III,6.328,2884,30,0.010402219,2880,110,0.038194444,2862,99,0.034591195,2886,122,0.042273042,2858,217,0.075927222
36896,113.786658,30.960935,G9III,5.348,2847,29,0.010186161,2877,41,0.014250956,2865,54,0.018848168,2880,62,0.021527778,2887,93,0.03221337
3697,11.848464,6.740944,G8III,5.985,2849,29,0.01017901,2858,48,0.016794962,2862,49,0.017120894,2864,670,0.233938547,2883,759,0.26326743
100754,306.418872,21.409641,G6III,5.691,2849,29,0.01017901,2882,27,0.009368494,2848,19,0.006671348,2863,29,0.010129235,2861,38,0.013282069
36046,111.431648,27.798081,G9IIIb,3.79,2851,29,0.01017187,2862,47,0.016422082,2879,68,0.023619312,2881,43,0.014925373,2855,41,0.014360771
63530,195.278282,-33.480131,G2V,7.56,2856,29,0.010154062,2894,26,0.008984105,2870,17,0.005923345,2884,37,0.012829404,2870,19,0.006620209
73577,225.579687,19.390593,G5,8.76,2859,29,0.010143407,2855,23,0.008056042,2891,23,0.007955725,2864,17,0.005935754,2866,14,0.004884857
78323,239.87611,-41.744436,K0II/III,4.991,2859,29,0.010143407,2878,17,0.00590688,2865,4,0.001396161,2877,382,0.132777198,2862,326,0.113906359
56760,174.546069,-51.57544,K0V,8.87,2860,29,0.01013986,2871,44,0.01532567,2863,58,0.02025847,2876,78,0.027121001,2881,59,0.020479
95821,292.339352,31.608655,G7IV,6.96,2863,29,0.010129235,2858,33,0.011546536,2888,21,0.007271468,2877,101,0.035106013,2863,207,0.072301781
43852,133.982013,36.196189,G9-V(k),7.68,2867,29,0.010115103,2857,35,0.012250613,2879,50,0.017367141,2887,33,0.011430551,2859,9,0.003147954
66618,204.834508,-67.670806,F9VFe+0.3,6.97,2870,29,0.01010453,2871,35,0.012190874,2875,8,0.002782609,2862,9,0.003144654,2860,12,0.004195804
71572,219.560375,14.028889,G5,8.25,2873,29,0.010093978,2870,2,0.000696864,2869,21,0.007319624,2880,494,0.171527778,--,--,--
42372,129.592434,53.40154,G9III,5.665,2875,29,0.010086957,2861,81,0.028311779,2869,86,0.029975601,2861,41,0.014330654,2876,57,0.019819193
111431,338.628553,63.819778,F8,8.02,2877,29,0.010079944,2873,21,0.007309433,2868,13,0.004532775,2880,10,0.003472222,2872,9,0.003133705
113360,344.386685,3.810242,K1III,6.28,2878,29,0.010076442,2884,29,0.010055479,2863,42,0.014669927,2868,73,0.025453278,2864,86,0.030027933
35751,110.617996,0.700833,K0/1III,6.43,2879,29,0.010072942,2866,70,0.024424285,2874,57,0.019832985,2878,932,0.323835997,2873,1153,0.401322659
38969,119.606633,-15.0204,M0,9.31,2881,29,0.010065949,2879,92,0.03195554,2869,159,0.055420007,2878,229,0.079569145,2863,185,0.064617534
65737,202.127306,-27.391846,F9.5V,7.21,2836,28,0.009873061,2874,51,0.017745303,2849,117,0.041067041,2851,89,0.031217117,2872,132,0.045961003
31083,97.839541,2.911303,G3/5V,7.13,2841,28,0.009855685,2867,24,0.00837112,2879,37,0.012851685,2859,972,0.339979014,2859,909,0.317943337
28044,88.960056,-0.886467,G6V,8.29,2858,28,0.009797061,2877,33,0.011470282,2867,43,0.014998256,2871,405,0.141065831,2867,340,0.118590862
97420,297.003673,27.869529,G2IV-V,6.88,2865,28,0.009773124,2866,24,0.00837404,2873,13,0.004524887,2862,1,0.000349406,2863,9,0.003143556
96536,294.39339,-14.3018,F6.5V,5.473,2867,28,0.009766306,2858,34,0.011896431,2865,11,0.003839442,2867,1625,0.566794559,2863,1409,0.492141111
114450,347.681214,18.909055,G5,8.56,2868,28,0.009762901,2852,41,0.014375877,2873,30,0.010442047,2889,1570,0.543440637,2870,1791,0.624041812
25052,80.45549,51.48625,F2,7.74,2872,28,0.009749304,2857,5,0.001750088,2873,11,0.00382875,2857,42,0.014700735,--,--,--
81603,249.97353,-35.260815,G8V,8.96,2873,28,0.00974591,2849,31,0.010881011,2870,45,0.015679443,2879,1166,0.405001737,2860,1240,0.433566434
7852,25.244877,-5.403621,G5V,8.48,2873,28,0.00974591,2863,15,0.00523926,2856,8,0.00280112,2849,192,0.067392067,--,--,--
114460,347.713328,-69.031828,G8V,8.66,2878,28,0.009728978,2861,42,0.014680182,2862,52,0.018169113,2869,1842,0.642035552,2847,1911,0.671232877
105083,319.314888,-21.741472,F5V,7.97,2884,28,0.009708738,2879,35,0.012156999,2884,49,0.016990291,2876,160,0.055632823,2846,116,0.04075896
89036,272.58698,-31.112205,G5V,8.83,2884,28,0.009708738,2848,19,0.006671348,2857,49,0.017150858,2858,1584,0.55423373,2869,1365,0.475775532
8476,27.317276,35.440384,G0,8.15,2898,28,0.009661836,2876,86,0.029902643,2853,50,0.017525412,2881,19,0.006594932,--,--,--
104152,316.516621,-57.146899,G1V,8.15,2841,27,0.009503696,2878,21,0.007296734,2874,15,0.005219207,2877,2134,0.741744873,2865,1914,0.668062827
21267,68.444342,13.251884,F6V,6.597,2855,27,0.009457093,2876,353,0.122739917,2866,135,0.047103978,2839,233,0.082071152,2868,223,0.077754533
72603,222.671587,-15.997236,F4V,5.16,2856,27,0.009453782,2861,96,0.033554701,2878,20,0.00694927,2867,153,0.053365888,2871,61,0.021246952
108947,331.082753,20.26567,K0III,8.39,2857,27,0.009450473,2870,29,0.01010453,2861,26,0.009087732,2878,27,0.009381515,2877,20,0.006951686
103854,315.66256,-61.880554,G2Vwl:,8.81,2859,27,0.009443861,2854,183,0.064120533,2868,121,0.042189679,2878,14,0.004864489,2867,60,0.020927799
33852,105.41078,48.378672,K3V,8,2859,27,0.009443861,2868,142,0.049511855,2844,90,0.03164557,2854,1910,0.66923616,2876,2235,0.777121001
47956,146.58597,-76.776118,G8III,5.444,2862,27,0.009433962,2850,9,0.003157895,2868,43,0.014993026,2887,1893,0.655697956,2873,1751,0.609467456
16012,51.546321,-30.617811,G8V,7.89,2863,27,0.009430667,2864,33,0.011522346,2872,74,0.025766017,2848,51,0.017907303,2873,51,0.017751479
85670,262.608174,52.301389,G2Ib-IIa,2.81,2864,27,0.009427374,2872,27,0.009401114,2851,18,0.006313574,2883,73,0.025320846,2874,274,0.095337509
27799,88.242147,3.048013,G3V,8.33,2865,27,0.009424084,2864,9,0.003142458,2880,22,0.007638889,2876,15,0.005215577,2879,18,0.006252171
97033,295.810081,58.016617,G0V,6.304,2867,27,0.00941751,2862,97,0.033892383,2866,73,0.02547104,2871,1746,0.60815047,2858,2227,0.779216235
20215,64.978566,16.522613,F8V,6.86,2867,27,0.00941751,2860,96,0.033566434,2856,51,0.017857143,2887,574,0.198822307,2867,386,0.134635507
15381,49.583262,18.171623,G0,7.54,2867,27,0.00941751,2865,19,0.006631763,2868,10,0.00348675,2889,1921,0.664935964,2880,1876,0.651388889
18208,58.407272,28.148113,G8V,7.87,2869,27,0.009410945,2889,23,0.007961232,2883,29,0.010058966,2851,147,0.051560856,2861,161,0.05627403
76939,235.659647,-37.424939,G8/K0III,5.245,2870,27,0.009407666,2845,18,0.006326889,2868,39,0.013598326,2877,2161,0.751129649,2856,2003,0.701330532
27673,87.872456,39.148494,K1III,3.95,2873,27,0.009397842,2875,59,0.020521739,2863,68,0.02375131,2881,24,0.008330441,2868,25,0.008716876
22162,71.524511,-29.062062,G3V,8.83,2874,27,0.009394572,2822,16,0.005669738,2878,8,0.002779708,2872,2320,0.807799443,2863,2184,0.762836186
60816,186.981213,-8.677997,G1VFe-0.7,6.74,2878,27,0.009381515,2863,63,0.02200489,2868,14,0.00488145,2889,174,0.060228453,2857,203,0.071053553
76716,234.985598,-59.908337,F6IV,5.95,2878,27,0.009381515,2872,5,0.001740947,2881,29,0.010065949,2879,491,0.170545328,--,--,--
59299,182.492035,-13.435495,G0/1V,8.32,2880,27,0.009375,2846,22,0.007730148,2864,14,0.004888268,2852,1,0.000350631,2863,2,0.000698568
7990,25.654227,-58.413147,G6V,8.39,2882,27,0.009368494,2871,44,0.01532567,2887,61,0.0211292,2875,103,0.035826087,2852,101,0.035413745
83827,256.982623,32.105486,F8,7.206,2883,27,0.009365245,2871,56,0.019505399,2881,18,0.006247831,2862,41,0.014325646,2878,32,0.011118833
12638,40.588788,38.618668,G2V,8.76,2883,27,0.009365245,2870,27,0.009407666,2875,55,0.019130435,2856,12,0.004201681,2876,2,0.00069541
88788,271.869723,43.461896,G8IIICN-1CH-3,5.011,2855,26,0.00910683,2848,22,0.007724719,2872,20,0.006963788,2869,85,0.029627048,2874,54,0.018789144
24660,79.378085,14.514041,G5III,8.51,2855,26,0.00910683,2879,5,0.001736714,2873,16,0.005569092,2859,7,0.002448409,--,--,--
59253,182.317595,42.481709,G5IV,8.48,2856,26,0.009103641,2888,6,0.002077562,2873,12,0.004176819,2861,20,0.006990563,--,--,--
93427,285.415324,41.490091,G0,7.21,2859,26,0.009094089,2879,55,0.019103856,2889,25,0.008653513,2879,12,0.004168114,2860,29,0.01013986
112870,342.859824,13.969984,K2.5V,8.29,2860,26,0.009090909,2868,215,0.074965132,2876,258,0.089707928,2846,33,0.011595221,2873,313,0.108945353
8645,27.865137,-10.335044,K0III,3.72,2860,26,0.009090909,2857,30,0.010500525,2868,37,0.012900976,2879,14,0.0048628,2875,14,0.004869565
30630,96.542716,18.756895,K3Vk,6.768,2861,26,0.009087732,2870,12,0.004181185,2869,59,0.020564657,2869,588,0.20494946,2871,609,0.212121212
103131,313.423892,36.130017,G5IV-V,7.78,2862,26,0.009084556,2890,5,0.001730104,2847,15,0.005268704,2873,7,0.002436478,--,--,--
20349,65.381872,21.039878,F5V,6.779,2863,26,0.009081383,2867,375,0.130798744,2861,114,0.039846208,2872,237,0.082520891,2863,238,0.083129584
50564,154.934035,19.470912,F6IV-V,4.8,2864,26,0.009078212,2857,104,0.03640182,2859,42,0.014690451,2864,895,0.3125,2876,1501,0.521905424
81413,249.409487,-22.059453,K1(IV)+F/G,8.82,2865,26,0.009075044,2848,5,0.001755618,2891,15,0.005188516,2867,7,0.002441577,--,--,--
87841,269.179671,-9.01481,G3V,8.6,2866,26,0.009071877,2859,33,0.011542497,2865,23,0.008027923,2877,1854,0.644421272,2850,1860,0.652631579
57029,175.392745,31.746057,F4V,5.75,2867,26,0.009068713,2867,33,0.01151029,2872,36,0.012534819,2868,11,0.003835425,2871,29,0.01010101
31568,99.109431,27.278381,F9V,6.89,2868,26,0.009065551,2873,30,0.010442047,2884,48,0.016643551,2878,2010,0.698401668,2879,2449,0.850642584
42057,128.591281,16.880224,G5,8.35,2868,26,0.009065551,2862,5,0.00174703,2857,15,0.005250263,2880,7,0.002430556,--,--,--
55288,169.84432,-1.654888,G2V+G/K,6.61,2873,26,0.009049774,2883,155,0.053763441,2863,18,0.006287111,2885,3,0.001039861,--,--,--
29792,94.088624,-81.634063,G8V,9.34,2877,26,0.009037192,2878,13,0.004517026,2874,14,0.00487126,2864,1218,0.42527933,2867,1343,0.468433903
71987,220.840729,-27.354963,G6V,9.64,2878,26,0.009034051,2878,6,0.002084781,2881,15,0.005206526,2858,7,0.002449265,--,--,--
102968,312.929833,12.035553,F8,8.05,2879,26,0.009030914,2884,6,0.002080444,2846,15,0.005270555,2855,7,0.002451839,--,--,--
19859,63.869998,6.186863,G0VCH-0.4,6.3,2880,26,0.009027778,2872,19,0.006615599,2884,25,0.008668516,2870,612,0.213240418,2862,513,0.179245283
73695,225.947073,47.654038,G0Vn,4.76,2880,26,0.009027778,2860,14,0.004895105,2855,32,0.011208406,2858,79,0.027641707,2869,62,0.021610317
57442,176.631458,13.688843,G0,8.3,2880,26,0.009027778,2861,5,0.001747641,2877,16,0.005561349,2877,7,0.00243309,--,--,--
40136,122.956619,4.27454,F7/8V,7.75,2882,26,0.009021513,2875,118,0.041043478,2877,98,0.03406326,2868,24,0.008368201,2879,120,0.041681139
46893,143.332941,-7.190204,K2III,6.25,2850,25,0.00877193,2872,19,0.006615599,2883,36,0.012486993,2867,43,0.014998256,2867,69,0.024066969
3583,11.439971,-47.551985,G3V,5.8,2850,25,0.00877193,2883,19,0.006590357,2868,10,0.00348675,2891,2,0.000691802,2872,9,0.003133705
107599,326.917278,-19.577825,F8Vm-1.25,7.66,2854,25,0.008759636,2875,68,0.023652174,2882,50,0.017349063,2859,9,0.003147954,2871,13,0.004528039
3055,9.700591,0.946365,G3V,8.76,2855,25,0.008756567,2882,5,0.001734906,2879,14,0.0048628,2865,7,0.002443281,--,--,--
88684,271.563322,-4.751254,K0IV,5.748,2857,25,0.008750438,2865,30,0.010471204,2892,12,0.004149378,2874,1141,0.397007655,2867,1506,0.525287757
1686,5.280289,37.968606,F5IV-V,5.18,2858,25,0.008747376,2852,63,0.022089762,2863,49,0.017114914,2883,67,0.023239681,2874,384,0.133611691
76963,235.726887,4.102008,G0IV/V,7.41,2860,25,0.008741259,2860,59,0.020629371,2878,27,0.009381515,2861,9,0.003145753,--,--,--
65187,200.384423,38.880425,K0IIIe,7.31,2860,25,0.008741259,2874,11,0.003827418,2858,39,0.013645906,2852,3,0.001051893,2853,4,0.001402033
59496,183.021721,58.926432,K5,10.05,2862,25,0.00873515,2864,7,0.002444134,2883,7,0.002428026,2874,621,0.216075157,2878,787,0.273453787
6498,20.868924,46.890636,G5,8.28,2863,25,0.008732099,2861,27,0.00943726,2865,18,0.006282723,2860,89,0.031118881,2882,197,0.068355309
8198,26.348462,9.157749,G8III,4.26,2864,25,0.00872905,2868,27,0.009414226,2857,20,0.00700035,2859,6,0.002098636,2871,6,0.002089864
65971,202.890619,58.952918,G2V,8.09,2868,25,0.008716876,2851,41,0.014380919,2881,41,0.01423117,2879,32,0.01111497,2859,31,0.010842952
1936,6.108057,-27.026773,K3V,7.916,2870,25,0.008710801,2866,23,0.008025122,2847,20,0.007024939,2867,38,0.013254273,2863,49,0.017114914
48396,147.99806,-16.534777,K0III,6.08,2870,25,0.008710801,2864,17,0.005935754,2895,30,0.010362694,2870,75,0.026132404,2849,92,0.032292032
75039,230.009626,40.98417,F7V,6.891,2872,25,0.008704735,2876,52,0.018080668,2866,14,0.004884857,2882,37,0.012838307,2879,26,0.009030914
112774,342.580936,-7.090104,M0.5-V,9.86,2872,25,0.008704735,2870,50,0.017421603,2877,13,0.004518596,2875,439,0.152695652,2870,779,0.271428571
90642,277.420748,-1.985307,K0III,5.39,2875,25,0.008695652,2873,39,0.013574661,2857,50,0.017500875,2863,50,0.017464198,2864,34,0.011871508
52276,160.233519,-13.129529,F8V,8.11,2878,25,0.008686588,2875,24,0.008347826,2839,39,0.013737231,2882,7,0.002428869,2861,8,0.002796225
80936,247.904475,12.421549,G,8.49,2878,25,0.008686588,2869,8,0.002788428,2873,22,0.007657501,2856,17,0.005952381,2873,19,0.006613296
11783,38.021806,-15.244611,F5-V,4.75,2878,25,0.008686588,2878,7,0.002432245,2882,11,0.003816794,2876,168,0.058414465,2887,50,0.017319016
37674,115.946742,43.794651,G5,7.18,2880,25,0.008680556,2872,17,0.00591922,2899,29,0.010003449,2853,15,0.005257624,2867,11,0.003836763
85960,263.521951,-59.77578,G0V,7.63,2881,25,0.008677543,2881,7,0.002429712,2874,23,0.008002784,2845,196,0.068892794,2854,102,0.035739313
102664,312.063292,-12.454303,G0.5V,8.03,2887,25,0.008659508,2872,30,0.010445682,2889,70,0.024229837,2855,58,0.020315236,2863,61,0.021306322
58318,179.380045,53.554192,F8,9.24,2857,24,0.00840042,2861,31,0.010835372,2873,7,0.002436478,2853,15,0.005257624,2889,24,0.008307373
37949,116.666995,65.455676,K2III,5.93,2858,24,0.008397481,2869,20,0.00697107,2862,61,0.021313767,2852,70,0.02454418,2879,31,0.010767628
22122,71.410749,-50.074228,K2V,7.588,2861,24,0.008388675,2858,21,0.007347796,2861,24,0.008388675,2870,30,0.010452962,2864,29,0.010125698
54810,168.305144,4.48234,K5.V,8.639,2866,24,0.00837404,2871,41,0.014280738,2859,16,0.005596362,2872,1581,0.550487465,2853,1548,0.542586751
78647,240.817228,-26.717101,F7V,6.95,2866,24,0.00837404,2867,9,0.00313917,2847,23,0.008078679,2877,26,0.009037192,2867,8,0.002790373
64181,197.309331,-9.5381,K1III,6.32,2868,24,0.008368201,2848,30,0.010533708,2871,43,0.01497736,2868,33,0.011506276,2870,40,0.013937282
79822,244.376208,75.755326,F2V,4.95,2869,24,0.008365284,2883,201,0.069719043,2861,83,0.029010835,2872,136,0.04735376,2872,324,0.11281337
29246,92.495892,58.935694,K0III,5.359,2870,24,0.008362369,2863,99,0.034579113,2868,98,0.034170153,2864,41,0.014315642,2857,82,0.028701435
77738,238.068985,55.826713,G8III,5.809,2870,24,0.008362369,2895,33,0.011398964,2868,30,0.010460251,2874,31,0.01078636,2879,38,0.013199027
23069,74.456273,14.002189,G8,8.92,2870,24,0.008362369,2847,9,0.003161222,2857,20,0.00700035,2886,13,0.004504505,2862,18,0.006289308
86391,264.785438,2.028049,K0III,6.262,2875,24,0.008347826,2859,16,0.005596362,2863,56,0.019559902,2872,24,0.008356546,2858,37,0.012946116
111352,338.392623,31.283808,G0,7.95,2875,24,0.008347826,2877,1,0.000347584,2880,19,0.006597222,2877,485,0.16857838,--,--,--
22319,72.115229,2.715335,G8IV/V,6.52,2876,24,0.008344924,2874,10,0.003479471,2864,9,0.003142458,2866,1528,0.533147244,2860,1712,0.598601399
102612,311.911218,6.976018,F5,7.28,2877,24,0.008342023,2878,81,0.028144545,2876,86,0.029902643,2870,636,0.221602787,2873,1019,0.354681518
62800,193.031064,-26.461482,G1V,8.33,2849,23,0.008073008,2865,28,0.009773124,2873,26,0.009049774,2874,1493,0.519485038,2866,1810,0.631542219
97527,297.32558,41.582461,F5,7.52,2850,23,0.008070175,2884,30,0.010402219,2863,12,0.004191408,2881,17,0.005900729,2878,13,0.004517026
69202,212.520063,-46.269452,G0/1V,8.19,2854,23,0.008058865,2873,109,0.037939436,2874,104,0.0361865,2868,26,0.009065551,2865,34,0.011867365
20690,66.47866,57.495109,G5,8.57,2854,23,0.008058865,2879,4,0.001389371,2856,16,0.005602241,2863,340,0.118756549,--,--,--
94570,288.698079,-58.00731,G3V,7.23,2855,23,0.008056042,2859,86,0.030080448,2890,15,0.005190311,2861,4,0.001398113,2871,38,0.013235806
22881,73.827703,-16.417748,G6/8III,5.726,2858,23,0.008047586,2878,29,0.010076442,2881,18,0.006247831,2865,28,0.009773124,2857,16,0.00560028
3419,10.897379,-17.986606,G9II-III,2.01,2859,23,0.008044771,2880,17,0.005902778,2871,24,0.008359457,2891,12,0.004150813,2879,6,0.002084057
118261,359.807075,-26.048745,K4V(k),8.69,2859,23,0.008044771,2857,15,0.005250263,2861,27,0.00943726,2866,166,0.057920447,2877,163,0.056656239
104752,318.329007,-36.423528,K0III,5.967,2860,23,0.008041958,2871,16,0.005572971,2860,18,0.006293706,2864,40,0.01396648,2862,45,0.01572327
50336,154.173979,25.370706,K2III,5.84,2861,23,0.008039147,2868,59,0.020571827,2860,78,0.027272727,2869,87,0.030324155,2870,79,0.027526132
17027,54.754654,-5.626212,K0IV,5.96,2864,23,0.008030726,2864,24,0.008379888,2845,17,0.005975395,2876,2141,0.744436718,2883,2471,0.857093306
10111,32.520049,-43.815578,G8III,6.32,2866,23,0.008025122,2874,9,0.003131524,2882,10,0.003469813,2874,15,0.005219207,2883,6,0.002081165
68727,211.029971,-21.313668,F3V,8.54,2870,23,0.008013937,2877,32,0.011122697,2880,27,0.009375,2883,16,0.005549775,2882,35,0.012144344
33421,104.252173,33.681039,G5III,5.926,2870,23,0.008013937,2862,13,0.004542278,2858,22,0.007697691,2856,17,0.005952381,2854,6,0.002102313
2235,7.083556,10.189845,F5VSr,6.04,2880,23,0.007986111,2882,33,0.011450382,2865,38,0.013263525,2890,8,0.002768166,2842,15,0.005277973
68085,209.105128,65.350748,G2V,7.59,2880,23,0.007986111,2856,2,0.00070028,2852,19,0.006661992,2859,331,0.115774746,--,--,--
28634,90.68809,47.80953,F7V,6.49,2884,23,0.007975035,2869,36,0.012547926,2864,15,0.00523743,2880,27,0.009375,2872,21,0.007311978
47231,144.406288,60.213685,G5,6.41,2855,22,0.007705779,2868,30,0.010460251,2861,57,0.019923104,2883,72,0.024973985,2879,41,0.014241056
96183,293.356472,21.84033,G8V,6.88,2856,22,0.007703081,2865,16,0.005584642,2869,2,0.000697107,2874,597,0.207724426,2855,519,0.18178634
45183,138.104556,-81.768554,F6V,7.5,2859,22,0.007694998,2852,43,0.015077139,2866,19,0.006629449,2864,2,0.000698324,2858,1,0.000349895
49621,151.904468,38.647984,G5,8.672,2860,22,0.007692308,2858,2,0.00069979,2879,12,0.004168114,2853,512,0.179460217,--,--,--
79276,242.696884,59.675409,G0,8.13,2862,22,0.007686932,2866,2,0.000697837,2858,15,0.005248425,2889,509,0.176185531,--,--,--
84656,259.596952,38.811394,K0III,5.974,2864,22,0.007681564,2867,25,0.008719916,2889,37,0.0128072,2860,16,0.005594406,2872,15,0.005222841
6431,20.652501,12.750947,K3V,8.77,2867,22,0.007673526,2875,24,0.008347826,2859,12,0.004197272,2878,1,0.000347464,2855,8,0.002802102
101772,309.391806,-47.291503,K0III-IV,3.11,2868,22,0.007670851,2874,23,0.008002784,2862,28,0.009783368,2873,79,0.027497389,2865,56,0.019546248
112590,342.045982,37.416688,G8III,5.817,2872,22,0.007660167,2886,29,0.01004851,2876,28,0.009735744,2870,117,0.040766551,2890,118,0.04083045
21053,67.694999,16.148687,F5V,6.505,2875,22,0.007652174,2881,135,0.04685873,2870,68,0.02369338,2862,296,0.103424179,2883,143,0.04960111
77335,236.821206,-0.269911,F6V,7.23,2875,22,0.007652174,2860,59,0.020629371,2868,19,0.006624826,2877,3,0.001042753,2839,4,0.001408947
65352,200.913143,2.723327,G9V,7.06,2877,22,0.007646854,2870,92,0.032055749,2873,67,0.023320571,2862,8,0.002795248,2854,36,0.012613875
118080,359.292341,-5.459992,F7V,8.48,2878,22,0.007644197,2876,74,0.025730181,2873,66,0.022972503,2874,10,0.003479471,2856,12,0.004201681
90833,277.949671,61.779089,K0,8.26,2878,22,0.007644197,2861,1,0.000349528,2870,12,0.004181185,2858,484,0.169349195,--,--,--
25544,81.913967,-60.415995,G5V,6.983,2882,22,0.007633588,2869,25,0.008713838,2872,12,0.004178273,--,--,--,2869,2,0.000697107
44319,135.386408,-38.0821,G2/3V,8.47,2884,22,0.007628294,2881,14,0.004859424,2847,3,0.001053741,2870,2078,0.724041812,2856,2150,0.75280112
63881,196.373706,16.09538,G8V,8.79,2887,22,0.007620367,2868,4,0.0013947,2881,9,0.003123915,2860,21,0.007342657,--,--,--
25580,82.003903,33.763704,F5V,6.41,2851,21,0.007365837,2879,23,0.007988885,2879,10,0.003473428,2880,6,0.002083333,2885,6,0.002079723
104421,317.29446,30.376453,F7V,7.99,2854,21,0.007358094,2869,20,0.00697107,2839,14,0.004931314,2860,13,0.004545455,2877,1,0.000347584
2194,6.931353,-32.387467,G6V,9.03,2865,21,0.007329843,2860,116,0.040559441,2877,80,0.027806743,2832,9,0.003177966,2839,35,0.012328285
15514,49.982483,27.07113,G7IV,5.91,2867,21,0.00732473,2881,11,0.003818119,2868,25,0.008716876,2871,18,0.006269592,2864,5,0.00174581
73302,224.703785,37.234088,G5,8.8,2867,21,0.00732473,2879,1,0.000347343,2872,18,0.006267409,2854,330,0.11562719,--,--,--
42734,130.628416,34.187715,F8,7.41,2870,21,0.007317073,2883,151,0.052375997,2882,203,0.070437196,2884,16,0.00554785,2855,81,0.028371278
112812,342.693103,52.061437,G0,7.211,2871,21,0.007314525,2864,10,0.00349162,2849,14,0.004914005,2872,11,0.003830084,2857,7,0.002450123
17790,57.125014,57.76763,G5V,8.48,2872,21,0.007311978,2857,8,0.00280014,2874,24,0.008350731,2879,481,0.1670719,2856,609,0.213235294
3033,9.643654,6.021759,G0V,8.77,2875,21,0.007304348,2857,24,0.00840042,2866,31,0.010816469,2841,1807,0.636043647,2854,2227,0.780308339
85423,261.838648,-29.867035,F5III-IV,4.286,2876,21,0.007301808,2878,40,0.013898541,2874,13,0.004523312,2873,207,0.072050122,2852,153,0.053646564
95293,290.802296,19.375392,F6.V,7.8,2877,21,0.00729927,2871,7,0.002438175,2884,19,0.006588072,2882,388,0.13462873,2869,630,0.219588707
18097,58.023324,22.671631,G7V,7.58,2880,21,0.007291667,2875,28,0.00973913,2873,48,0.016707275,2881,485,0.168344325,2849,335,0.117585118
24130,77.741771,-2.254115,K0IV,6.247,2881,21,0.007289136,2878,24,0.008339124,2867,25,0.008719916,2853,1303,0.456712233,2877,1762,0.612443518
24130,77.741771,-2.254115,K0IV,6.247,2881,21,0.007289136,2878,24,0.008339124,2867,25,0.008719916,2853,1303,0.456712233,2877,1762,0.612443518
98785,300.934625,-22.595597,F7V,6.444,2886,21,0.007276507,2869,25,0.008713838,2866,7,0.002442428,2854,1184,0.414856342,2858,908,0.317704689
32971,103.009928,-11.204506,G4.5V,7.43,2859,20,0.006995453,2877,7,0.00243309,2853,20,0.007010165,2870,107,0.03728223,2864,100,0.034916201
81312,249.108338,30.941683,F8V,7.1,2860,20,0.006993007,2868,41,0.014295676,2867,48,0.016742239,2854,92,0.032235459,2864,182,0.063547486
53122,163.010192,-68.543273,G2V,8.69,2861,20,0.006990563,2866,111,0.038729937,2887,75,0.025978524,2851,22,0.007716591,2864,122,0.042597765
80221,245.642865,-53.904266,G8VFe-1.6CH-1,8.32,2861,20,0.006990563,2884,102,0.035367545,2877,87,0.030239833,2870,7,0.002439024,2869,43,0.014987801
105202,319.654905,8.959655,F5,7.27,2862,20,0.00698812,2881,17,0.005900729,2873,18,0.006265228,2880,31,0.010763889,2885,1,0.00034662
16021,51.572217,-1.035073,G0V,8.68,2863,20,0.006985679,2884,1,0.000346741,2861,7,0.002446697,2885,25,0.008665511,--,--,--
114729,348.608353,43.698093,F7V,7.49,2864,20,0.00698324,2884,42,0.014563107,2863,31,0.010827803,2883,51,0.017689906,--,--,--
74831,229.394787,-49.393261,G0V,7.97,2865,20,0.006980803,2863,220,0.076842473,2862,179,0.062543676,2865,70,0.02443281,2879,290,0.10072942
57214,175.979668,-6.677162,K0III,6.05,2865,20,0.006980803,2859,14,0.004896817,2866,23,0.008025122,2883,67,0.023239681,2847,54,0.018967334
76315,233.833515,60.086994,K3V,8.39,2866,20,0.006978367,2864,24,0.008379888,2859,11,0.003847499,2867,4,0.001395187,2862,10,0.00349406
77536,237.470955,14.065661,F8,7.52,2870,20,0.006968641,2864,38,0.013268156,2880,7,0.002430556,2869,719,0.250609969,2887,633,0.219258746
81608,250.007459,-6.081259,F7IV/V,6.72,2871,20,0.006966214,2863,77,0.026894866,2890,11,0.003806228,2875,3,0.001043478,--,--,--
102791,312.372253,71.774788,G5,8.21,2871,20,0.006966214,2873,11,0.00382875,2868,35,0.012203626,2881,11,0.003818119,2882,2,0.000693963
55505,170.522024,-24.777705,K5V,8.89,2875,20,0.006956522,2890,20,0.006920415,2868,44,0.015341702,2884,385,0.133495146,2866,577,0.20132589
114424,347.602982,-7.811995,G0V,7.32,2878,20,0.00694927,2866,23,0.008025122,2849,11,0.003861004,2868,7,0.002440725,2861,8,0.002796225
110785,336.655786,4.393761,F8IV-V,5.75,2884,20,0.006934813,2869,54,0.018821889,2874,21,0.007306889,2876,1251,0.434979138,2869,1533,0.53433252
58121,178.814816,-66.409083,G3V,8.41,2889,20,0.006922811,2869,7,0.002439875,2841,17,0.005983809,2880,38,0.013194444,2892,23,0.007952974
97940,298.5623,1.943425,K2,8.78,2851,19,0.006664328,2855,2,0.000700525,2857,9,0.003150158,2873,20,0.006961364,--,--,--
10280,33.09282,30.303076,G0III+G5III,4.952,2856,19,0.006652661,2884,15,0.00520111,2868,24,0.008368201,2872,3,0.001044568,2885,15,0.005199307
51297,157.17868,-27.36604,K0.5V,8.85,2864,19,0.006634078,2889,45,0.015576324,2878,54,0.01876303,2876,45,0.015646732,2855,31,0.010858144
9471,30.464153,-65.396129,G5V,9.05,2865,19,0.006631763,2859,16,0.005596362,2859,8,0.002798181,2854,2118,0.742116328,2854,2073,0.726348984
116820,355.158955,-32.073125,K0III,5.312,2868,19,0.006624826,2851,26,0.009119607,2875,25,0.008695652,2849,1639,0.575289575,2853,1469,0.5148966
85715,262.730723,31.15814,G8III,5.636,2870,19,0.006620209,2870,34,0.01184669,2862,21,0.007337526,2871,8,0.002786486,2873,7,0.002436478
62606,192.431937,29.156065,G0V,9.52,2871,19,0.006617903,2866,34,0.011863224,2874,15,0.005219207,2856,1868,0.654061625,2854,1920,0.672740014
69570,213.603436,-48.146635,G5V,8.23,2874,19,0.006610995,2862,22,0.007686932,2870,58,0.020209059,2877,29,0.010079944,2866,40,0.013956734
22278,71.953192,-58.361369,G5V,8.53,2876,19,0.006606398,2887,10,0.003463803,2887,16,0.005542085,2875,2523,0.877565217,2869,2443,0.851516208
11432,36.865714,31.80128,K1III,5.564,2879,19,0.006599514,2863,28,0.009779951,2850,48,0.016842105,2870,100,0.034843206,2889,116,0.040152302
68634,210.736936,14.975343,G7V,7.14,2882,19,0.006592644,2868,22,0.007670851,2881,8,0.002776814,2890,1313,0.45432526,2880,1487,0.516319444
76911,235.567883,29.622925,G2V,8.57,2885,19,0.006585789,2863,2,0.000698568,2852,14,0.004908836,2872,267,0.092966574,--,--,--
10694,34.418335,-56.251469,G2V,8.08,2851,18,0.006313574,2856,30,0.010504202,2886,11,0.003811504,2844,2303,0.809774965,2873,2424,0.843717369
53305,163.543844,34.131338,G0,8.36,2853,18,0.006309148,2854,2,0.000700771,2865,7,0.002443281,2877,21,0.00729927,--,--,--
43454,132.756097,15.350657,G1V,6.377,2860,18,0.006293706,2873,62,0.02158023,2875,29,0.010086957,2884,1313,0.455270458,2875,1650,0.573913043
101027,307.215092,-17.813708,F2V,4.803,2860,18,0.006293706,2874,43,0.014961726,2854,35,0.01226349,2880,258,0.089583333,2874,466,0.162143354
759,2.331015,17.533919,G2III,7.05,2862,18,0.006289308,2874,109,0.037926235,2856,91,0.031862745,2878,34,0.01181376,2850,114,0.04
81935,251.06257,-38.943636,K3V,7.514,2864,18,0.006284916,2877,6,0.002085506,2874,14,0.00487126,2865,14,0.004886562,2836,28,0.009873061
44424,135.775529,2.056861,F7V,7.96,2864,18,0.006284916,2852,1,0.000350631,2877,8,0.002780674,2861,7,0.002446697,--,--,--
7357,23.703605,0.944765,F9VFe-0.5,6.9,2866,18,0.00628053,2865,38,0.013263525,2850,18,0.006315789,2848,35,0.012289326,--,--,--
6273,20.125217,-19.949027,G7V,7.59,2867,18,0.00627834,2847,16,0.005619951,2867,34,0.011859086,2858,54,0.018894332,2867,37,0.012905476
98355,299.743927,-46.088044,F8Vm-2,7.5,2871,18,0.006269592,2893,96,0.033183546,2846,116,0.04075896,2866,18,0.00628053,2868,89,0.031032078
61309,188.412165,33.247584,K0IIICN-1,5.38,2871,18,0.006269592,2869,38,0.013245033,2885,47,0.016291161,2886,34,0.011781012,2851,34,0.01192564
80295,245.862131,-11.594608,K3V,10.4,2876,18,0.006258693,2883,19,0.006590357,2859,20,0.006995453,2856,3,0.00105042,2875,5,0.00173913
47399,144.864305,42.285874,F8V,8.75,2879,18,0.006252171,2858,9,0.003149055,2870,16,0.005574913,2862,137,0.047868623,2872,224,0.077994429
30513,96.209081,4.871994,F5/6V,7.05,2881,18,0.006247831,2855,48,0.016812609,2890,38,0.013148789,2905,890,0.30636833,2882,1358,0.471200555
78639,240.803741,-49.229699,G8III,4.648,2881,18,0.006247831,2873,30,0.010442047,2868,24,0.008368201,2832,1309,0.462217514,2883,1306,0.453000347
15771,50.816215,-49.99411,K8V(k),10.24,2890,18,0.006228374,2850,14,0.004912281,2873,17,0.00591716,2882,90,0.031228314,2882,192,0.066620402
105515,320.561649,-16.834544,G7IIIFe-1.5,4.27,2846,17,0.005973296,2868,19,0.006624826,2880,39,0.013541667,2883,29,0.010058966,2868,18,0.006276151
29074,91.996104,27.428229,G0V,8.03,2861,17,0.005941978,2867,32,0.011161493,2856,21,0.007352941,2866,1096,0.382414515,2856,775,0.271358543
89270,273.247513,28.257601,F8,8.1,2865,17,0.005933682,2882,37,0.012838307,2857,14,0.004900245,2857,1,0.000350018,2840,3,0.001056338
21459,69.121402,23.340858,F5IV,6.028,2869,17,0.00592541,2832,184,0.064971751,2892,106,0.036652835,2869,181,0.063088184,2855,184,0.064448336
111723,339.468077,14.986476,F8,7.85,2869,17,0.00592541,2856,17,0.005952381,2874,8,0.002783577,2869,22,0.007668177,--,--,--
110454,335.593703,-15.450928,G3/5V,8.52,2869,17,0.00592541,2883,11,0.00381547,2870,22,0.007665505,2862,105,0.036687631,2859,146,0.051066807
49387,151.237698,67.42273,G5,8.7,2869,17,0.00592541,2873,3,0.001044205,2847,9,0.003161222,2872,90,0.031337047,2853,15,0.005257624
50515,154.750873,-11.185079,G1V,7.82,2870,17,0.005923345,2870,4,0.001393728,2875,9,0.003130435,2877,143,0.049704553,2870,6,0.002090592
66814,205.426344,-62.17407,K0V,9.14,2871,17,0.005921282,2862,121,0.042278127,2871,80,0.027864855,2858,10,0.00349895,2864,49,0.017108939
104672,318.031573,10.637993,F8,8.07,2871,17,0.005921282,2863,8,0.002794272,2861,9,0.003145753,2869,650,0.226559777,2861,769,0.268787137
6978,22.464026,31.007337,G5V,7.95,2872,17,0.00591922,2874,35,0.012178149,2865,14,0.004886562,2871,63,0.021943574,2878,159,0.055246699
23221,74.960222,-10.263322,G6V,5.399,2873,17,0.00591716,2868,4,0.0013947,2873,13,0.004524887,2867,1755,0.612138123,2855,1738,0.608756567
112748,342.500809,24.601577,K1III,3.48,2874,17,0.005915101,2882,23,0.007980569,2853,27,0.009463722,2881,35,0.01214856,2880,16,0.005555556
475,1.423635,58.31326,G0V,8.22,2874,17,0.005915101,2861,13,0.004543866,2854,10,0.003503854,2864,4,0.001396648,--,--,--
98222,299.4048,-37.745055,G2V,7.35,2876,17,0.005910987,2852,33,0.011570827,2874,18,0.006263048,2877,15,0.005213764,2860,15,0.005244755
49738,152.309174,46.283987,G5,8.877,2879,17,0.005904828,2857,147,0.051452573,2859,103,0.036026583,2866,13,0.004535939,2881,17,0.005900729
37727,116.06866,-50.466616,G5V,7.55,2882,17,0.005898681,2867,25,0.008719916,2880,28,0.009722222,2871,32,0.011145942,2861,23,0.008039147
22505,72.640902,15.083453,G5,7.72,2884,17,0.005894591,2861,4,0.001398113,2864,11,0.003840782,2855,272,0.095271454,--,--,--
108809,330.637352,-32.133746,F6.5V,6.63,2842,16,0.005629838,2866,29,0.010118632,2883,28,0.009712105,2846,3,0.001054111,2864,1,0.000349162
53982,165.645521,-40.908233,G2V,8.5,2848,16,0.005617978,2877,13,0.004518596,2886,7,0.002425502,2864,1854,0.647346369,2876,2033,0.706884562
38647,118.702063,34.619785,G3V,7.79,2857,16,0.00560028,2884,16,0.00554785,2876,27,0.009388039,2890,13,0.00449827,2845,3,0.001054482
10234,32.899313,-1.825429,K0III,5.942,2859,16,0.005596362,2875,13,0.004521739,2866,6,0.00209351,2874,1159,0.403270703,2862,1370,0.478686233
69535,213.522411,54.637476,F5,7.62,2862,16,0.005590496,2834,19,0.006704305,2862,11,0.003843466,2844,19,0.006680731,--,--,--
8859,28.490344,10.614025,F6V,6.78,2863,16,0.005588543,2868,101,0.035216179,2870,115,0.040069686,2852,15,0.005259467,2840,39,0.013732394
106938,324.86711,-10.576887,K0III,6.07,2863,16,0.005588543,2877,28,0.00973236,2901,30,0.010341262,2854,14,0.004905396,2848,20,0.007022472
43297,132.302209,3.484757,G5V,7.43,2867,16,0.005580746,2897,40,0.013807387,2876,23,0.007997218,2860,237,0.082867133,2890,134,0.046366782
21158,68.032947,21.632356,F5,7.08,2867,16,0.005580746,2873,19,0.006613296,2898,3,0.001035197,2866,988,0.344731333,2880,1544,0.536111111
116368,353.705668,-15.246006,K4III,5.95,2868,16,0.005578801,2875,23,0.008,2866,63,0.021981856,2852,37,0.012973352,2864,52,0.018156425
85964,263.538273,60.089372,F5,7.29,2868,16,0.005578801,2865,11,0.003839442,2875,4,0.001391304,2853,4,0.001402033,2874,7,0.00243563
66974,205.89875,14.365607,G2V,6.94,2868,16,0.005578801,2865,6,0.002094241,2878,5,0.001737318,2869,134,0.046706169,--,--,--
52247,160.133432,-57.180628,G5V,8.01,2869,16,0.005576856,2886,103,0.035689536,2855,100,0.03502627,2864,33,0.011522346,2858,114,0.039888034
5268,16.827765,-61.77529,G5III,5.352,2869,16,0.005576856,2869,26,0.009062391,2850,15,0.005263158,2851,110,0.038582953,2866,131,0.045708304
77048,235.997082,32.515807,K0III,5.578,2870,16,0.005574913,2878,17,0.00590688,2861,28,0.009786788,2876,63,0.021905424,2849,68,0.023868024
105905,321.743559,-56.125263,K2.5V,8.678,2871,16,0.005572971,2879,43,0.014935742,2868,50,0.017433752,2847,57,0.020021075,2856,220,0.077030812
94615,288.809777,19.60935,G5,9.68,2873,16,0.005569092,2866,22,0.007676204,2849,11,0.003861004,2876,55,0.019123783,2864,121,0.042248603
90496,276.992668,-25.421701,K0IV,2.81,2873,16,0.005569092,2862,7,0.002445842,2889,6,0.002076843,2882,377,0.130811936,2871,283,0.098571926
75104,230.208657,31.480106,F8V,6.86,2874,16,0.005567154,2886,21,0.007276507,2876,7,0.002433936,2864,7,0.002444134,2857,5,0.001750088
37316,114.917903,45.671417,G0,8.68,2875,16,0.005565217,2847,6,0.002107482,2874,5,0.001739736,2840,99,0.034859155,--,--,--
36439,112.483148,49.67246,F6V,5.365,2876,16,0.005563282,2877,13,0.004518596,2876,14,0.004867872,2849,1,0.000351,2869,3,0.001045661
82802,253.842367,18.433212,K4III-IV,5.365,2877,16,0.005561349,2878,1,0.000347464,2877,12,0.004171011,2867,484,0.168817579,--,--,--
77245,236.595491,36.452615,G0,7.57,2878,16,0.005559416,2869,4,0.001394214,2881,19,0.006594932,2865,141,0.04921466,--,--,--
25429,81.580272,-58.912521,G8III,5.132,2879,16,0.005557485,2883,15,0.005202914,2863,11,0.003842124,2868,60,0.020920502,2857,21,0.007350368
25490,81.777729,-31.566173,G1V,7.19,2879,16,0.005557485,2880,3,0.001041667,2868,19,0.006624826,2866,2,0.000697837,2864,4,0.001396648
51163,156.759867,46.937051,G5,8.8,2882,16,0.0055517,2867,1,0.000348797,2881,7,0.002429712,2864,34,0.011871508,--,--,--
30862,97.191802,36.479989,G1V,7.16,2885,16,0.005545927,2872,41,0.014275766,2884,15,0.00520111,--,--,--,2844,2,0.000703235
97023,295.77929,24.597942,F8V,6.76,2856,15,0.005252101,2880,54,0.01875,2855,25,0.008756567,2849,37,0.012987013,2873,29,0.010093978
74818,229.34424,74.045141,K0,6.679,2856,15,0.005252101,2864,12,0.004189944,2861,34,0.011883957,2849,191,0.067041067,2870,92,0.032055749
22850,73.743173,19.485387,F1V(n),6.347,2857,15,0.005250263,2871,145,0.050505051,2873,44,0.015315002,2877,546,0.189781022,2845,593,0.208435852
57017,175.343661,-26.66719,F5/6V,7.54,2859,15,0.00524659,2868,35,0.012203626,2873,71,0.024712844,2852,14,0.004908836,2875,19,0.006608696
114276,347.178794,-18.751946,G1/2WF3,8.11,2860,15,0.005244755,2871,64,0.022291884,2864,79,0.027583799,2886,12,0.004158004,2862,47,0.016422082
112745,342.487907,50.016696,G5,7.919,2860,15,0.005244755,2883,1,0.000346861,2867,5,0.001743983,2862,45,0.01572327,--,--,--
89076,272.692628,-35.478066,G3V,9.02,2864,15,0.00523743,2863,20,0.006985679,2848,7,0.002457865,2890,1715,0.593425606,2875,1273,0.442782609
81910,250.96431,-26.808945,G2/3V,6.71,2868,15,0.005230126,2864,29,0.010125698,2875,11,0.003826087,2860,71,0.024825175,2854,197,0.069025929
113114,343.5974,64.115116,G0,8.42,2868,15,0.005230126,2889,3,0.001038422,2877,13,0.004518596,2855,271,0.094921191,--,--,--
41926,128.214567,-31.500853,G9V,6.38,2869,15,0.005228303,2895,59,0.020379965,2859,72,0.025183631,2856,18,0.006302521,2856,50,0.017507003
53226,163.31118,-30.0964,F8V,7.97,2870,15,0.005226481,2857,2,0.000700035,2873,8,0.002784546,2885,45,0.01559792,--,--,--
107708,327.27924,-22.818503,G2V,8.59,2872,15,0.005222841,2873,48,0.016707275,2872,33,0.011490251,2886,44,0.015246015,2875,106,0.036869565
99951,304.196192,24.6711,G8III,5.306,2873,15,0.005221023,2851,15,0.005261312,2865,9,0.003141361,2871,4,0.001393243,2872,3,0.001044568
36855,113.663166,51.545752,G5,8.34,2873,15,0.005221023,2886,14,0.004851005,2852,18,0.00631136,2874,423,0.147181628,2867,385,0.134286711
50606,155.061635,53.77939,F9V,6.464,2874,15,0.005219207,2865,12,0.004188482,2875,9,0.003130435,2895,1069,0.36925734,2877,665,0.231143552
117776,358.278726,2.331117,F5V,8.07,2876,15,0.005215577,2865,69,0.02408377,2863,71,0.024799162,2854,30,0.010511563,2870,59,0.020557491
86486,265.099271,-49.415584,F4V,4.77,2876,15,0.005215577,2875,57,0.019826087,2894,72,0.02487906,2881,17,0.005900729,2845,36,0.012653779
66621,204.838456,31.774161,G0,8.83,2876,15,0.005215577,2877,11,0.003823427,2873,9,0.003132614,2874,46,0.016005567,2876,61,0.021210014
47002,143.692705,-24.192526,G8/K0IV/V,9.08,2877,15,0.005213764,2879,8,0.002778743,2879,40,0.013893713,2882,42,0.014573213,2888,30,0.010387812
111974,340.219513,14.549193,G4V,5.71,2879,15,0.005210142,2863,6,0.002095704,2859,13,0.004547044,2870,2001,0.697212544,2871,2106,0.73354232
73540,225.46166,-83.227648,G8/K0III,5.655,2882,15,0.005204719,2852,7,0.002454418,2874,2,0.000695894,2872,248,0.086350975,2872,271,0.094359331
74396,228.074036,39.655782,G5,8.59,2884,15,0.00520111,2867,29,0.010115103,2895,22,0.007599309,2872,9,0.003133705,2839,13,0.004579077
19024,61.127817,0.245575,K0V,8.35,2884,15,0.00520111,2884,24,0.008321775,2857,14,0.004900245,2855,10,0.003502627,2858,7,0.002449265
105557,320.673601,76.555061,G0,6.869,2885,15,0.005199307,2864,7,0.002444134,2871,11,0.003831418,2873,439,0.152801949,2869,492,0.171488323
94842,289.473732,25.369728,G8V,8.34,2888,15,0.005193906,2867,17,0.005929543,2870,20,0.006968641,2859,419,0.146554739,2860,490,0.171328671
65595,201.736678,78.643871,G3IIIbFe-1CH1,5.75,2899,15,0.005174198,2870,11,0.003832753,2873,14,0.004872955,2870,7,0.002439024,2889,8,0.002769124
19773,63.591771,-64.967697,F8Vm-2,8.06,2836,14,0.00493653,2864,25,0.00872905,2862,27,0.009433962,2856,17,0.005952381,2888,39,0.013504155
12723,40.892562,-46.454848,K4V,9.04,2849,14,0.004914005,2877,16,0.005561349,2863,23,0.008033531,2877,339,0.117831074,2877,324,0.11261731
60588,186.271399,60.697356,G0pec,7.4,2849,14,0.004914005,2855,11,0.00385289,2859,7,0.002448409,2885,5,0.001733102,--,--,--
21069,67.746037,35.59983,G0,8.61,2854,14,0.004905396,2863,15,0.00523926,2867,44,0.015347053,2888,8,0.002770083,2864,27,0.009427374
53747,164.951172,25.289857,G8V,8.45,2856,14,0.004901961,2886,25,0.008662509,2881,23,0.007983339,2869,28,0.009759498,2856,22,0.007703081
36640,113.024012,-8.881327,F8V,5.933,2857,14,0.004900245,2875,48,0.016695652,2867,43,0.014998256,2859,16,0.005596362,2868,67,0.023361227
7568,24.366777,-84.769603,G8III,5.66,2864,14,0.004888268,2871,5,0.001741553,2851,28,0.009821115,2860,33,0.011538462,2889,39,0.013499481
3031,9.638934,29.311753,G7IIIFe-3CH1,4.38,2867,14,0.004883153,2885,104,0.036048527,2855,99,0.034676007,2847,20,0.007024939,2866,101,0.035240754
116242,353.30022,-6.400586,F8V,8.06,2867,14,0.004883153,2888,1,0.00034626,2885,5,0.001733102,2863,25,0.008732099,--,--,--
34805,108.073467,-67.782745,G6IV/V,7.32,2868,14,0.00488145,2857,62,0.021701085,2870,14,0.004878049,2860,3,0.001048951,2874,21,0.007306889
50369,154.259482,38.515808,G5,8.97,2871,14,0.00487635,2881,2,0.000694203,2851,3,0.001052262,2869,9,0.003136982,--,--,--
66188,203.490271,17.46805,G0,8.92,2873,14,0.004872955,2866,1,0.000348918,2873,8,0.002784546,2875,7,0.002434783,--,--,--
56727,174.451579,-67.620378,K0III,5.943,2874,14,0.00487126,2870,10,0.003484321,2872,8,0.002785515,2870,990,0.344947735,2865,868,0.302966841
52564,161.199534,-50.885035,G6III,7.873,2875,14,0.004869565,2853,36,0.012618297,2842,31,0.010907811,2884,1,0.000346741,2867,29,0.010115103
24336,78.354337,3.687103,G3V,7.87,2875,14,0.004869565,2867,2,0.000697593,2863,9,0.003143556,2885,1381,0.478682842,2877,1451,0.504344804
49246,150.799487,58.097802,F8,7.487,2878,14,0.004864489,2882,25,0.008674532,2864,16,0.005586592,2865,44,0.015357766,--,--,--
14181,45.717794,47.110549,F8,6.735,2880,14,0.004861111,2872,59,0.020543175,2873,64,0.022276366,2883,23,0.007977801,2866,133,0.046406141
15774,50.821568,-49.991924,K3.5V,8.58,2882,14,0.004857738,2863,10,0.00349284,2862,16,0.005590496,2862,56,0.019566737,2867,79,0.027554935
74933,229.679508,25.771574,G0V,8.62,2885,14,0.004852686,2886,12,0.004158004,2868,15,0.005230126,2877,60,0.020855057,2866,115,0.040125611
61264,188.329287,49.301903,F8,8.15,2893,14,0.004839267,2863,4,0.001397136,2886,12,0.004158004,2860,1,0.00034965,--,--,--
10680,34.355357,28.745031,F7V,7,2851,13,0.004559804,2868,60,0.020920502,2894,16,0.00552868,2860,2,0.000699301,2866,39,0.013607816
78267,239.717198,-38.997591,G7VFe-2.2CH-1.5,8,2858,13,0.004548635,2851,33,0.011574886,2857,40,0.0140007,2885,14,0.004852686,2857,43,0.015050753
22044,71.107617,11.146137,F0V,5.379,2858,13,0.004548635,2844,20,0.007032349,2878,29,0.010076442,2863,171,0.059727559,2868,92,0.032078103
37918,116.561729,-59.814077,K0V,8.14,2858,13,0.004548635,2860,15,0.005244755,2876,34,0.011821975,2856,405,0.141806723,2865,278,0.097033159
45811,140.120907,-9.555699,K0III,4.818,2858,13,0.004548635,2891,13,0.004496714,2848,14,0.00491573,2856,32,0.011204482,2880,33,0.011458333
38625,118.642393,-1.412223,K0VFe-1.5,7.433,2861,13,0.004543866,2861,50,0.017476407,2866,52,0.018143754,2859,14,0.004896817,2863,46,0.016067063
112229,340.961326,3.886839,F5V,7.46,2862,13,0.004542278,2866,46,0.016050244,2863,40,0.013971359,2883,15,0.005202914,2870,49,0.017073171
23776,76.648712,-77.56747,G8VFe-1.6CH-1.2,7.31,2862,13,0.004542278,2875,45,0.015652174,2865,14,0.004886562,--,--,--,2873,2,0.000696136
106707,324.222106,5.814857,F8,7.62,2862,13,0.004542278,2865,15,0.005235602,2873,16,0.005569092,2866,1393,0.486043266,2869,1306,0.455210875
107857,327.773497,-10.038028,K0V,7.51,2863,13,0.004540692,2859,35,0.012242043,2869,30,0.010456605,2856,12,0.004201681,2867,55,0.019183816
16391,52.770816,-46.614578,G5V,8.85,2864,13,0.004539106,2875,13,0.004521739,2884,8,0.002773925,2867,1101,0.384025113,2852,1356,0.47545582
60551,186.191205,38.318741,G0.V,8.02,2865,13,0.004537522,2860,15,0.005244755,2857,38,0.013300665,2860,8,0.002797203,2842,26,0.009148487
105992,322.005117,64.387848,K0V,8.84,2867,13,0.004534356,2871,13,0.004528039,2859,10,0.003497726,2873,2535,0.882352941,2873,2667,0.928297946
19855,63.857445,6.19965,G6V,6.92,2868,13,0.004532775,2871,5,0.001741553,2855,27,0.009457093,2880,1701,0.590625,2886,1353,0.468814969
102200,310.614469,-33.328647,G3V,9.189,2869,13,0.004531196,2868,54,0.018828452,2876,73,0.025382476,2883,7,0.002428026,2868,34,0.011854951
96370,293.899107,-20.78209,F8.5V,6.74,2871,13,0.004528039,2861,17,0.005941978,2852,8,0.002805049,2877,1446,0.502606882,2855,1437,0.503327496
101346,308.099964,6.517571,G0V,8.52,2872,13,0.004526462,2862,57,0.019916143,2875,47,0.016347826,2867,17,0.005929543,2871,63,0.021943574
11784,38.025707,36.147271,K5III,5.162,2872,13,0.004526462,2882,2,0.000693963,2857,16,0.00560028,2857,51,0.017850893,--,--,--
55249,169.728996,1.650395,K0III,5.908,2873,13,0.004524887,2894,23,0.007947478,2861,20,0.006990563,2853,28,0.009814231,2875,14,0.004869565
58067,178.633619,19.41123,G4,8.22,2876,13,0.004520167,2876,4,0.001390821,2864,13,0.004539106,2884,113,0.039181692,2856,67,0.023459384
616,1.885594,-23.818723,G9.5V,8.7,2878,13,0.004517026,2845,25,0.008787346,2866,32,0.011165387,2867,15,0.00523195,2855,41,0.014360771
117585,357.694032,-18.292438,K1IIBa1,7.07,2879,13,0.004515457,2851,23,0.008067345,2841,7,0.002463921,2898,199,0.068668047,2861,262,0.091576372
103990,316.036225,-37.529055,F8/G0V,8.62,2879,13,0.004515457,2894,15,0.005183138,2862,1,0.000349406,2879,1116,0.387634595,2845,1165,0.409490334
28403,89.982471,-37.056719,G5V,8.61,2880,13,0.004513889,2862,24,0.008385744,2882,61,0.021165857,2876,21,0.007301808,2864,63,0.021997207
115279,350.220551,16.710723,F7V,8.49,2882,13,0.004510756,2888,33,0.011426593,2851,12,0.004209049,--,--,--,2877,3,0.001042753
6833,21.981517,-1.991491,G5V,8.59,2855,12,0.004203152,2859,8,0.002798181,2871,30,0.010449321,2883,91,0.031564343,2868,119,0.041492329
28328,89.786688,-42.815134,G8/K1II,3.96,2856,12,0.004201681,2833,6,0.002117896,2858,29,0.010146956,2882,11,0.003816794,2880,11,0.003819444
59330,182.566146,54.488144,G0VWLM,8.59,2857,12,0.00420021,2878,38,0.013203614,2864,100,0.034916201,2865,8,0.002792321,2885,26,0.009012132
20130,64.74156,19.9067,G9V,8.597,2857,12,0.00420021,2877,4,0.001390337,2859,10,0.003497726,2863,141,0.049249039,--,--,--
4890,15.704959,-46.397311,G8III,5.397,2858,12,0.00419874,2871,11,0.003831418,2878,10,0.003474635,2861,67,0.023418385,2873,40,0.013922729
53306,163.545904,-37.264277,G8V,8.41,2858,12,0.00419874,2883,2,0.000693722,2884,14,0.004854369,2880,147,0.051041667,2872,60,0.020891365
436,1.323696,-67.832587,K4.5V,8.485,2859,12,0.004197272,2869,55,0.019170443,2861,33,0.011534429,2879,9,0.003126085,2850,16,0.005614035
44610,136.340128,74.696739,G0,8.45,2860,12,0.004195804,2860,4,0.001398601,2864,3,0.001047486,2877,29,0.010079944,--,--,--
105858,321.610853,-65.366198,F9VFe-1.4CH-0.7,4.22,2861,12,0.004194338,2864,41,0.014315642,2869,38,0.013245033,2863,13,0.004540692,2860,45,0.015734266
73208,224.429527,-4.031673,F7/8V,7.54,2861,12,0.004194338,2865,4,0.001396161,2861,9,0.003145753,2883,186,0.064516129,--,--,--
27372,86.957877,46.983449,F8,8.22,2863,12,0.004191408,2872,4,0.001392758,2884,10,0.003467406,2872,141,0.049094708,--,--,--
12114,39.020395,6.886874,K3V,5.83,2864,12,0.004189944,2874,18,0.006263048,2868,6,0.00209205,2881,1004,0.348490108,2892,1114,0.385200553
46952,143.555758,36.39756,G7.5IIIb,4.6,2864,12,0.004189944,2851,14,0.004910558,2865,34,0.011867365,2862,27,0.009433962,2871,15,0.00522466
46197,141.289863,9.478983,K0,8.42,2864,12,0.004189944,2880,1,0.000347222,2871,7,0.002438175,2861,76,0.026564138,--,--,--
58082,178.677244,-25.713885,G8III,5.283,2866,12,0.00418702,2872,62,0.021587744,2868,56,0.019525802,2846,14,0.004919185,2861,30,0.010485844
29114,92.096401,41.055728,G9III,6.348,2867,12,0.00418556,2869,11,0.003834089,2878,6,0.002084781,2870,1,0.000348432,2876,3,0.001043115
77790,238.268661,53.871048,K0,8.28,2867,12,0.00418556,2875,5,0.00173913,2861,8,0.002796225,2860,10,0.003496503,2869,10,0.003485535
114709,348.536793,-52.023441,G1/2V,9,2869,12,0.004182642,2857,12,0.00420021,2882,13,0.004510756,2858,58,0.020293912,2864,136,0.047486034
76532,234.450164,-23.141706,K0III,5.796,2869,12,0.004182642,2879,6,0.002084057,2881,34,0.011801458,2873,15,0.005221023,2876,12,0.004172462
84309,258.548316,29.569341,G0V,8.41,2869,12,0.004182642,2868,3,0.001046025,2867,6,0.00209278,2864,421,0.146997207,2877,397,0.137990963
104560,317.701309,-7.641608,G1/2V,8.71,2871,12,0.004179728,2866,61,0.02128402,2871,39,0.013584117,2870,26,0.009059233,2851,54,0.018940723
22439,72.426017,-13.769669,F6VFe-0.9CH-0.5,6.26,2871,12,0.004179728,2876,39,0.013560501,2879,11,0.003820771,2863,1,0.000349284,2870,17,0.005923345
2319,7.395227,-32.568999,F7IV-Vm-2,7.62,2872,12,0.004178273,2867,33,0.01151029,2847,28,0.009834914,2876,8,0.002781641,2870,44,0.01533101
42403,129.68967,23.685904,F6V,6.9,2873,12,0.004176819,2850,13,0.004561404,2855,2,0.000700525,2855,632,0.221366025,2866,627,0.218771807
68598,210.635705,-52.644862,G8V,9.68,2873,12,0.004176819,2863,10,0.00349284,2870,17,0.005923345,2858,47,0.016445066,2889,54,0.018691589
91766,280.691113,5.687417,F5,7.6,2873,12,0.004176819,2872,9,0.003133705,2849,17,0.005967006,2856,508,0.177871148,2855,607,0.212609457
71470,219.251601,-24.038407,F5/6V,8.88,2875,12,0.004173913,2874,38,0.01322199,2870,45,0.015679443,2879,7,0.0024314,2873,33,0.011486251
16806,54.082618,28.961274,F8,8.15,2876,12,0.004172462,2859,40,0.013990906,2876,13,0.004520167,2875,914,0.317913043,2883,1193,0.413805064
51406,157.494044,27.825641,F8,7.82,2876,12,0.004172462,2858,20,0.006997901,2851,12,0.004209049,2867,21,0.00732473,2853,12,0.004206099
61205,188.129467,35.331196,G0V,9.59,2876,12,0.004172462,2863,18,0.006287111,2877,32,0.011122697,2852,9,0.00315568,2865,2,0.00069808
92768,283.555199,27.909527,K4III,5.64,2876,12,0.004172462,2873,1,0.000348068,2878,15,0.005211953,2845,340,0.119507909,--,--,--
14684,47.426193,-9.579609,G8/K0V,8.49,2882,12,0.004163775,2871,13,0.004528039,2854,27,0.009460406,2881,7,0.002429712,2859,1,0.000349773
39072,119.908043,48.776124,G0,8.67,2882,12,0.004163775,2871,2,0.000696621,2885,11,0.003812825,2900,193,0.066551724,--,--,--
83688,256.554371,10.453876,G8III-IV,6.38,2883,12,0.004162331,2877,1,0.000347584,2859,10,0.003497726,2859,75,0.026232949,2884,83,0.028779473
33220,103.698128,-31.14027,F2V,8.28,2893,12,0.004147943,2871,29,0.01010101,2854,54,0.018920813,2873,9,0.003132614,2860,43,0.015034965
19467,62.530849,-61.598945,F9Vm-1,7.15,2906,12,0.004129387,2864,34,0.011871508,2863,11,0.003842124,--,--,--,2856,3,0.00105042
44212,135.090265,-9.12353,F8V,7.8,2859,11,0.003847499,2885,16,0.005545927,2855,8,0.002802102,2872,13,0.004526462,--,--,--
36399,112.356856,-7.551162,F6V,5.874,2859,11,0.003847499,2877,11,0.003823427,2868,19,0.006624826,2881,327,0.113502256,2880,89,0.030902778
30939,97.403687,8.492434,F8,7.61,2860,11,0.003846154,2868,9,0.003138075,2871,14,0.00487635,2853,1654,0.579740624,2852,2120,0.743338008
99799,303.722473,-44.057703,G3V,8.38,2860,11,0.003846154,2861,8,0.002796225,2875,14,0.004869565,2871,43,0.01497736,2892,50,0.017289073
55650,171.009697,1.407764,K0III,5.392,2860,11,0.003846154,2874,3,0.001043841,2881,3,0.001041305,2865,17,0.005933682,2870,15,0.005226481
53423,163.926648,0.73693,F3/5V,5.927,2861,11,0.00384481,2896,21,0.007251381,2869,13,0.004531196,2863,159,0.055536151,2859,172,0.060160895
27046,86.035188,61.476535,G5III,6.168,2862,11,0.003843466,2878,3,0.001042391,2889,7,0.002422984,2864,17,0.005935754,2851,16,0.005612066
72673,222.882179,-60.930791,F5V,7.18,2864,11,0.003840782,2856,32,0.011204482,2852,32,0.011220196,2865,9,0.003141361,2863,25,0.008732099
100581,305.952052,6.622711,F5,7.59,2865,11,0.003839442,2873,18,0.006265228,2862,5,0.00174703,2875,41,0.01426087,2861,313,0.109402307
56004,172.155487,-45.140956,G8/K1III:+G:,7.8,2865,11,0.003839442,2869,11,0.003834089,2872,4,0.001392758,2862,924,0.322851153,2871,938,0.32671543
2832,8.978342,13.207069,F7V,6.41,2865,11,0.003839442,2852,8,0.002805049,2868,22,0.007670851,2864,920,0.32122905,2869,451,0.15719763
108921,330.950476,55.849232,F6V,7.8,2865,11,0.003839442,2865,8,0.002792321,2880,14,0.004861111,2845,37,0.013005272,--,--,--
26100,83.499959,15.584548,F8,7.32,2865,11,0.003839442,2859,6,0.002098636,2861,11,0.00384481,2854,1,0.000350385,--,--,--
5799,18.600168,-7.922823,F5V,5.13,2866,11,0.003838102,2873,49,0.017055343,2871,85,0.029606409,2870,9,0.003135889,2879,62,0.021535255
81580,249.91304,-9.554587,F6V,6.339,2867,11,0.003836763,2870,55,0.019163763,2885,59,0.020450607,2859,12,0.004197272,2876,63,0.021905424
101631,308.981127,-78.469429,G8V,9.1,2867,11,0.003836763,2865,2,0.00069808,2885,9,0.003119584,2866,32,0.011165387,2868,90,0.031380753
3693,11.834689,24.267178,K1II-IIIe,4.06,2869,11,0.003834089,2867,2,0.000697593,2867,6,0.00209278,2857,48,0.01680084,2870,77,0.026829268
37683,115.966831,-46.852315,G8V,9.39,2870,11,0.003832753,2864,10,0.00349162,2874,51,0.017745303,2862,127,0.044374563,2881,96,0.033321763
74079,227.075243,3.930593,F7V,7.7,2871,11,0.003831418,2867,41,0.014300663,2861,43,0.01502971,2854,14,0.004905396,2875,45,0.015652174
17874,57.363516,-36.200243,G7III,4.17,2872,11,0.003830084,2876,7,0.002433936,2882,6,0.002081888,2878,164,0.056984017,2868,104,0.036262204
28835,91.295368,-9.291884,G2V,7.95,2872,11,0.003830084,2854,4,0.001401542,2869,10,0.003485535,2871,186,0.064785789,--,--,--
107975,328.124654,28.793541,F2V,5.53,2874,11,0.003827418,2862,30,0.01048218,2859,35,0.012242043,2876,12,0.004172462,2859,16,0.005596362
11053,35.569958,26.269193,G5V,8.46,2875,11,0.003826087,2863,20,0.006985679,2875,13,0.004521739,2863,1508,0.526720224,2871,2035,0.708812261
48413,148.049929,0.075613,K0III,6.34,2876,11,0.003824757,2860,12,0.004195804,2873,16,0.005569092,2885,42,0.014558059,2872,33,0.011490251
80558,246.708642,2.34794,G8III,6.06,2876,11,0.003824757,2876,12,0.004172462,2874,8,0.002783577,2864,7,0.002444134,2875,6,0.002086957
50035,153.23346,51.47598,G0,7.57,2876,11,0.003824757,2860,2,0.000699301,2863,8,0.002794272,2872,9,0.003133705,--,--,--
93951,286.945194,49.485354,F5,7.37,2877,11,0.003823427,2871,26,0.009056078,2827,21,0.007428369,--,--,--,2864,4,0.001396648
114040,346.416235,-47.873438,G5V,8.66,2877,11,0.003823427,2872,14,0.004874652,2864,13,0.004539106,2858,2035,0.712036389,2879,2045,0.710316082
79946,244.785142,-28.293884,G5V,7.69,2877,11,0.003823427,2881,11,0.003818119,2854,10,0.003503854,2869,19,0.006622517,2883,10,0.003468609
56557,173.919073,-87.269435,G5IV/V,8.9,2877,11,0.003823427,2859,9,0.003147954,2859,15,0.00524659,2871,120,0.041797283,2864,193,0.067388268
69526,213.487824,30.217187,K3.5V,8.06,2877,11,0.003823427,2873,9,0.003132614,2855,14,0.004903678,2885,185,0.064124783,2884,171,0.059292649
50355,154.236044,25.860717,G0V,7.62,2877,11,0.003823427,2880,1,0.000347222,2858,8,0.00279916,2869,325,0.113279888,--,--,--
85963,263.535089,-3.055603,F3V,7.39,2878,11,0.003822099,2872,21,0.007311978,2869,27,0.009410945,2879,10,0.003473428,2880,34,0.011805556
27225,86.549615,78.256255,G0,8.2,2878,11,0.003822099,2854,14,0.004905396,2867,24,0.00837112,2875,16,0.005565217,2838,5,0.001761804
102264,310.816662,-29.423909,G6V,6.96,2879,11,0.003820771,2868,6,0.00209205,2888,11,0.003808864,2859,51,0.017838405,2868,62,0.021617852
85235,261.250413,67.306707,K0V,6.43,2880,11,0.003819444,2858,69,0.024142757,2879,102,0.035428968,2854,20,0.007007708,2872,79,0.027506964
114576,348.160794,2.686222,G5V,7.73,2880,11,0.003819444,2877,24,0.008342023,2867,8,0.002790373,2869,2039,0.710700593,2859,2141,0.748863239
420,1.281228,-52.15174,G0V,7.52,2881,11,0.003818119,2885,22,0.00762565,2870,16,0.005574913,2873,1,0.000348068,2849,4,0.001404001
38340,117.804594,32.979907,G0,9.15,2881,11,0.003818119,2861,10,0.003495281,2879,22,0.007641542,2879,11,0.003820771,2858,3,0.001049685
1382,4.318863,-43.852733,G2V,7.98,2885,11,0.003812825,2864,12,0.004189944,2878,43,0.014940931,2866,10,0.003489184,2895,16,0.00552677
768,2.367284,19.11577,G3V,7.96,2886,11,0.003811504,2853,13,0.004556607,2875,5,0.00173913,2876,735,0.255563282,2892,751,0.259681881
88694,271.598831,-36.019789,G1V,5.95,2887,11,0.003810184,--,--,--,2886,8,0.002772003,2866,3,0.001046755,2874,5,0.001739736
77439,237.124044,-2.167459,G2V,8.63,2888,11,0.003808864,2877,63,0.02189781,2856,56,0.019607843,2876,23,0.007997218,2865,65,0.022687609
9473,30.468621,7.864369,F5IV,7.06,2896,11,0.003798343,2858,32,0.011196641,2858,11,0.003848845,--,--,--,2867,3,0.00104639
20785,66.78079,20.990891,G5,8.57,2841,10,0.003519887,2862,2,0.000698812,2880,4,0.001388889,2878,76,0.026407227,--,--,--
82568,253.171427,18.062133,F8IV,6.814,2845,10,0.003514938,2868,22,0.007670851,2869,3,0.001045661,2864,9,0.003142458,2875,14,0.004869565
4830,15.514694,-49.656956,G0/1V,8.32,2849,10,0.003510004,2876,6,0.002086231,2875,2,0.000695652,2883,1693,0.587235519,2882,1851,0.642262318
4504,14.425923,2.09382,F5V,8,2849,10,0.003510004,2857,3,0.001050053,2886,14,0.004851005,2867,98,0.034182072,2845,86,0.030228471
26080,83.43605,38.876433,G0,8.76,2851,10,0.003507541,2860,4,0.001398601,2863,12,0.004191408,2850,61,0.021403509,--,--,--
58201,179.047386,33.198373,G0,9.08,2852,10,0.003506311,2864,2,0.000698324,2878,3,0.001042391,2876,42,0.014603616,--,--,--
14383,46.387706,45.087974,G5,8.87,2852,10,0.003506311,2870,2,0.000696864,2862,6,0.002096436,2874,7,0.00243563,--,--,--
103498,314.535521,-48.20374,F5V,8.3,2859,10,0.003497726,2883,40,0.013874436,2874,36,0.012526096,2850,14,0.004912281,2868,44,0.015341702
19301,62.059418,44.662834,G5,7.71,2859,10,0.003497726,2865,22,0.007678883,2868,7,0.002440725,2868,16,0.005578801,2865,18,0.006282723
32955,102.962083,41.576317,F8,7.85,2861,10,0.003495281,2881,18,0.006247831,2875,28,0.00973913,2860,8,0.002797203,2886,26,0.009009009
54641,167.753062,-65.427153,F8Vm-3,8.15,2862,10,0.00349406,2872,40,0.013927577,2857,36,0.01260063,2854,14,0.004905396,2875,44,0.015304348
7018,22.60402,-29.258872,K2.5V,9.44,2862,10,0.00349406,2850,21,0.007368421,2884,20,0.006934813,2886,23,0.007969508,2852,86,0.030154278
98353,299.738323,-26.195766,G6IIIa:Ba0.3,4.851,2862,10,0.00349406,2866,11,0.003838102,2872,7,0.002437326,2863,1246,0.435207824,2852,1125,0.394460028
61298,188.395787,7.280913,G5,8.77,2862,10,0.00349406,2881,4,0.001388407,2874,3,0.001043841,2871,20,0.006966214,--,--,--
45412,138.809359,34.633516,G6III,5.992,2864,10,0.00349162,2878,52,0.018068103,2879,51,0.017714484,2866,11,0.003838102,2866,56,0.019539428
40942,125.336391,34.309969,G5,8.51,2864,10,0.00349162,2861,4,0.001398113,2871,29,0.01010101,2877,1481,0.514772332,2870,1352,0.471080139
45283,138.435951,-42.310408,G2Vm-2.5,8.02,2866,10,0.003489184,2863,159,0.055536151,2881,167,0.057965984,2878,14,0.004864489,2860,76,0.026573427
100942,306.998994,-51.66444,G2/3V,8.97,2866,10,0.003489184,2849,16,0.005616006,2855,10,0.003502627,2875,2423,0.842782609,2852,2410,0.845021038
56452,173.622866,-32.831336,K0-V,5.98,2867,10,0.003487967,2857,29,0.010150508,2855,32,0.011208406,2866,14,0.004884857,2866,51,0.017794836
19237,61.850105,75.175041,F8V,7.16,2867,10,0.003487967,2876,18,0.006258693,2880,28,0.009722222,2861,8,0.002796225,2870,27,0.009407666
114333,347.341455,-59.007884,G3V,8.69,2867,10,0.003487967,2855,17,0.005954466,2858,7,0.002449265,2864,1048,0.365921788,2860,913,0.319230769
51028,156.372879,-45.182716,G0V,8.24,2869,10,0.003485535,2864,46,0.016061453,2853,43,0.015071854,2861,13,0.004543866,2857,51,0.017850893
56336,173.231275,-32.072784,G3/5V,9.16,2870,10,0.003484321,2868,33,0.011506276,2865,21,0.007329843,2854,15,0.005255781,2871,39,0.013584117
94347,288.049315,-83.48371,F5V,7.25,2870,10,0.003484321,2861,19,0.006641035,2849,18,0.006318006,2849,7,0.002457002,2870,32,0.011149826
86141,264.055653,71.878359,K4V,8.59,2870,10,0.003484321,2873,19,0.006613296,2870,24,0.008362369,2872,360,0.125348189,2871,403,0.140369209
88937,272.312789,-26.11679,G3V,7.61,2872,10,0.003481894,2873,24,0.008353637,2891,22,0.007609824,2869,6,0.002091321,2859,24,0.008394544
51614,158.1715,-16.958726,G2V,7.61,2873,10,0.003480682,2867,10,0.003487967,2863,2,0.000698568,2870,1597,0.556445993,2874,1400,0.487125957
2237,7.087893,-20.335059,F9VFe+0.5,6.442,2873,10,0.003480682,2852,9,0.00315568,2846,13,0.004567814,2858,783,0.27396781,2876,841,0.292420028
102831,312.492025,-33.779721,G8III,4.9,2873,10,0.003480682,2883,8,0.002774887,2873,3,0.001044205,2865,14,0.004886562,2877,4,0.001390337
9095,29.292012,-47.385282,G6III-IIIb,4.841,2874,10,0.003479471,2865,8,0.002792321,2877,2,0.000695169,2851,30,0.010522624,2884,14,0.004854369
9440,30.311344,-30.001831,G8III,5.35,2876,10,0.003477051,2856,45,0.015756303,2869,35,0.012199373,2864,12,0.004189944,2869,40,0.01394214
113177,343.766617,49.473314,G0,7.87,2877,10,0.003475843,2872,3,0.001044568,2865,6,0.002094241,2870,77,0.026829268,--,--,--
81746,250.457488,-45.368728,G3V,7.03,2879,10,0.003473428,2866,20,0.006978367,2877,27,0.009384776,2867,18,0.00627834,2873,11,0.00382875
54541,167.417584,2.456249,G8V,7.69,2880,10,0.003472222,2874,1,0.000347947,2868,3,0.001046025,2869,76,0.026490066,--,--,--
27823,88.313242,-36.263698,G5V,8.61,2883,10,0.003468609,2865,8,0.002792321,2857,6,0.002100105,2866,6,0.00209351,2854,14,0.004905396
3142,9.990928,-33.961451,F9Vm-1,6.69,2897,10,0.003451847,2874,17,0.005915101,2864,7,0.002444134,2870,13,0.004529617,2864,24,0.008379888
103738,315.322747,-32.257762,G8III,4.677,2845,9,0.003163445,2882,3,0.001040944,2860,8,0.002797203,2844,78,0.02742616,2883,48,0.016649324
42731,130.627173,63.397946,G5,8.86,2848,9,0.003160112,2867,2,0.000697593,2877,4,0.001390337,2876,25,0.008692629,--,--,--
103309,313.946058,7.666252,G5,7.37,2849,9,0.003159003,2850,11,0.003859649,2867,9,0.00313917,2869,8,0.002788428,2869,9,0.003136982
106473,323.476374,32.869187,G5,8.41,2849,9,0.003159003,2860,1,0.00034965,2875,3,0.001043478,2856,21,0.007352941,--,--,--
73547,225.471946,-47.007473,G8.5V,7.75,2850,9,0.003157895,2870,9,0.003135889,2880,21,0.007291667,2876,10,0.003477051,2877,9,0.003128259
90532,277.091825,6.835399,F7,7.65,2850,9,0.003157895,2871,8,0.002786486,2870,8,0.002787456,2859,782,0.273522211,2875,1366,0.475130435
80611,246.884764,-83.475966,F5V,8.42,2852,9,0.00315568,2869,35,0.012199373,2864,42,0.014664804,2868,24,0.008368201,2864,62,0.021648045
83867,257.104385,-12.03334,F5V,7.71,2852,9,0.00315568,2878,9,0.003127172,2875,13,0.004521739,2864,51,0.017807263,2873,47,0.016359206
56280,173.068345,-29.261019,F8V,4.99,2854,9,0.003153469,2873,10,0.003480682,2866,4,0.001395673,2871,1988,0.692441658,2863,2029,0.708697171
29650,93.711984,19.156447,F5.5IV-V,5.2,2858,9,0.003149055,2857,26,0.009100455,2869,5,0.001742768,2866,486,0.16957432,2868,601,0.209553696
10673,34.332822,-35.982958,K0III,6.711,2858,9,0.003149055,2858,8,0.00279916,2864,7,0.002444134,2873,956,0.33275322,2872,884,0.307799443
87523,268.219098,-41.996526,F9VFe-0.7CH-0.4,6.2,2861,9,0.003145753,2863,95,0.033181977,2867,95,0.033135682,2867,23,0.008022323,2853,103,0.036102348
518,1.566001,58.436763,G4V,5.93,2861,9,0.003145753,--,--,--,2862,7,0.002445842,2879,1531,0.531781869,2858,1309,0.458012596
38183,117.367836,-44.751155,K0III,6.323,2863,9,0.003143556,2869,10,0.003485535,2867,13,0.004534356,2836,1109,0.391043724,2872,851,0.296309192
26641,84.934386,-5.050719,G5V,8.89,2864,9,0.003142458,2864,78,0.027234637,2860,64,0.022377622,2881,8,0.002776814,2869,7,0.002439875
40298,123.440679,63.103956,G0,8.41,2864,9,0.003142458,2875,30,0.010434783,2866,11,0.003838102,2874,2,0.000695894,2862,11,0.003843466
44579,136.239918,11.572484,G5,8.6,2864,9,0.003142458,2866,2,0.000697837,2872,4,0.001392758,2866,76,0.026517795,--,--,--
80722,247.2111,4.793469,G3V,8.57,2866,9,0.003140265,2872,8,0.002785515,2874,8,0.002783577,2871,41,0.014280738,2867,81,0.028252529
67239,206.680512,25.702238,F6IV-V,5.965,2866,9,0.003140265,2880,6,0.002083333,2890,17,0.005882353,2876,111,0.038595271,2857,98,0.034301715
98478,300.096195,-66.949373,K0III,5.75,2866,9,0.003140265,2842,4,0.00140746,2858,5,0.001749475,2865,65,0.022687609,--,--,--
76705,234.941578,-34.411919,G8/K0III,4.668,2867,9,0.00313917,2881,8,0.002776814,2860,21,0.007342657,2873,1298,0.451792551,2871,756,0.263322884
101983,310.010992,-60.548894,G0VFe-0.8CH-0.5,5.121,2868,9,0.003138075,2874,78,0.027139875,2853,37,0.012968805,2863,13,0.004540692,2868,24,0.008368201
44823,137.011429,27.559018,G2IV,8.17,2868,9,0.003138075,2877,1,0.000347584,2878,3,0.001042391,2849,7,0.002457002,--,--,--
16492,53.09387,-33.501142,G8V,8.81,2869,9,0.003136982,2881,52,0.018049288,2878,43,0.014940931,2865,56,0.019546248,2872,215,0.074860724
73309,224.719929,-4.989251,F7V,6.09,2869,9,0.003136982,2869,14,0.004879749,2869,20,0.00697107,2869,1123,0.391425584,2842,1493,0.525334272
75312,230.801272,30.287825,G2V,5.577,2869,9,0.003136982,2851,6,0.002104525,2881,4,0.001388407,2876,825,0.286856745,2863,544,0.190010479
35136,108.95891,47.239963,F9V,5.58,2870,9,0.003135889,2876,35,0.01216968,2872,48,0.016713092,2859,24,0.008394544,2873,38,0.013226592
93871,286.758508,7.615876,K5.V,9.215,2870,9,0.003135889,2850,2,0.000701754,2872,6,0.002089136,2873,828,0.288200487,2872,1027,0.357590529
30561,96.363535,29.571092,G2III,8.82,2871,9,0.003134796,2856,1,0.00035014,2850,3,0.001052632,2846,7,0.002459592,--,--,--
31692,99.460719,-70.932612,G9.5V,8.68,2872,9,0.003133705,2882,21,0.007286607,2851,26,0.009119607,2874,15,0.005219207,2876,9,0.003129346
9044,29.135389,-60.226637,K4.5V(k),8.608,2872,9,0.003133705,2871,17,0.005921282,2874,41,0.014265832,2869,51,0.017776229,2858,39,0.013645906
34052,105.959257,-43.561332,K6V,8.67,2872,9,0.003133705,2876,13,0.004520167,2881,7,0.002429712,2872,123,0.042827298,2869,233,0.081212966
81252,248.936748,-65.4954,G8/K0III,5.508,2872,9,0.003133705,2856,5,0.0017507,2882,3,0.001040944,2862,149,0.052061495,2864,176,0.061452514
7221,23.259035,53.033756,G5,8.41,2872,9,0.003133705,2885,3,0.001039861,2880,6,0.002083333,2864,7,0.002444134,2869,17,0.00592541
3579,11.428699,-67.874814,K2V,9.76,2875,9,0.003130435,2864,14,0.004888268,2883,25,0.008671523,2865,40,0.013961606,2867,59,0.020579002
65026,199.940243,47.778029,M2V,8.48,2876,9,0.003129346,2839,11,0.003874604,2865,14,0.004886562,2865,42,0.014659686,2878,41,0.014246004
83058,254.578953,-4.343505,F6V,8.34,2876,9,0.003129346,2869,8,0.002788428,2863,4,0.001397136,2863,6,0.002095704,2887,4,0.001385521
80264,245.779533,50.344216,F8,7.42,2876,9,0.003129346,2870,7,0.002439024,2858,5,0.001749475,2878,5,0.001737318,--,--,--
70922,217.552737,-62.862351,G0Vm-2.25,8.24,2878,9,0.003127172,2863,51,0.017813482,2859,55,0.019237496,2877,14,0.00486618,2860,52,0.018181818
33941,105.655871,15.973926,G0V,8.24,2879,9,0.003126085,2882,12,0.004163775,2860,34,0.011888112,2861,260,0.090877316,2860,317,0.110839161
21821,70.332146,-52.625795,F7/8V,8.14,2879,9,0.003126085,2876,2,0.00069541,2885,11,0.003812825,2861,41,0.014330654,2865,145,0.05061082
82062,251.443614,-0.765138,F6V,8.37,2880,9,0.003125,2878,17,0.00590688,2862,21,0.007337526,2895,12,0.004145078,2859,33,0.011542497
35651,110.344514,-12.637236,K4-V(k),10.03,2882,9,0.003122831,2876,13,0.004520167,2850,13,0.004561404,2846,25,0.008784259,2863,44,0.015368495
42483,129.926974,-29.561088,G8III,4.886,2843,8,0.002813929,2880,40,0.013888889,2860,34,0.011888112,2874,8,0.002783577,2867,19,0.006627136
54580,167.54971,-11.360154,G5V,7.72,2849,8,0.002808003,2871,5,0.001741553,2870,5,0.00174216,2865,76,0.026527051,--,--,--
102548,311.71219,-58.126985,G6/8V,9.49,2853,8,0.002804066,2880,9,0.003125,2880,12,0.004166667,2862,5,0.00174703,2875,25,0.008695652
80423,246.234826,-51.428955,G3/5V(W),9.38,2855,8,0.002802102,2864,48,0.016759777,2868,51,0.017782427,2874,13,0.004523312,2853,53,0.018576937
102211,310.654906,-13.094812,G0V,8.07,2855,8,0.002802102,2876,27,0.009388039,2862,32,0.011180992,2870,8,0.002787456,2873,20,0.006961364
25606,82.061346,-20.759441,G3III,2.84,2855,8,0.002802102,2876,20,0.006954103,2841,19,0.006687786,2867,16,0.005580746,2871,9,0.003134796
78913,241.623329,38.63224,K3V,8.61,2855,8,0.002802102,2867,3,0.00104639,2868,8,0.0027894,--,--,--,--,--,--
91507,279.925484,37.993092,F5,7.5,2856,8,0.00280112,2877,29,0.010079944,2866,4,0.001395673,2863,6,0.002095704,2875,28,0.00973913
40344,123.555235,-35.49002,K1III,5.779,2856,8,0.00280112,2873,4,0.001392273,2882,2,0.000693963,2863,684,0.238910234,2852,718,0.251753156
104075,316.283132,7.945427,G5,7.99,2857,8,0.00280014,2868,5,0.001743375,2868,8,0.0027894,2862,599,0.2092942,2870,377,0.131358885
60808,186.951993,-50.336599,K2V,8.67,2858,8,0.00279916,2852,18,0.00631136,2850,16,0.005614035,2862,18,0.006289308,2881,31,0.010760153
50139,153.534726,3.151299,G3/5V,7.73,2859,8,0.002798181,2870,139,0.048432056,2857,90,0.031501575,2871,6,0.002089864,2872,55,0.019150418
78917,241.630938,-14.312239,G6V,8.11,2859,8,0.002798181,2863,26,0.009081383,2846,22,0.007730148,2855,14,0.004903678,2866,44,0.015352408
61971,190.49828,-5.220857,G5V,8.04,2859,8,0.002798181,2875,20,0.006956522,2878,20,0.00694927,2870,11,0.003832753,2859,24,0.008394544
2790,8.892732,-39.746294,G8V,7.44,2859,8,0.002798181,2866,13,0.004535939,2863,11,0.003842124,2866,1,0.000348918,2875,3,0.001043478
18774,60.331757,76.159371,K4V,8.25,2859,8,0.002798181,2871,9,0.003134796,2876,4,0.001390821,2849,900,0.315900316,2888,699,0.242036011
23530,75.878274,63.07818,G5V,7.9,2859,8,0.002798181,2862,5,0.00174703,2880,12,0.004166667,2837,45,0.015861826,--,--,--
57841,177.923371,-30.834806,F9V,5.85,2859,8,0.002798181,2868,4,0.0013947,2878,7,0.002432245,2868,234,0.081589958,--,--,--
105766,321.31999,70.477538,G0VFe-0.8,7.29,2862,8,0.002795248,2863,33,0.011526371,2875,29,0.010086957,2857,13,0.004550228,2856,57,0.019957983
93185,284.712515,30.180645,G1V,6.78,2862,8,0.002795248,2888,13,0.004501385,2841,19,0.006687786,2874,15,0.005219207,2861,28,0.009786788
86871,266.232761,-57.545542,G8III,5.976,2863,8,0.002794272,2865,15,0.005235602,2864,2,0.000698324,2872,593,0.206476323,2880,709,0.246180556
25705,82.335987,39.344042,G0,9.09,2863,8,0.002794272,2864,2,0.000698324,2864,9,0.003142458,2857,7,0.002450123,--,--,--
63452,195.031184,34.91935,K1III,7.62,2864,8,0.002793296,2849,6,0.002106002,2858,9,0.003149055,2860,3,0.001048951,2849,10,0.003510004
89733,274.685731,-61.935234,F8V,9.23,2865,8,0.002792321,2868,73,0.025453278,2880,119,0.041319444,2870,8,0.002787456,2854,88,0.030833917
114948,349.240359,-62.001201,F6V,5.661,2865,8,0.002792321,2863,20,0.006985679,2875,20,0.006956522,2853,11,0.003855591,2883,9,0.003121748
93657,286.068239,41.003176,G5,8.37,2865,8,0.002792321,2868,2,0.00069735,2870,9,0.003135889,2864,1,0.000349162,2851,2,0.000701508
67246,206.738013,6.350374,G0V,6.3,2866,8,0.002791347,2883,12,0.004162331,2859,10,0.003497726,2866,2580,0.900209351,2874,2674,0.930410578
54426,167.058393,38.426632,K3-V,8.35,2867,8,0.002790373,2863,4,0.001397136,2873,11,0.00382875,2851,6,0.002104525,2865,8,0.002792321
84255,258.346616,-53.105761,G8V,8.87,2868,8,0.0027894,2868,20,0.006973501,2868,21,0.007322176,2863,14,0.004889976,2877,26,0.009037192
91279,279.287748,16.198294,G8.IV,6.316,2868,8,0.0027894,2869,9,0.003136982,2875,14,0.004869565,2889,42,0.014537902,2865,25,0.008726003
36848,113.644979,-27.012276,K1III,5.781,2868,8,0.0027894,2869,7,0.002439875,2884,13,0.004507628,2868,879,0.306485356,2871,663,0.23092999
64219,197.427312,-22.192596,G8V,7.37,2869,8,0.002788428,2863,23,0.008033531,2883,6,0.002081165,2857,7,0.002450123,2872,6,0.002089136
109186,331.777724,0.570286,F7V,7.6,2869,8,0.002788428,2868,5,0.001743375,2879,4,0.001389371,2879,560,0.194511983,2866,420,0.146545708
21474,69.16968,15.86933,F6V,6.619,2870,8,0.002787456,2886,24,0.008316008,2855,5,0.001751313,2851,71,0.024903543,2877,81,0.028154327
5031,16.110298,-2.366602,G8V,9.17,2870,8,0.002787456,2870,22,0.007665505,2882,23,0.007980569,2878,10,0.003474635,2873,44,0.015315002
53486,164.128328,7.388474,K2.5V,7.379,2870,8,0.002787456,2857,9,0.003150158,2862,30,0.01048218,2853,1668,0.584647739,2869,1694,0.590449634
97012,295.760343,27.943419,F8V,8.53,2870,8,0.002787456,2869,4,0.001394214,2876,2,0.00069541,2891,1383,0.478381183,2863,1527,0.533356619
107890,327.894554,26.735351,F7V,8.56,2871,8,0.002786486,2866,20,0.006978367,2877,19,0.006604101,2873,718,0.249912983,2868,1068,0.372384937
26787,85.347513,-35.71409,G6V,8.97,2872,8,0.002785515,2876,4,0.001390821,2882,26,0.009021513,2875,47,0.016347826,2859,116,0.040573627
7687,24.741037,-27.252211,G9V,9.38,2873,8,0.002784546,2866,18,0.00628053,2865,31,0.010820244,2864,11,0.003840782,2888,9,0.003116343
114702,348.531143,-8.924335,F7V,7.55,2873,8,0.002784546,2871,16,0.005572971,2885,8,0.002772964,2879,19,0.006599514,2874,106,0.036882394
1134,3.542727,-7.199123,F7V,7.32,2875,8,0.002782609,2872,18,0.006267409,2874,4,0.001391788,2873,1,0.000348068,2896,4,0.001381215
75277,230.69514,18.918958,G9V,7.123,2876,8,0.002781641,2874,22,0.007654836,2856,6,0.00210084,2853,9,0.003154574,2878,5,0.001737318
22938,74.037381,7.904693,F4IV,6.42,2876,8,0.002781641,2880,12,0.004166667,2879,12,0.004168114,2869,73,0.025444406,2866,56,0.019539428
52140,159.782592,32.833213,G8III,8.62,2878,8,0.002779708,2874,3,0.001043841,2869,6,0.002091321,2862,21,0.007337526,--,--,--
5534,17.726177,9.563899,G1V,7.23,2879,8,0.002778743,2863,18,0.006287111,2865,6,0.002094241,2880,5,0.001736111,2866,2,0.000697837
85667,262.599157,-1.06294,G6V,5.31,2879,8,0.002778743,2858,8,0.00279916,2863,3,0.001047852,2871,1290,0.449320794,2865,1385,0.483420593
37419,115.226568,-26.36351,G5V,8.66,2880,8,0.002777778,2884,13,0.004507628,2858,46,0.016095171,2881,12,0.00416522,2875,21,0.007304348
75119,230.258321,0.715334,K1III,5.382,2882,8,0.00277585,2863,6,0.002095704,2873,22,0.007657501,2874,41,0.014265832,2868,65,0.022663877
765,2.352658,-45.747424,K0III,3.87,2883,8,0.002774887,2867,5,0.001743983,2858,4,0.00139958,2872,319,0.111072423,2849,174,0.061074061
19911,64.068737,7.159444,G0V,7.51,2884,8,0.002773925,2874,59,0.02052888,2861,48,0.016777351,2871,78,0.027168234,2862,58,0.020265549
52325,160.376659,-27.077673,G6V,9,2886,8,0.002772003,2878,8,0.002779708,2860,16,0.005594406,2857,911,0.318865943,2874,1048,0.364648573
86228,264.329711,-42.997824,F1III,1.86,2887,8,0.002771043,2868,30,0.010460251,2871,3,0.001044932,2875,39,0.013565217,2861,55,0.019224048
61272,188.35212,34.162578,G2V,8.41,2890,8,0.002768166,2873,1,0.000348068,2870,3,0.001045296,2883,115,0.039889005,--,--,--
45621,139.480769,-3.387251,K1/2V,7.77,2891,8,0.002767209,2865,15,0.005235602,2868,7,0.002440725,2858,1,0.000349895,2864,3,0.001047486
63762,196.029881,87.115433,K3V,8.81,2893,8,0.002765296,2851,331,0.116099614,2866,48,0.016748081,2860,465,0.162587413,2864,551,0.192388268
87443,268.01636,-38.258214,G3V,8.7,2895,8,0.002763385,2860,10,0.003496503,2855,7,0.002451839,2860,1377,0.481468531,2870,1433,0.499303136
23693,76.377736,-57.472704,F9VFe-0.5,4.72,2838,7,0.002466526,2871,8,0.002786486,2858,48,0.016794962,2872,292,0.101671309,2867,36,0.012556679
49070,150.230703,53.124429,F8,7.6,2842,7,0.002463054,2880,3,0.001041667,2841,3,0.001055966,2852,1,0.000350631,--,--,--
99651,303.344099,-15.432107,K2VFe-1.8CH-1.2,8.66,2846,7,0.002459592,2875,30,0.010434783,2864,26,0.009078212,2869,23,0.008016731,2877,57,0.019812304
83990,257.54313,-60.728771,K2.5V(k),7.41,2846,7,0.002459592,2850,14,0.004912281,2896,14,0.004834254,2854,12,0.004204625,2876,53,0.018428373
23938,77.16351,13.966372,G0,8.92,2850,7,0.00245614,2879,2,0.000694686,2876,4,0.001390821,2870,7,0.002439024,--,--,--
71729,220.091136,21.97587,F4III,6.15,2854,7,0.002452698,2855,15,0.00525394,2881,31,0.010760153,2867,183,0.063829787,2858,230,0.080475857
56664,174.283819,-39.470003,F3V,8.7,2854,7,0.002452698,2876,13,0.004520167,2865,24,0.008376963,2870,4,0.001393728,2854,22,0.007708479
55262,169.777563,13.390752,F8V,7.14,2854,7,0.002452698,2871,9,0.003134796,2890,24,0.008304498,2865,766,0.267364747,2874,1316,0.457898399
72531,222.442121,-9.202505,F6V,7.65,2854,7,0.002452698,2880,4,0.001388889,2863,5,0.00174642,2878,25,0.008686588,--,--,--
76556,234.523748,61.420415,G0,8.12,2855,7,0.002451839,2868,30,0.010460251,2880,7,0.002430556,2852,6,0.002103787,--,--,--
67655,207.918343,-57.435655,G7VFe-1.4CH-1,7.982,2855,7,0.002451839,2861,19,0.006641035,2875,35,0.012173913,2884,3,0.001040222,2862,21,0.007337526
98461,300.066388,-37.701721,G8/K0III,5.958,2855,7,0.002451839,2856,12,0.004201681,2874,16,0.005567154,2874,1533,0.533402923,2845,1023,0.359578207
42773,130.73417,48.192552,G0,7.88,2855,7,0.002451839,2875,4,0.001391304,2873,4,0.001392273,2872,29,0.010097493,--,--,--
97438,297.064367,59.422901,G0,6.64,2858,7,0.002449265,2871,5,0.001741553,2867,3,0.00104639,2875,16,0.005565217,2874,3,0.001043841
106527,323.64156,22.754522,F6IV,6.474,2858,7,0.002449265,2861,4,0.001398113,2868,2,0.00069735,2862,1816,0.634521314,2873,1479,0.514792899
53253,163.373563,-58.853174,K0IV,3.79,2859,7,0.002448409,2878,7,0.002432245,2877,6,0.002085506,2877,1311,0.455683003,2875,798,0.277565217
110486,335.70803,33.595828,F8,7.59,2859,7,0.002448409,2877,5,0.001737921,2850,6,0.002105263,2867,21,0.00732473,--,--,--
53765,165.008555,-3.471341,G1V,7.39,2860,7,0.002447552,2841,12,0.004223865,2860,10,0.003496503,2874,27,0.009394572,2876,62,0.021557719
61252,188.285029,1.043995,G8IV,8.1,2860,7,0.002447552,2877,5,0.001737921,2853,17,0.00595864,2880,12,0.004166667,2864,5,0.00174581
4195,13.397703,-24.03015,G5V,8.68,2860,7,0.002447552,2869,4,0.001394214,2847,6,0.002107482,2880,49,0.017013889,--,--,--
91187,279.038418,-10.890714,G5V,8.48,2861,7,0.002446697,2861,19,0.006641035,2866,20,0.006978367,2857,23,0.008050403,2869,60,0.02091321
21543,69.383295,15.146437,G1V,7.56,2861,7,0.002446697,2876,13,0.004520167,2867,17,0.005929543,2880,1497,0.519791667,2855,1689,0.591593695
21010,67.583572,28.131888,G5,6.529,2862,7,0.002445842,2867,18,0.00627834,2879,4,0.001389371,2875,262,0.091130435,2862,298,0.104122991
31419,98.767765,-33.003124,G5V,8.94,2862,7,0.002445842,2853,6,0.002103049,2859,7,0.002448409,2873,8,0.002784546,--,--,--
75487,231.305611,-10.990118,F3V,8.15,2863,7,0.002444988,2862,11,0.003843466,2858,18,0.006298111,2882,5,0.001734906,2883,20,0.006937218
72235,221.593689,-33.766176,G5V,8.44,2863,7,0.002444988,2866,2,0.000697837,2863,5,0.00174642,2868,78,0.027196653,2881,43,0.014925373
28145,89.215706,35.733366,G0,8.62,2863,7,0.002444988,2870,1,0.000348432,2858,8,0.00279916,2877,49,0.01703163,--,--,--
47124,144.037082,42.966702,G5,8.91,2864,7,0.002444134,2882,4,0.001387925,2864,4,0.001396648,2873,21,0.007309433,--,--,--
37337,114.972769,26.72175,G5,8.68,2864,7,0.002444134,2883,4,0.001387444,2886,2,0.000693001,2855,191,0.066900175,--,--,--
40765,124.8129,-5.619511,G1V,7.43,2864,7,0.002444134,2868,1,0.000348675,2852,7,0.002454418,2866,232,0.080949058,--,--,--
15131,48.776625,-45.664822,G5VFe-1.2CH-1,6.756,2865,7,0.002443281,2870,42,0.014634146,2860,67,0.023426573,2848,7,0.002457865,2881,27,0.009371746
110626,336.157695,39.430727,G2V,8.03,2865,7,0.002443281,2857,3,0.001050053,2849,5,0.001755002,2867,29,0.010115103,--,--,--
18164,58.249492,-4.370881,F0V,7.5,2866,7,0.002442428,2876,11,0.003824757,2873,19,0.006613296,2869,4,0.001394214,2863,19,0.006636395
74771,229.220881,-8.285592,G8V,7.87,2866,7,0.002442428,2868,8,0.0027894,2857,12,0.00420021,2878,32,0.011118833,2862,38,0.013277428
114098,346.635235,-0.196143,K2V,9.33,2866,7,0.002442428,2874,8,0.002783577,2862,15,0.00524109,2879,48,0.016672456,2875,27,0.009391304
21112,67.872275,13.903478,F9V,7.746,2866,7,0.002442428,2893,8,0.002765296,2856,13,0.004551821,2875,746,0.259478261,2848,923,0.324087079
51415,157.519192,-71.560901,G0WF3,9.03,2867,7,0.002441577,2871,18,0.006269592,2864,21,0.007332402,2885,26,0.009012132,2870,63,0.02195122
55189,169.492411,-36.596598,F6V,8.3,2868,7,0.002440725,2868,19,0.006624826,2871,21,0.007314525,2873,26,0.009049774,2869,63,0.021958871
8227,26.490449,-4.228669,G8IV,8.08,2868,7,0.002440725,2892,6,0.002074689,2872,13,0.004526462,2888,4,0.001385042,2847,1,0.000351247
26649,84.957669,-32.629218,G6/8III,5.441,2868,7,0.002440725,2863,3,0.001047852,2889,3,0.001038422,2864,19,0.006634078,2875,8,0.002782609
113905,346.009148,74.477422,G5,8.09,2869,7,0.002439875,2876,12,0.004172462,2860,10,0.003496503,2887,3,0.001039141,2863,25,0.008732099
79488,243.314291,5.021089,K5III,5.469,2869,7,0.002439875,2868,1,0.000348675,2870,6,0.002090592,2849,234,0.082134082,--,--,--
108903,330.896854,-55.976958,F7V,6.88,2870,7,0.002439024,2879,17,0.005904828,2887,4,0.001385521,2861,6,0.002097169,2884,4,0.001386963
4423,14.167579,17.959832,G0,8.33,2870,7,0.002439024,2870,11,0.003832753,2872,5,0.001740947,2873,20,0.006961364,2856,35,0.012254902
100405,305.409858,-54.812576,G5V,8.39,2871,7,0.002438175,2860,43,0.015034965,2872,43,0.014972145,2868,16,0.005578801,2859,32,0.011192725
71735,220.117761,-57.029556,G7V,7.38,2871,7,0.002438175,2876,24,0.008344924,2861,39,0.013631597,2860,10,0.003496503,2881,27,0.009371746
19206,61.752331,-10.000469,G1/2V,6.88,2871,7,0.002438175,2843,9,0.00316567,2872,9,0.003133705,2863,9,0.003143556,2885,20,0.006932409
84684,259.682476,-29.490373,K0V,9.66,2871,7,0.002438175,2886,7,0.002425502,2858,9,0.003149055,2873,25,0.008701706,2867,40,0.013951866
17493,56.210348,-48.061299,G8/K0III,6.5,2872,7,0.002437326,2887,6,0.002078282,2881,4,0.001388407,2882,703,0.243927828,2868,584,0.20362622
22032,71.046425,46.96537,G5,8.77,2872,7,0.002437326,2876,1,0.000347705,2877,7,0.00243309,2868,234,0.081589958,--,--,--
5441,17.396929,39.781046,F2,8.41,2874,7,0.00243563,2842,10,0.003518649,2868,32,0.011157601,2863,1,0.000349284,2879,1,0.000347343
60994,187.519923,-13.393167,F9-V,6.35,2874,7,0.00243563,2888,4,0.001385042,2894,7,0.002418798,2871,1104,0.384535005,2851,1072,0.376008418
51679,158.367222,42.997149,G5,9.11,2874,7,0.00243563,2888,4,0.001385042,2880,6,0.002083333,2879,61,0.021187912,--,--,--
28312,89.737893,18.979863,G0,8.45,2874,7,0.00243563,2844,3,0.001054852,2857,5,0.001750088,2862,25,0.00873515,--,--,--
40562,124.228472,43.270614,G0,8.91,2874,7,0.00243563,2858,3,0.001049685,2859,2,0.000699545,2862,37,0.012928022,--,--,--
8102,26.017014,-15.93748,G8.5V,3.5,2875,7,0.002434783,2870,95,0.033101045,2867,118,0.041158005,2869,16,0.005576856,2867,151,0.052668294
20896,67.175383,79.70193,F8,7.8,2875,7,0.002434783,2852,15,0.005259467,2884,16,0.00554785,2880,555,0.192708333,2871,488,0.169975618
109926,333.975575,54.67289,K0V,7.52,2875,7,0.002434783,2887,6,0.002078282,2879,8,0.002778743,2856,416,0.145658263,2883,288,0.099895942
112643,342.215464,-26.542599,G8V,9.15,2875,7,0.002434783,2880,5,0.001736111,2867,20,0.006975933,2869,39,0.013593587,2847,31,0.010888655
46543,142.385065,-4.246636,G8III/IV,6.26,2876,7,0.002433936,2850,25,0.00877193,2880,20,0.006944444,2885,6,0.002079723,2860,32,0.011188811
41907,128.174014,-73.356789,G8III,6.112,2876,7,0.002433936,2862,4,0.001397624,2855,10,0.003502627,2866,1576,0.549895324,2871,978,0.340647858
117958,358.895704,-20.953235,G1V,7.91,2877,7,0.00243309,2875,27,0.009391304,2878,16,0.005559416,2881,53,0.01839639,2866,66,0.023028611
47048,143.819591,-49.130256,F2/3V,8.56,2879,7,0.0024314,2876,7,0.002433936,2869,15,0.005228303,2844,2,0.000703235,2872,12,0.004178273
95696,291.965723,8.969659,G0,8.05,2880,7,0.002430556,2862,3,0.001048218,2877,5,0.001737921,2858,45,0.015745276,--,--,--
104299,316.941347,-67.920315,K2V(k),8.54,2882,7,0.002428869,2863,9,0.003143556,2875,18,0.00626087,2892,17,0.005878285,2857,28,0.00980049
49350,151.111612,-7.218386,G6V,7.48,2882,7,0.002428869,2878,8,0.002779708,2870,11,0.003832753,2873,1,0.000348068,2873,5,0.001740341
26807,85.393294,15.213698,G0,7.69,2884,7,0.002427184,2880,1,0.000347222,2857,4,0.00140007,2852,20,0.007012623,--,--,--
13128,42.216049,-1.509652,F7/G0(V),8.18,2886,7,0.002425502,2854,28,0.009810792,2891,36,0.012452439,2856,11,0.003851541,2876,25,0.008692629
32874,102.751786,25.760361,F9V,6.978,2886,7,0.002425502,2856,14,0.004901961,2899,2,0.000689893,2858,4,0.00139958,2873,4,0.001392273
43103,131.674244,28.7599,G8II-IIIBa0.2,4.028,2887,7,0.002424662,2850,6,0.002105263,2859,9,0.003147954,2863,1,0.000349284,2873,3,0.001044205
62596,192.395091,3.818215,G0+...,8.8,2888,7,0.002423823,2863,38,0.013272791,2876,15,0.005215577,2864,5,0.00174581,2875,27,0.009391304
117386,357.018265,32.606451,G5,9.81,2844,6,0.002109705,2867,5,0.001743983,2850,9,0.003157895,2853,37,0.012968805,--,--,--
95202,290.51536,-4.739022,F3V,7.7,2849,6,0.002106002,2862,31,0.010831586,2870,32,0.011149826,2851,823,0.288670642,2850,1165,0.40877193
20825,66.941772,-62.521208,K0III,5.744,2850,6,0.002105263,2864,4,0.001396648,2863,2,0.000698568,2859,686,0.239944036,2876,598,0.207927677
61539,189.118508,10.729835,G0,8.73,2855,6,0.002101576,2874,20,0.006958942,2868,40,0.013947001,2861,5,0.001747641,2869,4,0.001394214
28902,91.523757,69.476133,G6V,8.26,2855,6,0.002101576,2886,4,0.001386001,2851,12,0.004209049,2881,5,0.001735509,2885,9,0.003119584
87055,266.829537,78.391326,G2V,8.58,2856,6,0.00210084,2873,2,0.000696136,2872,5,0.001740947,2866,154,0.053733426,--,--,--
82032,251.361966,-71.839816,F8V,7.6,2857,6,0.002100105,2855,23,0.008056042,2849,28,0.00982801,2878,5,0.001737318,2869,15,0.005228303
19431,62.420391,-7.892851,G3V,7.04,2857,6,0.002100105,2856,17,0.005952381,2874,10,0.003479471,2871,32,0.011145942,2864,143,0.049930168
101875,309.667463,38.635089,G1V,6.78,2857,6,0.002100105,2854,8,0.002803083,2853,9,0.003154574,2883,27,0.009365245,2883,20,0.006937218
10310,33.210368,11.857212,G5,8.36,2858,6,0.00209937,2879,5,0.001736714,2871,5,0.001741553,2859,45,0.015739769,--,--,--
44089,134.707773,25.404978,G2.V,7.45,2858,6,0.00209937,2845,2,0.000702988,2880,1,0.000347222,2846,1590,0.558678848,2861,1659,0.579867179
17506,56.235406,-0.296723,K3III,5.568,2858,6,0.00209937,2876,2,0.00069541,2872,10,0.003481894,2891,44,0.015219647,2859,6,0.002098636
9137,29.442402,14.388968,F5,8.01,2859,6,0.002098636,2858,16,0.005598321,2862,10,0.00349406,2870,24,0.008362369,2864,62,0.021648045
103595,314.851176,-20.44441,G2V,8.18,2859,6,0.002098636,2886,3,0.001039501,2877,4,0.001390337,2865,21,0.007329843,--,--,--
103987,316.030762,2.994489,F7V,7.31,2860,6,0.002097902,2874,32,0.011134308,2867,33,0.01151029,2881,12,0.00416522,2887,29,0.010045029
20890,67.155057,19.740682,G8V,8.58,2860,6,0.002097902,2846,4,0.001405481,2866,11,0.003838102,2871,77,0.026819923,--,--,--
31473,98.889811,76.866355,G5,8.14,2860,6,0.002097902,2867,3,0.00104639,2860,4,0.001398601,2883,21,0.007284079,--,--,--
88766,271.827565,15.945993,G6,8.64,2860,6,0.002097902,2870,2,0.000696864,2870,3,0.001045296,2864,191,0.066689944,--,--,--
91281,279.289305,0.951139,F7V,6.88,2861,6,0.002097169,2868,6,0.00209205,2868,5,0.001743375,2875,1121,0.389913043,2882,1302,0.451769604
14054,45.240771,5.287939,K0IV,8.16,2861,6,0.002097169,2864,2,0.000698324,2873,2,0.000696136,2872,135,0.047005571,--,--,--
82302,252.247359,-47.718771,K0IV/V,7.38,2863,6,0.002095704,2875,27,0.009391304,2855,8,0.002802102,2856,2,0.00070028,2856,6,0.00210084
10798,34.74377,-25.945687,G8V,6.34,2865,6,0.002094241,2862,76,0.026554857,2870,107,0.03728223,2869,15,0.005228303,2878,82,0.028492008
20661,66.405489,15.94102,F7V,6.452,2867,6,0.00209278,2879,34,0.011809656,2870,21,0.007317073,2856,200,0.070028011,2851,121,0.042441249
62162,191.094252,21.993496,F6V,7.61,2867,6,0.00209278,2864,1,0.000349162,2862,5,0.00174703,2889,37,0.0128072,--,--,--
101382,308.215183,41.898482,G9V,7.09,2869,6,0.002091321,2870,6,0.002090592,2880,2,0.000694444,2862,13,0.004542278,2866,13,0.004535939
87769,268.938934,11.803898,G5,8.44,2871,6,0.002089864,2873,2,0.000696136,2886,4,0.001386001,2865,1740,0.607329843,2877,1394,0.484532499
89601,274.270165,1.005738,F2V,6.61,2872,6,0.002089136,2881,16,0.005553627,2871,8,0.002786486,2860,81,0.028321678,2854,95,0.033286615
115917,352.284399,-51.019769,F8Vm-1.5,8.26,2872,6,0.002089136,2853,15,0.005257624,2856,29,0.010154062,2862,4,0.001397624,2882,17,0.005898681
81279,249.012617,1.381393,F5/6V,7.25,2872,6,0.002089136,2894,14,0.004837595,2859,2,0.000699545,2857,4,0.00140007,2889,3,0.001038422
95772,292.193279,11.026983,G5,7.44,2872,6,0.002089136,2878,5,0.001737318,2856,4,0.00140056,2883,1307,0.453347208,2864,1161,0.405377095
12685,40.744422,58.197806,G0,8.29,2872,6,0.002089136,2846,3,0.001054111,2867,18,0.00627834,2866,3,0.001046755,2871,2,0.000696621
21383,68.839843,-4.73612,G3V,7.88,2872,6,0.002089136,2871,2,0.000696621,2865,7,0.002443281,2878,18,0.006254343,2871,6,0.002089864
115411,350.68004,-19.69054,G6V,8.74,2874,6,0.002087683,2835,46,0.01622575,2877,57,0.019812304,2854,20,0.007007708,2847,69,0.024236038
10644,34.263465,34.224234,G0V,4.87,2874,6,0.002087683,2869,19,0.006622517,2864,20,0.00698324,2867,6,0.00209278,2873,11,0.00382875
114028,346.379819,14.451675,G0,7.098,2874,6,0.002087683,2875,8,0.002782609,2855,7,0.002451839,2858,5,0.001749475,2863,4,0.001397136
74713,229.034887,15.541296,G5,8.27,2874,6,0.002087683,2849,4,0.001404001,2862,6,0.002096436,2844,77,0.027074543,--,--,--
112603,342.089107,-61.684366,K0III,6.376,2877,6,0.002085506,2870,5,0.00174216,2844,8,0.00281294,2859,1472,0.514865338,2881,1348,0.467893093
43487,132.865583,-61.362968,F7V,7.16,2880,6,0.002083333,2867,25,0.008719916,2859,25,0.008744316,2870,8,0.002787456,2870,15,0.005226481
80355,246.05387,-23.500394,G1V,8.83,2880,6,0.002083333,2867,22,0.007673526,2863,32,0.011177087,2862,858,0.299790356,2865,1371,0.478534031
93324,285.12373,-7.385832,F5IV/V,7.68,2880,6,0.002083333,2883,3,0.001040583,2870,3,0.001045296,2866,21,0.007327285,--,--,--
108456,329.553775,82.869553,F7V,6.98,2880,6,0.002083333,2876,1,0.000347705,2872,1,0.000348189,2870,13,0.004529617,2872,2,0.000696379
107941,328.027226,1.906428,K1V,8.19,2883,6,0.002081165,2845,13,0.00456942,2860,6,0.002097902,2891,14,0.004842615,2855,18,0.006304729
7949,25.526691,69.085999,F5,7.523,2884,6,0.002080444,2862,4,0.001397624,2851,4,0.001403016,2872,25,0.008704735,--,--,--
110997,337.317395,-43.495562,G6/8III,3.97,2885,6,0.002079723,2849,1,0.000351,2852,3,0.001051893,2867,317,0.110568539,2871,150,0.052246604
43670,133.458082,26.913244,G8V,8.45,2887,6,0.002078282,2892,4,0.001383126,2874,6,0.002087683,2886,1714,0.593901594,2877,1649,0.573166493
66511,204.503835,22.527323,G9V,7,2887,6,0.002078282,2876,3,0.001043115,2861,13,0.004543866,2849,47,0.016497016,2866,29,0.010118632
50681,155.23998,-28.741014,G8V,9.1,2891,6,0.002075406,2862,6,0.002096436,2846,19,0.006676037,2869,51,0.017776229,2871,60,0.020898642
20366,65.423619,10.771672,G0,8.71,2895,6,0.002072539,2874,2,0.000695894,2885,2,0.000693241,2869,119,0.041477867,--,--,--
59126,181.868536,13.032915,K1,9.63,2846,5,0.001756852,2851,1,0.000350754,2873,1,0.000348068,2880,115,0.039930556,--,--,--
24608,79.172328,45.997991,G1III+K0III,0.08,2847,5,0.001756235,2871,8,0.002786486,2847,22,0.007727432,2851,99,0.034724658,2852,58,0.020336606
48833,149.421058,41.055632,F6V,5.118,2848,5,0.001755618,2858,1,0.000349895,2861,5,0.001747641,2858,39,0.013645906,--,--,--
87100,266.941804,-63.562638,F8/G0V,7.14,2849,5,0.001755002,2865,5,0.001745201,2870,6,0.002090592,--,--,--,2870,1,0.000348432
100412,305.420977,-49.999416,F9V,6.28,2851,5,0.001753771,2878,19,0.006601807,2886,28,0.00970201,--,--,--,2904,15,0.005165289
41892,128.135841,75.738845,G5,8.66,2851,5,0.001753771,2870,5,0.00174216,2837,7,0.002467395,2861,76,0.026564138,--,--,--
7213,23.233552,-36.865233,K1/2III,5.503,2852,5,0.001753156,--,--,--,2877,1,0.000347584,2872,265,0.092270195,2885,194,0.067244367
28460,90.136589,-56.161835,G2V,8.81,2853,5,0.001752541,2887,41,0.014201593,2878,57,0.01980542,2874,9,0.003131524,2865,13,0.004537522
74268,227.673391,-43.729872,G0+V,6.99,2853,5,0.001752541,2878,11,0.003822099,2849,4,0.001404001,--,--,--,2872,2,0.000696379
106678,324.108164,18.634834,G5,8.61,2853,5,0.001752541,2869,4,0.001394214,2856,3,0.00105042,2878,767,0.266504517,2866,951,0.331821354
98792,300.967199,23.340685,K1V,7.27,2854,5,0.001751927,2858,16,0.005598321,2870,33,0.011498258,2853,7,0.002453558,2865,17,0.005933682
100064,304.513566,-12.544852,G8.5III-IV,3.58,2854,5,0.001751927,2879,3,0.001042028,2848,7,0.002457865,2868,31,0.010808926,2862,116,0.040531097
108095,328.516115,-17.161435,G1/2V,8.59,2855,5,0.001751313,2866,22,0.007676204,2889,19,0.00657667,2877,7,0.00243309,2879,6,0.002084057
106674,324.095799,29.539736,F3/5IV/V,8.24,2855,5,0.001751313,2877,8,0.002780674,2873,4,0.001392273,2886,281,0.097366597,2871,232,0.080808081
61157,187.978364,68.51473,F5,7.38,2856,5,0.0017507,2857,15,0.005250263,2875,5,0.00173913,2845,1,0.000351494,--,--,--
30244,95.432044,-27.507156,F7V,8.1,2856,5,0.0017507,2872,3,0.001044568,2874,4,0.001391788,2872,25,0.008704735,--,--,--
116410,353.846414,2.225327,G8V,8.42,2858,5,0.001749475,2858,63,0.022043387,2863,106,0.037024101,2848,17,0.005969101,2869,56,0.019518996
94873,289.597123,5.131045,F5V,7.15,2860,5,0.001748252,2875,18,0.00626087,2856,14,0.004901961,2856,755,0.264355742,2853,1225,0.42937259
111888,339.961525,4.116116,K3V,8.435,2860,5,0.001748252,2868,1,0.000348675,2884,8,0.002773925,2871,101,0.03517938,2883,223,0.077349983
62198,191.220227,13.489353,G0,9.06,2860,5,0.001748252,2875,1,0.000347826,2856,4,0.00140056,2883,20,0.006937218,--,--,--
45863,140.278569,60.403004,K0,8.94,2861,5,0.001747641,2851,29,0.01017187,2867,4,0.001395187,2897,2,0.000690369,2870,14,0.004878049
60304,185.484021,27.309506,F6V,8.5,2861,5,0.001747641,2877,13,0.004518596,2872,2,0.000696379,2837,532,0.18752203,2848,533,0.187148876
27891,88.526806,-41.344064,G0V,8.45,2861,5,0.001747641,2870,3,0.001045296,2879,5,0.001736714,2868,42,0.014644351,--,--,--
80742,247.276271,60.640023,G0,8.34,2861,5,0.001747641,2870,2,0.000696864,2855,3,0.001050788,2878,44,0.015288395,--,--,--
94556,288.664835,-45.193527,G8III,5.913,2861,5,0.001747641,2870,1,0.000348432,2875,3,0.001043478,2853,685,0.240098142,2884,821,0.284674064
86382,264.771587,27.050396,F5/6IV,7.48,2861,5,0.001747641,2880,1,0.000347222,2865,5,0.001745201,2869,38,0.013245033,--,--,--
9818,31.575933,-45.696567,G6V,9.32,2862,5,0.00174703,2855,9,0.003152364,2883,8,0.002774887,2889,1094,0.378677743,2880,1444,0.501388889
75762,232.159815,-15.700622,K0V,6.79,2863,5,0.00174642,2867,28,0.009766306,2852,5,0.001753156,--,--,--,2860,7,0.002447552
103881,315.739111,-7.321488,F3V,8.21,2863,5,0.00174642,2883,11,0.00381547,2862,19,0.006638714,2857,4,0.00140007,2859,19,0.00664568
53725,164.881563,7.220043,G5,8.21,2863,5,0.00174642,2870,1,0.000348432,2869,4,0.001394214,2888,37,0.012811634,--,--,--
1349,4.224553,-52.651152,G5VFe-1.2CH-0.9,6.852,2864,5,0.00174581,2873,15,0.005221023,2865,16,0.005584642,2882,11,0.003816794,2876,19,0.006606398
103785,315.468514,-4.666076,F2V,8.7,2864,5,0.00174581,2864,5,0.00174581,2878,1,0.000347464,2868,192,0.066945607,--,--,--
79862,244.524486,34.482761,G0V,7.49,2865,5,0.001745201,2874,8,0.002783577,2857,12,0.00420021,2847,1198,0.420793818,2862,1088,0.380153739
106356,323.118888,1.012296,F3/5V,8.31,2865,5,0.001745201,2875,4,0.001391304,2862,4,0.001397624,2882,448,0.155447606,2889,385,0.133264105
21818,70.328564,20.901513,K4Vke,7.985,2865,5,0.001745201,2871,1,0.000348311,2883,8,0.002774887,2868,528,0.184100418,2851,551,0.193265521
20719,66.602541,16.853306,G5V,8.05,2866,5,0.001744592,2873,5,0.001740341,2854,4,0.001401542,2874,20,0.006958942,--,--,--
109584,332.979104,-76.116023,K0III,6.139,2866,5,0.001744592,2873,1,0.000348068,2876,4,0.001390821,2879,970,0.336922543,2859,656,0.229450857
51942,159.171035,21.603258,G5,8.75,2867,5,0.001743983,2856,1,0.00035014,2860,2,0.000699301,2877,135,0.046923879,--,--,--
110853,336.879746,-31.554207,G6V,7.66,2869,5,0.001742768,2856,12,0.004201681,2894,10,0.003455425,2868,8,0.0027894,2862,22,0.007686932
71516,219.391689,-29.367407,G8V,9.14,2869,5,0.001742768,2875,6,0.002086957,2880,19,0.006597222,2863,26,0.009081383,2875,30,0.010434783
44858,137.099459,27.535442,G0V,8.26,2869,5,0.001742768,2875,4,0.001391304,2855,5,0.001751313,2848,42,0.014747191,--,--,--
78775,241.236638,39.156509,K0VFe-1.2,6.67,2870,5,0.00174216,2897,66,0.022782188,2872,121,0.042130919,2885,11,0.003812825,2873,80,0.027845458
63406,194.886591,41.986764,K3-V,8.61,2870,5,0.00174216,2876,5,0.001738526,2871,6,0.002089864,--,--,--,--,--,--
64254,197.551019,15.338277,G5,9.03,2871,5,0.001741553,2863,1,0.000349284,2849,4,0.001404001,2874,42,0.014613779,--,--,--
110016,334.23831,74.106538,G5,8.83,2873,5,0.001740341,2866,2,0.000697837,2871,5,0.001741553,2871,44,0.01532567,--,--,--
1128,3.51866,-11.311585,G6wF7,8.38,2874,5,0.001739736,2867,44,0.015347053,2862,57,0.019916143,2860,9,0.003146853,2892,59,0.020401107
2981,9.487465,47.407715,F5,7.53,2874,5,0.001739736,2858,38,0.013296011,2883,41,0.014221297,2857,23,0.008050403,2841,56,0.019711369
2595,8.23258,16.167237,F5V,6.9,2874,5,0.001739736,2871,5,0.001741553,2881,6,0.00208261,2877,118,0.041014946,2884,181,0.062760055
18909,60.792457,18.668744,G5,9,2874,5,0.001739736,2866,4,0.001395673,2872,5,0.001740947,2861,76,0.026564138,--,--,--
33287,103.868772,30.16187,G6,8.635,2874,5,0.001739736,2852,2,0.000701262,2872,3,0.001044568,2868,37,0.012900976,--,--,--
17970,57.632198,-64.068507,G8V,9.57,2875,5,0.00173913,2875,36,0.012521739,2860,59,0.020629371,2881,10,0.003471017,2863,43,0.015019211
106490,323.538282,-27.901203,G0/1V,8.19,2875,5,0.00173913,2868,4,0.0013947,2870,2,0.000696864,2865,114,0.039790576,--,--,--
93256,284.939519,26.230404,K2III,5.268,2875,5,0.00173913,2857,1,0.000350018,2864,4,0.001396648,2857,45,0.015750788,--,--,--
44132,134.824432,-35.310312,G1V,8.85,2876,5,0.001738526,2885,33,0.011438475,2865,34,0.011867365,2863,15,0.00523926,2856,28,0.009803922
64583,198.563106,-59.103235,F6VFe-0.4,4.93,2877,5,0.001737921,2875,14,0.004869565,2872,17,0.00591922,--,--,--,2884,2,0.000693481
4290,13.746956,24.10027,G5,7.38,2877,5,0.001737921,2864,9,0.003142458,2855,20,0.007005254,2876,293,0.101877608,2877,211,0.073340285
105481,320.462835,-16.273862,G2V,7.45,2877,5,0.001737921,2880,5,0.001736111,2848,6,0.002106742,2872,7,0.002437326,--,--,--
7237,23.317089,-47.30607,G0/1V,8.19,2877,5,0.001737921,2867,3,0.00104639,2869,19,0.006622517,2858,24,0.008397481,2857,58,0.020301015
81520,249.767257,-58.258202,G5VFe-1.2CH-0.9,7.034,2878,5,0.001737318,2863,29,0.010129235,2876,32,0.011126565,2878,12,0.004169562,2857,63,0.022051103
80331,245.997858,61.514214,G8III-IV,2.74,2878,5,0.001737318,2868,1,0.000348675,2848,1,0.000351124,2872,6,0.002089136,2867,2,0.000697593
4168,13.309365,50.863016,F5,8.83,2879,5,0.001736714,2872,3,0.001044568,2882,6,0.002081888,2871,21,0.007314525,--,--,--
55013,168.954237,-39.323505,G1V,7.37,2880,5,0.001736111,2867,24,0.00837112,2868,25,0.008716876,2877,7,0.00243309,2889,17,0.005884389
96441,294.110554,50.221098,F3+V,4.48,2881,5,0.001735509,2883,14,0.004856053,2866,13,0.004535939,2883,45,0.015608741,2873,99,0.034458754
70269,215.661088,-7.768182,F7/G0V+F7/G0,6.7,2882,5,0.001734906,--,--,--,2862,9,0.003144654,2879,18,0.006252171,2873,22,0.007657501
3203,10.197864,-7.232632,G1V,7.05,2883,5,0.001734305,2879,44,0.015283084,2878,32,0.011118833,2883,91,0.031564343,2853,88,0.030844725
9406,30.206084,-8.471716,K0IV,6.92,2883,5,0.001734305,2857,24,0.00840042,2862,3,0.001048218,2890,2,0.000692042,2886,10,0.003465003
9406,30.206084,-8.471716,K0IV,6.92,2883,5,0.001734305,2857,24,0.00840042,2862,3,0.001048218,2890,2,0.000692042,2886,10,0.003465003
81662,250.235168,21.948156,F8,7.67,2883,5,0.001734305,2851,10,0.003507541,2865,4,0.001396161,2865,1,0.00034904,2868,4,0.0013947
25586,82.024935,22.930459,G5,8.66,2885,5,0.001733102,2864,2,0.000698324,2888,2,0.000692521,2872,119,0.04143454,--,--,--
114893,349.083269,17.842225,F8,8.44,2886,5,0.001732502,2847,1,0.000351247,2880,6,0.002083333,2887,37,0.012816072,--,--,--
114921,349.165797,-44.489165,K1III,5.924,2887,5,0.001731902,2867,6,0.00209278,2869,1,0.000348554,2853,1156,0.405187522,2860,1105,0.386363636
52278,160.237128,59.342502,G0,8.38,2889,5,0.001730703,2876,5,0.001738526,2870,1,0.000348432,2864,115,0.040153631,--,--,--
91395,279.598633,67.126533,G1V,7.73,2889,5,0.001730703,2849,1,0.000351,2880,4,0.001388889,2898,42,0.014492754,--,--,--
40506,124.052406,-35.882151,G8/K0V,7.26,2891,5,0.001729505,2859,24,0.008394544,2876,4,0.001390821,--,--,--,2860,5,0.001748252
47292,144.570643,1.835123,F6/7V,7.73,2892,5,0.001728907,2861,2,0.000699056,2864,4,0.001396648,2869,39,0.013593587,--,--,--
85400,261.764355,46.271492,G0,8.597,2894,5,0.001727713,2846,1,0.00035137,2861,5,0.001747641,2884,37,0.012829404,--,--,--
66464,204.395156,41.434823,F8,8.4,2847,4,0.001404988,2869,2,0.000697107,2860,2,0.000699301,2879,1,0.000347343,--,--,--
95481,291.327887,-11.513659,F8V,8.55,2849,4,0.001404001,2882,6,0.002081888,2872,5,0.001740947,2875,3,0.001043478,2849,5,0.001755002
100906,306.891722,19.618191,K0,7.96,2849,4,0.001404001,2887,5,0.001731902,2873,3,0.001044205,2871,34,0.011842564,--,--,--
64386,197.951304,18.37912,G1,9.89,2851,4,0.001403016,2863,39,0.013622075,2854,23,0.008058865,2860,12,0.004195804,2850,26,0.009122807
53179,163.171258,32.988758,G7IV,7.52,2852,4,0.001402525,2868,4,0.0013947,2865,8,0.002792321,2876,3,0.001043115,2877,3,0.001042753
14563,47.005329,-12.041324,G3V,8.11,2852,4,0.001402525,2870,1,0.000348432,2870,5,0.00174216,2884,4,0.001386963,2866,4,0.001395673
51664,158.320744,27.775137,G8III,8.63,2854,4,0.001401542,2860,3,0.001048951,2878,1,0.000347464,2869,7,0.002439875,--,--,--
27878,88.494788,12.419436,G2,7.76,2854,4,0.001401542,2874,1,0.000347947,2878,2,0.000694927,2847,135,0.047418335,--,--,--
92226,281.935911,-40.406167,G5/6III,5.217,2855,4,0.001401051,2873,2,0.000696136,2873,2,0.000696136,2896,1589,0.548687845,2872,1417,0.493384401
72835,223.315749,40.816695,F5,7.79,2856,4,0.00140056,2862,2,0.000698812,2877,3,0.001042753,2871,1,0.000348311,--,--,--
79143,242.306083,-71.069606,G8IV-VFe+0.5,7.25,2858,4,0.00139958,2896,19,0.006560773,2867,1,0.000348797,2858,1,0.000349895,2852,9,0.00315568
103659,315.036194,-10.628248,F5IV/V,7.47,2858,4,0.00139958,2866,3,0.001046755,2877,5,0.001737921,2870,27,0.009407666,2860,71,0.024825175
34710,107.824081,-12.04136,G3V,7.13,2859,4,0.001399091,2876,6,0.002086231,2871,4,0.001393243,2878,3,0.001042391,--,--,--
28604,90.561126,-44.009303,G3/5V,8.71,2859,4,0.001399091,2880,6,0.002083333,2878,15,0.005211953,2850,5,0.001754386,2869,4,0.001394214
24682,79.421848,-37.618493,G8V,8.94,2860,4,0.001398601,2862,8,0.002795248,2863,8,0.002794272,2859,40,0.013990906,2868,122,0.042538354
32673,102.224355,37.505156,G0,8.07,2860,4,0.001398601,2870,6,0.002090592,2858,4,0.00139958,2888,154,0.0533241,2863,93,0.032483409
61218,188.171789,-17.220679,G6IV,7.97,2860,4,0.001398601,2869,5,0.001742768,2858,5,0.001749475,2860,8,0.002797203,2892,2,0.000691563
86568,265.362325,70.464402,G5,9.751,2860,4,0.001398601,2869,1,0.000348554,2866,3,0.001046755,2871,42,0.014629049,--,--,--
56290,173.086405,61.082518,F8VmF5metal-weak,5.48,2860,4,0.001398601,2880,1,0.000347222,2856,4,0.00140056,2858,39,0.013645906,--,--,--
39342,120.629948,-66.020938,K2V(k),7.166,2861,4,0.001398113,2867,5,0.001743983,2879,2,0.000694686,2870,28,0.009756098,2875,205,0.071304348
112731,342.442979,55.902777,G8V,5.442,2861,4,0.001398113,2842,2,0.00070373,2887,3,0.001039141,2888,26,0.00900277,2871,2,0.000696621
104941,318.86349,42.026381,K0III,6.6,2862,4,0.001397624,2866,6,0.00209351,2875,5,0.00173913,2869,2,0.000697107,2859,1,0.000349773
37923,116.570657,-59.809515,K0V,8.23,2862,4,0.001397624,2872,3,0.001044568,2879,9,0.003126085,2869,102,0.035552457,2863,83,0.028990569
108288,329.084196,-59.351093,G0V,8.41,2863,4,0.001397136,2866,4,0.001395673,2855,6,0.002101576,2881,20,0.006942034,2863,65,0.022703458
2453,7.803799,69.785259,F8V,7.372,2863,4,0.001397136,2870,1,0.000348432,2854,2,0.000700771,2858,1,0.000349895,--,--,--
103455,314.415305,26.405071,F9V,6.9,2864,4,0.001396648,2861,3,0.001048584,2862,1,0.000349406,2872,1172,0.408077994,2854,1045,0.366152768
105399,320.2324,3.118253,F7/8V,7.86,2865,4,0.001396161,2866,11,0.003838102,2863,5,0.00174642,2869,1589,0.553851516,2890,1983,0.68615917
60051,184.735262,-45.881543,G5V,9.13,2865,4,0.001396161,2867,10,0.003487967,2872,10,0.003481894,2869,11,0.003834089,2864,17,0.005935754
3807,12.236365,-46.697648,G8III,6.285,2865,4,0.001396161,2880,7,0.002430556,2854,7,0.002452698,2880,51,0.017708333,2859,38,0.013291361
62107,190.928015,-37.708145,G5V,7.52,2865,4,0.001396161,2854,5,0.001751927,2844,12,0.004219409,2857,10,0.003500175,2869,14,0.004879749
934,2.899143,-57.472549,K1V,9.08,2865,4,0.001396161,2865,2,0.00069808,2866,9,0.003140265,2880,16,0.005555556,2868,11,0.003835425
75370,231.020688,66.553927,G6V,8.72,2866,4,0.001395673,2858,1,0.000349895,2872,3,0.001044568,2874,37,0.012874043,--,--,--
2760,8.807387,51.8382,F8,7.38,2866,4,0.001395673,2860,1,0.00034965,2864,2,0.000698324,2880,109,0.037847222,--,--,--
91089,278.696629,-13.434784,F5V,8.07,2867,4,0.001395187,2850,3,0.001052632,2866,19,0.006629449,2855,56,0.019614711,2880,9,0.003125
44811,136.985733,-50.482447,G5VFe-1.6CH-1,7.74,2868,4,0.0013947,2878,42,0.014593468,2856,52,0.018207283,2872,8,0.002785515,2853,52,0.018226428
49366,151.156916,-11.729702,K2V(k),8.124,2869,4,0.001394214,2879,4,0.001389371,2866,11,0.003838102,2869,1,0.000348554,2850,5,0.001754386
5578,17.883668,-12.843084,F9V,7.48,2870,4,0.001393728,2858,19,0.006648006,2869,68,0.023701638,2848,7,0.002457865,2850,33,0.011578947
106040,322.18104,26.569791,F7IV/V,7.8,2870,4,0.001393728,2866,7,0.002442428,2868,2,0.00069735,2857,5,0.001750088,--,--,--
112127,340.679505,-44.248036,K0III,6.06,2871,4,0.001393243,2865,4,0.001396161,2860,2,0.000699301,2856,109,0.038165266,--,--,--
53921,165.50602,-73.48788,F6V,7.26,2871,4,0.001393243,2848,2,0.000702247,2874,1,0.000347947,2871,238,0.082897945,2855,198,0.069352014
62857,193.25644,26.794234,F9V,7.68,2872,4,0.001392758,2858,7,0.002449265,2863,4,0.001397136,2861,244,0.085284865,2885,150,0.051993068
117762,358.234261,36.954255,F8IV,6.53,2872,4,0.001392758,2855,2,0.000700525,2883,4,0.001387444,2864,65,0.022695531,--,--,--
19740,63.484935,9.263808,G5III,4.89,2874,4,0.001391788,2871,4,0.001393243,2867,3,0.00104639,2872,997,0.347144847,2863,848,0.296192805
101507,308.548736,-13.721091,F9VFe-0.6CH-0.3,6.129,2874,4,0.001391788,2883,4,0.001387444,2878,1,0.000347464,2878,1818,0.631688673,2864,1732,0.604748603
21847,70.459403,38.280184,F9IV-V,5.99,2875,4,0.001391304,2856,5,0.0017507,2846,1,0.00035137,2858,662,0.231630511,2866,587,0.204815073
98878,301.194197,1.156037,G6/8V,7.69,2875,4,0.001391304,2851,4,0.001403016,2864,4,0.001396648,2861,2,0.000699056,2865,6,0.002094241
83146,254.881323,-7.955501,G1/2V,8.07,2875,4,0.001391304,2868,3,0.001046025,2853,3,0.001051525,2884,34,0.011789182,--,--,--
83517,256.022082,46.089867,F7V,7.84,2875,4,0.001391304,2846,2,0.000702741,2872,11,0.003830084,2879,195,0.067731851,2864,129,0.045041899
97105,296.018299,3.507714,G3V,7.99,2875,4,0.001391304,2882,2,0.000693963,2896,2,0.000690608,2888,789,0.273199446,2869,1008,0.351341931
98916,301.280267,-4.308069,F3/5V,7.82,2876,4,0.001390821,2866,5,0.001744592,2862,5,0.00174703,2852,355,0.124474053,2889,236,0.081689166
89393,273.640226,0.175805,F3V,7.67,2876,4,0.001390821,2869,5,0.001742768,2866,11,0.003838102,2879,363,0.126085446,2881,340,0.118014578
72125,221.310251,16.96428,G8.5III,4.6,2877,4,0.001390337,2848,5,0.001755618,2858,9,0.003149055,2880,7,0.002430556,2878,6,0.002084781
16818,54.108566,67.952192,F8,8.19,2882,4,0.001387925,2860,1,0.00034965,2869,5,0.001742768,2849,1,0.000351,--,--,--
110327,335.190508,56.113843,F8V,8.75,2883,4,0.001387444,2873,7,0.002436478,2870,2,0.000696864,2890,1270,0.439446367,2884,1222,0.42371706
115129,349.785994,-79.472407,K0III,6.332,2883,4,0.001387444,2893,4,0.001382648,2862,2,0.000698812,2885,87,0.030155979,2878,90,0.031271716
107385,326.252394,-52.464204,K3V,9.81,2884,4,0.001386963,2877,3,0.001042753,2876,2,0.00069541,2884,27,0.009361997,2864,21,0.007332402
86193,264.209176,10.574532,G5,7.27,2885,4,0.001386482,2856,10,0.003501401,2870,5,0.00174216,2864,1179,0.411662011,2866,1085,0.378576413
15206,49.013022,11.628458,G1,8.01,2886,4,0.001386001,2858,7,0.002449265,2866,4,0.001395673,2856,2,0.00070028,--,--,--
66427,204.275046,-44.143203,G8/K0III,5.967,2886,4,0.001386001,2854,3,0.001051156,2885,1,0.00034662,2857,950,0.332516626,2861,852,0.297797973
67120,206.34561,11.479278,G0,8.3,2892,4,0.001383126,2861,1,0.000349528,2883,2,0.000693722,2874,115,0.040013918,--,--,--
3850,12.361527,-23.212471,G9V,7.155,2893,4,0.001382648,--,--,--,2865,6,0.002094241,--,--,--,--,--,--
75140,230.332069,13.516923,G0,7.99,2832,3,0.001059322,2861,2,0.000699056,2886,2,0.000693001,2873,7,0.002436478,--,--,--
107310,326.035788,28.742612,F6V,4.5,2837,3,0.001057455,2871,2,0.000696621,2860,3,0.001048951,2866,72,0.025122121,2853,87,0.030494217
91773,280.706051,57.865211,G5,7.93,2844,3,0.001054852,2880,8,0.002777778,2866,13,0.004535939,2867,351,0.122427625,2851,638,0.223781129
67240,206.690211,-20.85256,G5V,8.16,2844,3,0.001054852,2901,6,0.002068252,2868,1,0.000348675,2878,4,0.001389854,2872,1,0.000348189
95703,291.988479,42.776642,G3V,7.88,2850,3,0.001052632,2879,2,0.000694686,2834,4,0.001411433,2854,4,0.001401542,2879,6,0.002084057
54347,166.770292,25.537127,F8IV,6.862,2851,3,0.001052262,2880,18,0.00625,2874,3,0.001043841,--,--,--,2865,4,0.001396161
4892,15.707185,-37.316176,G5V,8.53,2853,3,0.001051525,2865,9,0.003141361,2886,4,0.001386001,2884,29,0.010055479,2847,59,0.020723569
38375,117.929272,-21.173662,G9III,5.619,2853,3,0.001051525,2875,1,0.000347826,2887,2,0.000692761,2880,5,0.001736111,2863,12,0.004191408
62349,191.636244,24.145044,F7V,6.88,2854,3,0.001051156,2857,13,0.004550228,2875,2,0.000695652,--,--,--,2878,2,0.000694927
20056,64.50766,18.256806,G5V,7.514,2855,3,0.001050788,2864,4,0.001396648,2862,3,0.001048218,2883,9,0.003121748,--,--,--
44997,137.474416,14.456763,G5,8.3,2856,3,0.00105042,2873,322,0.112077967,2886,193,0.066874567,2866,1377,0.480460572,2868,1268,0.442119944
70950,217.68741,35.453751,K3.5V,8.7,2856,3,0.00105042,2851,66,0.023149772,2890,7,0.002422145,2865,33,0.011518325,2871,10,0.003483107
84181,258.13027,-25.227159,G2V,8.3,2856,3,0.00105042,2858,3,0.001049685,2869,1,0.000348554,2882,7,0.002428869,--,--,--
8275,26.661324,12.411776,K3.5V,8.89,2857,3,0.001050053,2858,7,0.002449265,2875,9,0.003130435,2853,398,0.139502278,2857,462,0.161708085
60025,184.650754,23.120078,F8+V,8.7,2857,3,0.001050053,2873,3,0.001044205,2864,2,0.000698324,2882,26,0.009021513,2871,8,0.002786486
57468,176.704002,-21.474919,F8V,8.15,2857,3,0.001050053,2873,3,0.001044205,2869,2,0.000697107,2847,7,0.002458728,--,--,--
98599,300.409106,-22.110867,F7V,8.09,2857,3,0.001050053,2857,2,0.000700035,2871,2,0.000696621,2869,7,0.002439875,--,--,--
114790,348.790334,-56.729213,G7V,7.97,2858,3,0.001049685,2869,20,0.00697107,2851,17,0.00596282,2869,8,0.002788428,2868,9,0.003138075
19219,61.791124,27.509222,G2III,8.55,2858,3,0.001049685,2861,4,0.001398113,2869,2,0.000697107,2864,7,0.002444134,--,--,--
99634,303.318479,-82.028141,K2V,8.45,2858,3,0.001049685,--,--,--,2852,1,0.000350631,2875,398,0.138434783,2863,465,0.162417045
10339,33.305564,40.507588,G7V,7.35,2859,3,0.001049318,2871,18,0.006269592,2860,2,0.000699301,--,--,--,2872,5,0.001740947
62229,191.310057,-57.357999,K4V,7.843,2859,3,0.001049318,2882,15,0.005204719,2875,1,0.000347826,--,--,--,2867,3,0.00104639
40774,124.829382,1.338864,K1V,8.347,2859,3,0.001049318,2874,5,0.001739736,2884,8,0.002773925,2864,6,0.002094972,2861,14,0.004893394
1780,5.657259,11.576975,G0,9.09,2859,3,0.001049318,2874,1,0.000347947,2859,3,0.001049318,2855,29,0.010157618,--,--,--
5227,16.704275,-22.855896,K0IV(e),7.79,2859,3,0.001049318,2881,1,0.000347102,2878,1,0.000347464,--,--,--,--,--,--
7734,24.900076,45.877772,G5V,6.61,2859,3,0.001049318,2884,1,0.000346741,2870,2,0.000696864,2895,1257,0.434196891,2880,1152,0.4
48524,148.45172,14.73899,G0,7.69,2859,3,0.001049318,--,--,--,2869,2,0.000697107,--,--,--,2869,1,0.000348554
69518,213.46386,46.325167,F8V,7.188,2861,3,0.001048584,2876,15,0.005215577,2874,1,0.000347947,--,--,--,2855,2,0.000700525
56738,174.496268,-1.599434,G3V,7.62,2862,3,0.001048218,2854,3,0.001051156,2882,5,0.001734906,2850,69,0.024210526,2877,51,0.017726799
8923,28.725167,-11.511325,G3V,8.24,2862,3,0.001048218,2869,3,0.001045661,2866,1,0.000348918,2886,7,0.002425502,--,--,--
91058,278.627893,34.415639,F6,7.56,2862,3,0.001048218,2848,2,0.000702247,2875,3,0.001043478,--,--,--,--,--,--
39816,122.036074,19.215936,F8,7.63,2863,3,0.001047852,2843,2,0.000703482,2871,2,0.000696621,2867,7,0.002441577,--,--,--
6975,22.452723,23.690442,F8,7.64,2863,3,0.001047852,2874,1,0.000347947,2875,3,0.001043478,2873,3,0.001044205,--,--,--
77344,236.843314,-5.118864,G5/6IV/V,8.7,2864,3,0.001047486,2872,3,0.001044568,2844,1,0.000351617,2882,7,0.002428869,--,--,--
110508,335.788227,9.461082,G6V,7.92,2864,3,0.001047486,2850,1,0.000350877,2874,3,0.001043841,2867,9,0.00313917,2866,3,0.001046755
6442,20.681059,10.369545,G5,7.48,2865,3,0.00104712,2870,20,0.006968641,2869,2,0.000697107,--,--,--,2875,5,0.00173913
102379,311.154425,-10.49477,F7V,8.2,2865,3,0.00104712,2856,9,0.003151261,2856,8,0.00280112,2867,6,0.00209278,2876,9,0.003129346
101022,307.208204,-1.734559,F7V,6.81,2865,3,0.00104712,2876,5,0.001738526,2863,5,0.00174642,2886,195,0.067567568,2873,170,0.059171598
115370,350.555113,19.400097,G0,7.77,2866,3,0.001046755,2848,5,0.001755618,2874,2,0.000695894,2869,7,0.002439875,--,--,--
101059,307.298766,4.456605,F7V,7.07,2866,3,0.001046755,2875,4,0.001391304,2863,25,0.008732099,2873,48,0.016707275,2870,19,0.006620209
14702,47.484966,6.704822,G5,8.17,2866,3,0.001046755,2861,3,0.001048584,2880,1,0.000347222,2871,7,0.002438175,--,--,--
79619,243.709368,70.929662,G5V,7.9,2867,3,0.00104639,2869,13,0.004531196,2864,4,0.001396648,--,--,--,2865,4,0.001396161
63989,196.695764,27.200207,G2III,9.16,2867,3,0.00104639,2879,2,0.000694686,2865,2,0.00069808,2862,7,0.002445842,--,--,--
26273,83.921181,-27.620829,G5V,8.22,2868,3,0.001046025,2879,60,0.02084057,2842,102,0.035890218,2883,10,0.003468609,2879,57,0.019798541
114378,347.48792,14.426552,G0-V(k),6.54,2868,3,0.001046025,2863,4,0.001397136,2876,7,0.002433936,2883,734,0.254595907,2871,611,0.212817834
106157,322.53518,12.27069,F5V,7.62,2868,3,0.001046025,--,--,--,2857,5,0.001750088,2886,1,0.0003465,--,--,--
88533,271.179993,40.084183,F7V,6.533,2869,3,0.001045661,2880,16,0.005555556,2868,1,0.000348675,--,--,--,2886,5,0.001732502
61053,187.708902,53.076609,F9V,6.22,2869,3,0.001045661,2859,4,0.001399091,2863,2,0.000698568,2855,764,0.267600701,2872,579,0.201601671
61203,188.127215,56.97634,F8/9V,8.12,2869,3,0.001045661,2879,4,0.001389371,2873,2,0.000696136,2857,7,0.002450123,--,--,--
13447,43.293461,61.096979,G1V,8.41,2869,3,0.001045661,2885,3,0.001039861,2859,1,0.000349773,2876,7,0.002433936,--,--,--
105904,321.735096,39.658762,G0,8.27,2869,3,0.001045661,2885,3,0.001039861,2868,1,0.000348675,2873,7,0.002436478,--,--,--
65312,200.791136,-24.734128,F8IV/V,7.79,2869,3,0.001045661,2845,2,0.000702988,2867,2,0.000697593,2858,7,0.002449265,--,--,--
108598,329.985589,-54.65487,K0V,9.55,2870,3,0.001045296,2860,121,0.042307692,2863,89,0.031086273,2887,8,0.002771043,2888,143,0.049515235
98206,299.332419,24.088155,G2V,7.2,2870,3,0.001045296,2868,19,0.006624826,2880,3,0.001041667,2877,1,0.000347584,2865,4,0.001396161
9127,29.416789,-5.233429,K2V,9.19,2870,3,0.001045296,2883,5,0.001734305,2860,7,0.002447552,2852,8,0.002805049,--,--,--
101905,309.760499,-49.331426,G1.5V,7.32,2871,3,0.001044932,2850,23,0.008070175,2846,7,0.002459592,2861,99,0.034603286,2875,84,0.029217391
13601,43.822523,16.309188,G8V,7.4,2871,3,0.001044932,2850,19,0.006666667,2838,4,0.001409443,2868,2,0.00069735,2864,9,0.003142458
8758,28.175661,-27.245392,G0V,8.78,2871,3,0.001044932,2862,3,0.001048218,2864,6,0.002094972,2872,1197,0.41678273,2854,839,0.293973371
30152,95.172863,66.629116,G0,8.9,2871,3,0.001044932,2857,2,0.000700035,2875,2,0.000695652,2868,7,0.002440725,--,--,--
80262,245.775253,17.468796,G0,8.45,2871,3,0.001044932,--,--,--,2866,3,0.001046755,2862,6,0.002096436,2879,3,0.001042028
4005,12.853745,32.657075,F8,7.29,2872,3,0.001044568,2871,14,0.00487635,2861,3,0.001048584,--,--,--,2887,3,0.001039141
36310,112.107268,4.153188,G8IV,8.13,2872,3,0.001044568,2873,9,0.003132614,2858,4,0.00139958,2864,8,0.002793296,2857,11,0.003850193
51721,158.521092,65.005627,G0,8.68,2873,3,0.001044205,2873,5,0.001740341,2864,1,0.000349162,2860,84,0.029370629,--,--,--
88745,271.756415,30.562136,F9Vmetal-weak,5.07,2874,3,0.001043841,2864,38,0.013268156,2887,55,0.019050918,2862,11,0.003843466,2869,32,0.011153712
94521,288.566743,-8.719095,K4III,6.54,2874,3,0.001043841,2874,4,0.001391788,2860,5,0.001748252,2863,89,0.031086273,2887,46,0.015933495
56876,174.902462,-35.232536,G2V,7.82,2874,3,0.001043841,2871,2,0.000696621,2879,2,0.000694686,2848,7,0.002457865,--,--,--
23443,75.584607,13.910239,G0,7.52,2874,3,0.001043841,2880,2,0.000694444,2865,2,0.00069808,2855,135,0.047285464,--,--,--
35296,109.373189,-46.979242,K3V,6.669,2874,3,0.001043841,--,--,--,2875,2,0.000695652,2864,6,0.002094972,2863,13,0.004540692
66051,203.12905,36.035129,G0,7.99,2875,3,0.001043478,2877,50,0.017379214,2869,34,0.011850819,2876,14,0.004867872,2845,36,0.012653779
72048,221.058917,-69.67412,F7V,6.99,2875,3,0.001043478,2855,14,0.004903678,2843,2,0.000703482,--,--,--,2873,3,0.001044205
61323,188.454425,-23.515749,G1V,8.35,2875,3,0.001043478,2879,11,0.003820771,2886,13,0.004504505,2895,12,0.004145078,2865,19,0.006631763
110788,336.68061,36.769907,F8,8.08,2875,3,0.001043478,--,--,--,2865,2,0.00069808,2859,1,0.000349773,--,--,--
98677,300.642312,15.592077,K0VFe-0.9,7.115,2876,3,0.001043115,2856,17,0.005952381,2866,33,0.011514306,2879,5,0.001736714,2893,24,0.008295887
5777,18.529924,25.827645,G0V,8.35,2876,3,0.001043115,2846,5,0.001756852,2844,3,0.001054852,2899,845,0.291479821,2872,925,0.322075209
89348,273.4743,64.397288,F5V,5.03,2877,3,0.001042753,2864,7,0.002444134,2902,1,0.00034459,2875,4,0.001391304,2859,4,0.001399091
113723,345.476224,-5.966288,K0III,7.85,2877,3,0.001042753,2851,4,0.001403016,2879,5,0.001736714,2864,7,0.002444134,2877,2,0.000695169
27429,87.123858,52.544009,G0,9.19,2877,3,0.001042753,2869,3,0.001045661,2866,1,0.000348918,2883,20,0.006937218,--,--,--
94150,287.470281,-68.424448,K0IV,5.315,2877,3,0.001042753,2873,1,0.000348068,2877,1,0.000347584,2868,1549,0.540097629,2884,1925,0.667475728
30023,94.769972,47.394034,F5,6.83,2878,3,0.001042391,2869,19,0.006622517,2867,1,0.000348797,2858,2,0.00069979,2864,4,0.001396648
34481,107.186934,-70.498924,G9III,3.768,2878,3,0.001042391,2875,6,0.002086957,2870,2,0.000696864,2858,492,0.172148355,2867,514,0.179281479
72830,223.29966,28.508273,K0V,7.93,2879,3,0.001042028,2859,1,0.000349773,2863,3,0.001047852,2878,41,0.014246004,2861,28,0.009786788
14547,46.953911,-69.264922,K1III,6.126,2879,3,0.001042028,--,--,--,2845,2,0.000702988,2858,270,0.094471659,2876,201,0.069888734
113231,343.958237,-7.822606,G6V,8.01,2880,3,0.001041667,2885,10,0.003466205,2875,14,0.004869565,2872,6,0.002089136,2878,7,0.002432245
63029,193.737967,63.927236,G,9.07,2880,3,0.001041667,2872,3,0.001044568,2862,1,0.000349406,2852,7,0.002454418,--,--,--
2762,8.812017,-3.592814,F8V,5.2,2880,3,0.001041667,2876,3,0.001043115,2882,8,0.00277585,2871,716,0.249390456,2850,791,0.27754386
65775,202.263671,42.23827,F9.5V+,7.641,2881,3,0.001041305,2861,5,0.001747641,2871,2,0.000696621,2877,3,0.001042753,--,--,--
114222,346.974383,75.387506,G0IV,4.41,2881,3,0.001041305,--,--,--,2883,3,0.001040583,2865,22,0.007678883,2865,7,0.002443281
15111,48.729303,56.304793,G5,8.6,2883,3,0.001040583,2854,3,0.001051156,2848,1,0.000351124,2869,7,0.002439875,--,--,--
53549,164.322671,-15.7348,G1V,8.7,2883,3,0.001040583,2867,3,0.00104639,2871,2,0.000696621,2862,1191,0.416142558,2878,810,0.281445448
64733,199.016195,3.964201,F8V,8.19,2883,3,0.001040583,2863,2,0.000698568,2858,2,0.00069979,2861,266,0.092974484,2851,285,0.099964925
89282,273.280106,41.475365,F8,7.39,2884,3,0.001040222,2879,8,0.002778743,2872,5,0.001740947,--,--,--,2890,4,0.001384083
59380,182.741386,-46.321982,G0VFe-0.9,7.532,2885,3,0.001039861,2859,28,0.009793634,2884,38,0.013176144,2879,10,0.003473428,2862,24,0.008385744
91649,280.340578,7.903661,F8,7.99,2885,3,0.001039861,2884,4,0.001386963,2874,3,0.001043841,2850,931,0.326666667,2880,660,0.229166667
85402,261.777782,21.719584,G0,8.01,2885,3,0.001039861,2880,3,0.001041667,2883,3,0.001040583,2881,9,0.003123915,--,--,--
89207,273.075666,1.897438,G3V,8.48,2887,3,0.001039141,2874,3,0.001043841,2860,7,0.002447552,2872,1936,0.674094708,2862,1890,0.660377358
78380,240.011053,-7.122723,F5V,7.96,2890,3,0.001038062,2867,2,0.000697593,2863,2,0.000698568,2880,7,0.002430556,--,--,--
15776,50.823749,-7.794097,G5/6V,6.2,2891,3,0.001037703,2875,22,0.007652174,2884,20,0.006934813,2873,5,0.001740341,2892,17,0.005878285
56832,174.754171,6.057903,G6,7.61,2844,2,0.000703235,2866,5,0.001744592,2870,3,0.001045296,2872,321,0.111768802,2871,370,0.128874956
100613,306.027882,-13.398614,F6/7V,7.71,2848,2,0.000702247,2872,4,0.001392758,2865,1,0.00034904,2868,5,0.001743375,--,--,--
113454,344.651702,-45.519338,G3V,7.7,2850,2,0.000701754,2875,4,0.001391304,2867,6,0.00209278,2870,4,0.001393728,2854,30,0.010511563
93745,286.336996,-61.690101,F6V,8.29,2851,2,0.000701508,2858,4,0.00139958,2885,14,0.004852686,2865,4,0.001396161,2877,8,0.002780674
94913,289.712264,0.339026,K0III,6.411,2851,2,0.000701508,2878,2,0.000694927,2871,5,0.001741553,2862,295,0.103074773,2872,8,0.002785515
109980,334.132451,68.339797,K5-V,9.23,2852,2,0.000701262,2866,24,0.00837404,2875,4,0.001391304,2866,27,0.009420796,2885,34,0.011785095
20041,64.473121,17.399304,G0V,8.76,2852,2,0.000701262,2883,4,0.001387444,2877,1,0.000347584,2888,813,0.281509695,2875,786,0.273391304
20242,65.060684,-3.751389,G3V,7.86,2852,2,0.000701262,2882,1,0.000346981,2894,9,0.003109883,2872,22,0.007660167,2858,15,0.005248425
62307,191.509625,2.593013,F6V,8.46,2854,2,0.000700771,2863,18,0.006287111,2871,6,0.002089864,2873,29,0.010093978,--,--,--
88324,270.574509,0.104192,G8V,7.63,2854,2,0.000700771,2896,2,0.000690608,2859,3,0.001049318,2879,2555,0.887460924,2882,2603,0.903192228
40452,123.888352,11.430949,G5,7.7,2856,2,0.00070028,2875,2,0.000695652,2855,1,0.000350263,2870,8,0.002787456,--,--,--
7733,24.89989,28.111026,G8V,7.72,2858,2,0.00069979,2864,15,0.00523743,2864,1,0.000349162,2864,1,0.000349162,2866,4,0.001395673
73768,226.188099,25.460256,F8,8.18,2858,2,0.00069979,2861,4,0.001398113,2854,2,0.000700771,2872,1,0.000348189,--,--,--
38172,117.328552,24.488723,F5,7.1,2859,2,0.000699545,--,--,--,2860,1,0.00034965,2863,1,0.000349284,--,--,--
43696,133.497298,62.58377,G0,8.26,2860,2,0.000699301,2863,5,0.00174642,2880,2,0.000694444,2861,9,0.003145753,--,--,--
52471,160.895184,4.25081,F7/8V,8.09,2860,2,0.000699301,2883,3,0.001040583,2887,3,0.001039141,2879,7,0.0024314,--,--,--
98416,299.947175,-9.958257,F9V,5.88,2860,2,0.000699301,2897,3,0.001035554,2873,10,0.003480682,2870,541,0.188501742,2868,401,0.139818689
117961,358.906312,-51.374262,G5V,8.51,2861,2,0.000699056,2862,3,0.001048218,2860,4,0.001398601,2874,463,0.161099513,2868,567,0.197698745
21099,67.815392,20.133169,G8V,8.572,2861,2,0.000699056,2877,3,0.001042753,2861,3,0.001048584,2856,9,0.003151261,--,--,--
53898,165.422475,20.831724,G5,8.17,2861,2,0.000699056,2868,2,0.00069735,2884,2,0.000693481,2881,45,0.015619577,--,--,--
79327,242.848879,28.438539,F8,7.58,2862,2,0.000698812,2863,4,0.001397136,2871,4,0.001393243,2881,397,0.137799375,2860,255,0.089160839
17364,55.769847,-50.64308,F9VFe-0.8CH-0.5,6.97,2862,2,0.000698812,2870,3,0.001045296,2881,4,0.001388407,2877,6,0.002085506,2885,4,0.001386482
99572,303.107795,-12.617498,F7VFe-0.5,5.85,2862,2,0.000698812,2866,1,0.000348918,2865,2,0.00069808,2869,8,0.002788428,--,--,--
114530,347.966889,-45.136285,G8V,8.782,2863,2,0.000698568,2857,6,0.002100105,2857,9,0.003150158,2891,204,0.070563819,2874,146,0.050800278
41573,127.150086,1.247495,F6V,7.4,2863,2,0.000698568,2876,1,0.000347705,2851,2,0.000701508,2866,461,0.160851361,2863,278,0.097100943
13938,44.893752,-4.116371,F8V,7.78,2863,2,0.000698568,--,--,--,2847,1,0.000351247,2876,204,0.07093185,2869,185,0.064482398
96471,294.19022,-10.443494,K2/3V,8.4,2864,2,0.000698324,2855,11,0.00385289,2889,1,0.000346141,--,--,--,2849,2,0.000702001
14809,47.807681,22.415865,G5,8.51,2864,2,0.000698324,2850,5,0.001754386,2876,4,0.001390821,2870,5,0.00174216,--,--,--
18204,58.398023,30.773447,G0,9.19,2864,2,0.000698324,2873,5,0.001740341,2865,2,0.00069808,2878,15,0.005211953,--,--,--
32322,101.216467,-27.341667,G0VFe-0.8CH-0.5,6.43,2864,2,0.000698324,2852,1,0.000350631,2844,1,0.000351617,2874,2,0.000695894,2863,2,0.000698568
70776,217.12416,-22.974779,F6V,7.83,2865,2,0.00069808,2857,4,0.00140007,2861,1,0.000349528,2859,6,0.002098636,--,--,--
50805,155.591002,-29.555899,G8III+A/F,7.55,2865,2,0.00069808,2879,4,0.001389371,2880,6,0.002083333,2861,14,0.004893394,2876,3,0.001043115
118281,359.872051,33.723858,F8,5.81,2865,2,0.00069808,2868,3,0.001046025,2864,1,0.000349162,2877,590,0.205074731,2857,717,0.250962548
35093,108.861405,40.259778,G0,9.64,2865,2,0.00069808,--,--,--,2882,3,0.001040944,2893,1,0.000345662,--,--,--
93062,284.34801,64.830608,G0,8.21,2866,2,0.000697837,2866,8,0.002791347,2871,2,0.000696621,2861,1,0.000349528,--,--,--
112222,340.927897,10.939397,F6Vn,6.52,2866,2,0.000697837,2873,7,0.002436478,2856,6,0.00210084,2868,683,0.238145049,2877,957,0.332638165
3169,10.101726,-7.656661,F8V,7.43,2867,2,0.000697593,2860,15,0.005244755,2882,1,0.000346981,--,--,--,2888,2,0.000692521
57300,176.243297,27.407137,F5,8.27,2867,2,0.000697593,2876,3,0.001043115,2855,3,0.001050788,2868,2,0.00069735,--,--,--
89937,275.264094,72.732848,F7V(metal-weak),3.58,2867,2,0.000697593,2889,2,0.000692281,2871,3,0.001044932,2857,5,0.001750088,2846,5,0.001756852
67551,207.626861,21.540661,G0,8.87,2867,2,0.000697593,2878,1,0.000347464,2875,2,0.000695652,2876,61,0.021210014,--,--,--
53229,163.327929,34.214878,K0+III-IV,3.83,2868,2,0.00069735,2874,4,0.001391788,2877,2,0.000695169,2861,14,0.004893394,2873,28,0.00974591
20978,67.49053,16.672846,K1V,9.09,2868,2,0.00069735,2878,4,0.001389854,2839,4,0.001408947,2879,9,0.003126085,--,--,--
83985,257.53433,-29.97342,G8/K0V,9.51,2868,2,0.00069735,2859,3,0.001049318,2865,1,0.00034904,2858,8,0.00279916,--,--,--
4311,13.799541,-47.405966,F7V,6.72,2868,2,0.00069735,2869,1,0.000348554,2855,1,0.000350263,2882,2,0.000693963,2887,2,0.000692761
65387,201.002011,-64.535669,G5IIb,4.52,2868,2,0.00069735,--,--,--,2857,1,0.000350018,2854,984,0.344779257,2864,778,0.271648045
23437,75.571083,-56.080537,G7VFe-1.4CH-1.2,7.021,2869,2,0.000697107,2880,6,0.002083333,2869,3,0.001045661,--,--,--,2866,2,0.000697837
21788,70.204447,23.809622,G5,8.84,2870,2,0.000696864,2871,4,0.001393243,2864,1,0.000349162,2866,7,0.002442428,--,--,--
31546,99.050144,74.936878,G5,9.95,2870,2,0.000696864,2872,4,0.001392758,2860,3,0.001048951,2882,7,0.002428869,--,--,--
50245,153.887797,47.369434,G0,7.72,2870,2,0.000696864,2867,1,0.000348797,2880,1,0.000347222,2858,45,0.015745276,--,--,--
63972,196.646176,-41.588443,K0II/III,5.604,2870,2,0.000696864,2884,1,0.000346741,2866,1,0.000348918,2872,598,0.20821727,2863,435,0.151938526
89269,273.246435,-39.161853,G1/2V,7.27,2871,2,0.000696621,2867,16,0.005580746,2880,1,0.000347222,2862,1,0.000349406,2854,8,0.002803083
55455,170.361631,6.634957,F8V,6.701,2871,2,0.000696621,2878,14,0.004864489,2866,3,0.001046755,--,--,--,2858,4,0.00139958
33608,104.746098,5.535187,G,8.67,2871,2,0.000696621,2865,2,0.00069808,2868,2,0.00069735,2875,20,0.006956522,--,--,--
59382,182.749061,22.861819,G4,8.06,2871,2,0.000696621,--,--,--,2858,7,0.002449265,2890,11,0.003806228,2880,15,0.005208333
117953,358.885078,3.501444,G6V,7.71,2874,2,0.000695894,2861,18,0.006291506,2879,1,0.000347343,--,--,--,2864,3,0.001047486
91381,279.567118,28.925423,G5V,8.42,2874,2,0.000695894,2854,8,0.002803083,2852,1,0.000350631,--,--,--,2888,3,0.001038781
116355,353.65918,33.497327,K0III,5.635,2874,2,0.000695894,2863,4,0.001397136,2856,3,0.00105042,2879,235,0.081625564,2862,289,0.100978337
113517,344.855686,72.712087,F5,7.86,2874,2,0.000695894,2883,1,0.000346861,2894,1,0.000345543,2872,406,0.141364903,--,--,--
113283,344.100223,-31.565565,K4V,6.48,2875,2,0.000695652,2870,7,0.002439024,2858,2,0.00069979,2879,28,0.009725599,2879,30,0.010420285
9299,29.866025,-0.253023,G2/3V,8.85,2876,2,0.00069541,2863,4,0.001397136,2860,1,0.00034965,2873,7,0.002436478,--,--,--
42488,129.932502,5.764275,G1V,7.25,2876,2,0.00069541,2858,2,0.00069979,2872,1,0.000348189,2863,542,0.189311911,2865,438,0.152879581
68458,210.225276,-6.746199,F6V,8.64,2877,2,0.000695169,2866,5,0.001744592,2851,2,0.000701508,2873,3,0.001044205,--,--,--
56795,174.654627,5.768504,G5,9.13,2877,2,0.000695169,2858,4,0.00139958,2854,1,0.000350385,2866,4,0.001395673,--,--,--
20552,66.050874,-57.071329,G4V,6.81,2878,2,0.000694927,2863,17,0.005937827,2883,1,0.000346861,--,--,--,2865,3,0.00104712
56257,172.974644,41.439395,F8,7.36,2878,2,0.000694927,2886,16,0.005544006,2876,1,0.000347705,2873,1,0.000348068,2858,3,0.001049685
84924,260.330704,-51.122794,G1V,7.79,2878,2,0.000694927,2854,9,0.003153469,2870,3,0.001045296,2874,7,0.00243563,2858,5,0.001749475
5447,17.433013,35.620557,M0+IIIa,2.05,2878,2,0.000694927,--,--,--,2875,3,0.001043478,2859,64,0.022385449,2851,1,0.000350754
102523,311.647826,59.852632,G0,8.57,2880,2,0.000694444,2865,6,0.002094241,2864,7,0.002444134,2879,8,0.002778743,2857,24,0.00840042
93518,285.68498,-0.711224,G5V,8.35,2880,2,0.000694444,2877,5,0.001737921,2877,7,0.00243309,2861,25,0.008738203,2868,12,0.0041841
92532,282.854913,38.626571,F8,7.147,2881,2,0.000694203,2884,22,0.007628294,2857,21,0.007350368,2876,10,0.003477051,2856,29,0.010154062
89112,272.807335,-45.954419,K0III,4.521,2881,2,0.000694203,2850,1,0.000350877,2869,2,0.000697107,2843,44,0.015476609,2860,35,0.012237762
117404,357.088839,-27.897502,G8.5V,8.62,2882,2,0.000693963,2868,15,0.005230126,2875,13,0.004521739,2863,6,0.002095704,2848,7,0.002457865
34567,107.397455,25.728648,G6V,7.062,2882,2,0.000693963,2854,1,0.000350385,2858,1,0.000349895,2872,414,0.144150418,2882,442,0.153365718
88637,271.457111,21.445898,G0V+G5V,7.096,2882,2,0.000693963,2856,1,0.00035014,2867,2,0.000697593,2881,44,0.015272475,2883,27,0.009365245
62925,193.42775,-27.40429,G0V,7.7,2883,2,0.000693722,2868,5,0.001743375,2875,1,0.000347826,2863,15,0.00523926,--,--,--
98049,298.874111,-29.097004,G5V,8.48,2883,2,0.000693722,2881,1,0.000347102,2874,3,0.001043841,2862,20,0.00698812,--,--,--
27928,88.642156,-9.392722,K4V,10.71,2884,2,0.000693481,2867,2,0.000697593,2874,8,0.002783577,2846,14,0.004919185,2870,33,0.011498258
64747,199.046873,35.885869,G2.V,8.31,2886,2,0.000693001,--,--,--,2871,4,0.001393243,2876,19,0.006606398,2868,6,0.00209205
21276,68.476103,64.633194,G0Ve,7.75,2887,2,0.000692761,2880,4,0.001388889,2889,6,0.002076843,2880,3,0.001041667,--,--,--
79682,243.938945,-84.124533,G3V,8.75,2887,2,0.000692761,2840,3,0.001056338,2844,9,0.003164557,2878,8,0.002779708,2869,7,0.002439875
45325,138.560665,33.816914,G5,8.28,2891,2,0.000691802,2864,4,0.001396648,2857,4,0.00140007,2871,7,0.002438175,--,--,--
10119,32.534456,-60.758157,F7WF3,9.32,2892,2,0.000691563,--,--,--,2872,2,0.000696379,2870,18,0.006271777,--,--,--
91120,278.810387,41.581555,F5,7.15,2893,2,0.000691324,2867,3,0.00104639,2838,1,0.000352361,2871,3,0.001044932,--,--,--
32423,101.521053,32.555677,K3V,8.79,2894,2,0.000691085,2877,2,0.000695169,2878,2,0.000694927,--,--,--,2858,1,0.000349895
66514,204.508139,39.178068,G5.V,7.78,2901,2,0.000689417,2870,5,0.00174216,2861,2,0.000699056,2854,3,0.001051156,--,--,--
96781,295.078002,-54.417789,K0III,6.26,2834,1,0.000352858,2861,5,0.001747641,2874,4,0.001391788,2859,7,0.002448409,2870,14,0.004878049
62632,192.50724,-7.197474,G5V,8.25,2837,1,0.000352485,2861,1,0.000349528,2858,1,0.000349895,2866,20,0.006978367,--,--,--
95622,291.740542,-0.911941,G6IV,8,2848,1,0.000351124,2874,1,0.000347947,2877,1,0.000347584,2865,183,0.063874346,2876,285,0.099095967
87479,268.106642,11.991369,G5,8.4,2849,1,0.000351,--,--,--,2866,2,0.000697837,2871,186,0.064785789,--,--,--
7924,25.462942,45.220867,G8V,8.6,2849,1,0.000351,--,--,--,2866,1,0.000348918,2870,45,0.015679443,--,--,--
90427,276.75681,9.209597,G5,7.4,2850,1,0.000350877,2869,1,0.000348554,2857,5,0.001750088,2847,36,0.012644889,2857,63,0.022051103
26688,85.072627,-19.227156,F2IV/V,7.71,2852,1,0.000350631,2864,3,0.001047486,2882,1,0.000346981,--,--,--,--,--,--
91645,280.334803,4.558163,F7V,7.06,2854,1,0.000350385,2853,3,0.001051525,2875,4,0.001391304,2876,234,0.081363004,2885,112,0.03882149
6575,21.116668,39.062067,G5,8.39,2854,1,0.000350385,--,--,--,2881,1,0.000347102,--,--,--,2872,3,0.001044568
12485,40.167062,-69.233003,F9IIIm-2,6.59,2855,1,0.000350263,2863,3,0.001047852,2883,2,0.000693722,--,--,--,--,--,--
62363,191.701863,43.151864,F8II,7.95,2855,1,0.000350263,2869,3,0.001045661,2861,2,0.000699056,2854,7,0.002452698,--,--,--
118123,359.39769,-65.77556,G5VFe-0.9,8.21,2857,1,0.000350018,2864,5,0.00174581,2876,11,0.003824757,2881,4,0.001388407,2850,7,0.00245614
103389,314.197214,-26.296376,F6V,5.7,2858,1,0.000349895,2870,7,0.002439024,2865,17,0.005933682,2872,6,0.002089136,2867,7,0.002441577
94949,289.820857,14.177573,F8IV,7.5,2858,1,0.000349895,2867,3,0.00104639,2894,2,0.000691085,2868,7,0.002440725,--,--,--
116082,352.832191,52.410696,F6VgF4mA9,7.57,2858,1,0.000349895,2873,1,0.000348068,2870,2,0.000696864,--,--,--,2854,1,0.000350385
61061,187.726185,0.664783,G5V,8.49,2858,1,0.000349895,2875,1,0.000347826,2862,1,0.000349406,2867,29,0.010115103,--,--,--
51523,157.840923,-53.715484,F9VFe-0.8CH-0.7,4.89,2859,1,0.000349773,2891,7,0.002421308,2866,12,0.00418702,2854,17,0.005956552,2859,73,0.025533403
40093,122.840221,38.731313,G0IV,6.612,2859,1,0.000349773,2856,3,0.00105042,2886,1,0.0003465,2865,1535,0.535776614,2867,1471,0.513079874
6778,21.784993,41.186406,G0,8.74,2859,1,0.000349773,2858,1,0.000349895,2854,2,0.000700771,2870,76,0.026480836,--,--,--
29991,94.701399,6.72545,F6V,7.95,2859,1,0.000349773,2870,1,0.000348432,2876,1,0.000347705,2859,74,0.025883176,2869,50,0.017427675
38459,118.173809,-37.979752,K1III,8.44,2859,1,0.000349773,2881,1,0.000347102,2883,1,0.000346861,2867,15,0.00523195,--,--,--
99140,301.914071,-20.832829,G3/5V,8.27,2859,1,0.000349773,--,--,--,2870,2,0.000696864,2869,272,0.094806553,--,--,--
24829,79.842231,-50.605967,F6IV,5.45,2860,1,0.00034965,2872,13,0.004526462,2869,2,0.000697107,2875,470,0.163478261,2873,348,0.121127741
48119,147.166658,-56.41189,K0III,6.054,2860,1,0.00034965,2873,5,0.001740341,2858,2,0.00069979,2884,853,0.295769764,2864,790,0.275837989
113829,345.770737,20.918576,G1VCH-0.4(k),6.616,2861,1,0.000349528,2863,1,0.000349284,2879,3,0.001042028,2852,911,0.319424965,2875,755,0.262608696
42581,130.182361,-11.927195,G5IV/V,7.59,2861,1,0.000349528,--,--,--,2866,1,0.000348918,2880,186,0.064583333,--,--,--
37240,114.723561,-51.08336,F8IVm-2,8.25,2862,1,0.000349406,2888,1,0.00034626,2880,3,0.001041667,--,--,--,--,--,--
57080,175.516511,12.284913,F6V,7.08,2862,1,0.000349406,--,--,--,2875,2,0.000695652,2878,1,0.000347464,--,--,--
84643,259.56184,-0.764745,F6V,7.92,2863,1,0.000349284,2845,5,0.001757469,2879,2,0.000694686,2868,7,0.002440725,--,--,--
115958,352.401436,-6.835753,G1/2V,8.26,2863,1,0.000349284,2881,5,0.001735509,2849,2,0.000702001,2862,7,0.002445842,--,--,--
63636,195.63941,32.433251,G4V,7.52,2863,1,0.000349284,--,--,--,2869,4,0.001394214,2844,1,0.000351617,2863,12,0.004191408
43981,134.3433,54.846177,F8,7.84,2863,1,0.000349284,--,--,--,2860,1,0.00034965,2852,1,0.000350631,--,--,--
52939,162.397509,-29.994421,G0/1V,7.85,2864,1,0.000349162,2878,1,0.000347464,2840,3,0.001056338,2864,7,0.002444134,--,--,--
103892,315.762608,1.532061,F5/6V,6.25,2864,1,0.000349162,--,--,--,2857,1,0.000350018,2852,529,0.185483871,2873,869,0.302471284
10061,32.376008,-41.387285,G3IV,8.23,2865,1,0.00034904,2867,4,0.001395187,2876,2,0.00069541,2871,7,0.002438175,--,--,--
92771,283.55983,41.225794,F5IV,7.33,2865,1,0.00034904,2886,2,0.000693001,2857,7,0.002450123,2880,15,0.005208333,2858,3,0.001049685
4804,15.41506,7.305293,G0,7.75,2865,1,0.00034904,2864,1,0.000349162,2847,1,0.000351247,--,--,--,2872,1,0.000348189
17655,56.720065,41.859391,F8,8.27,2865,1,0.00034904,--,--,--,2879,2,0.000694686,2847,5,0.001756235,2867,1,0.000348797
51610,158.14004,-44.618504,G6/8III,5.911,2865,1,0.00034904,--,--,--,2866,1,0.000348918,2891,1099,0.380145278,2855,1319,0.461996497
11349,36.507318,5.779629,G9,7.923,2866,1,0.000348918,2875,4,0.001391304,2891,3,0.001037703,2869,1,0.000348554,2872,1,0.000348189
92984,284.154887,4.265129,G1V,6.71,2866,1,0.000348918,--,--,--,2857,3,0.001050053,2877,244,0.084810567,2865,183,0.063874346
80366,246.082541,-13.641657,K3-V(k),8.382,2866,1,0.000348918,--,--,--,2879,1,0.000347343,2857,15,0.005250263,2873,5,0.001740341
36152,111.709384,21.535645,F6V,6.54,2867,1,0.000348797,2871,1,0.000348311,2876,2,0.00069541,--,--,--,--,--,--
114430,347.613365,43.544273,F5V,6,2867,1,0.000348797,--,--,--,2863,2,0.000698568,2841,327,0.115100317,2860,269,0.094055944
66290,203.797547,22.49971,F5V,6.99,2868,1,0.000348675,2855,3,0.001050788,2868,1,0.000348675,--,--,--,--,--,--
91215,279.114038,-4.575186,G3V,7.86,2868,1,0.000348675,2864,2,0.000698324,2862,2,0.000698812,2864,578,0.201815642,2862,555,0.193920335
68133,209.219609,-27.661818,F3V,7.91,2869,1,0.000348554,2879,4,0.001389371,2874,3,0.001043841,2874,7,0.00243563,--,--,--
109266,332.056014,-61.640279,F5/6V,8.27,2869,1,0.000348554,2886,2,0.000693001,2876,3,0.001043115,2863,9,0.003143556,2874,33,0.011482255
82930,254.217369,-60.956833,K0.5V,8.3,2869,1,0.000348554,2857,1,0.000350018,2869,2,0.000697107,--,--,--,2853,2,0.000701016
83301,255.364251,-25.287543,F3V,8.33,2870,1,0.000348432,2869,5,0.001742768,2871,2,0.000696621,2882,1,0.000346981,2865,3,0.00104712
33628,104.79208,-7.108881,K1IIIBa1,8.95,2870,1,0.000348432,2878,3,0.001042391,2868,1,0.000348675,2873,63,0.021928298,2882,37,0.012838307
25541,81.912025,34.475892,K3IIIFe1,5.072,2870,1,0.000348432,2877,2,0.000695169,2860,5,0.001748252,2883,8,0.002774887,2871,10,0.003483107
53244,163.356802,-44.411331,F7/8V,8.1,2870,1,0.000348432,2879,1,0.000347343,2853,3,0.001051525,--,--,--,--,--,--
104214,316.724762,38.749415,K5V,5.21,2870,1,0.000348432,--,--,--,2849,4,0.001404001,2887,261,0.090405265,2859,156,0.054564533
18844,60.612365,-61.356953,G2V,6.73,2871,1,0.000348311,2872,19,0.006615599,2862,4,0.001397624,2864,43,0.015013966,2861,49,0.017126879
18606,59.718309,-5.469946,K0/1III,5.843,2871,1,0.000348311,2889,18,0.00623053,2876,3,0.001043115,2863,2,0.000698568,2865,38,0.013263525
51312,157.21413,34.885675,G2IV,7.83,2871,1,0.000348311,2870,4,0.001393728,2875,2,0.000695652,2864,7,0.002444134,--,--,--
44458,135.86286,37.84098,G0,7.044,2871,1,0.000348311,2859,2,0.000699545,2862,2,0.000698812,2888,692,0.239612188,2863,799,0.27907789
8346,26.909919,-26.750024,G9V,8.98,2871,1,0.000348311,2873,1,0.000348068,2866,3,0.001046755,2867,33,0.01151029,2891,49,0.016949153
71284,218.670073,29.745127,F4VkF2mF1,4.47,2872,1,0.000348189,2895,5,0.001727116,2877,1,0.000347584,2849,5,0.001755002,2874,3,0.001043841
8070,25.919685,63.8234,K5.5V,8.41,2872,1,0.000348189,2862,4,0.001397624,2877,3,0.001042753,2877,513,0.17831074,2858,521,0.182295311
1541,4.803292,13.577004,F8,8.18,2872,1,0.000348189,2877,2,0.000695169,2864,2,0.000698324,2873,33,0.011486251,--,--,--
12200,39.277375,32.891092,F7V,6.233,2872,1,0.000348189,2884,1,0.000346741,2871,1,0.000348311,2868,255,0.088912134,2859,218,0.076250437
116783,355.014233,26.801989,F8/9IV,7.55,2872,1,0.000348189,--,--,--,2855,1,0.000350263,2880,45,0.015625,--,--,--
93772,286.448765,6.546812,F6IV-V,6.919,2873,1,0.000348068,2869,5,0.001742768,2897,1,0.000345185,2867,487,0.169863969,2868,505,0.176080893
108490,329.670136,29.812628,G0Vmetal-weak,6.96,2873,1,0.000348068,2861,2,0.000699056,2882,3,0.001040944,--,--,--,--,--,--
79308,242.785162,47.542333,G5,8.3,2873,1,0.000348068,2865,1,0.00034904,2869,2,0.000697107,--,--,--,--,--,--
65268,200.642321,26.115707,F5V,7.666,2873,1,0.000348068,2868,1,0.000348675,2875,1,0.000347826,--,--,--,2861,1,0.000349528
108543,329.824634,-38.395095,K1II/III,5.504,2873,1,0.000348068,2879,1,0.000347343,2871,1,0.000348311,2890,412,0.142560554,2867,397,0.138472271
22393,72.303526,31.437373,K2III,5.577,2873,1,0.000348068,--,--,--,2844,1,0.000351617,2867,357,0.124520405,2885,438,0.151819757
72797,223.196997,-33.614662,K1V,9.28,2874,1,0.000347947,2875,4,0.001391304,2864,7,0.002444134,2862,6,0.002096436,2872,10,0.003481894
56998,175.260291,-44.405188,K4.5V(k),7.762,2874,1,0.000347947,2889,4,0.001384562,2876,2,0.00069541,2852,13,0.004558205,2870,15,0.005226481
1495,4.665142,22.879728,G8IV,7.14,2874,1,0.000347947,2859,1,0.000349773,2880,1,0.000347222,--,--,--,--,--,--
92666,283.246462,37.317635,F5V,7.98,2874,1,0.000347947,--,--,--,2881,4,0.001388407,2870,57,0.019860627,2875,58,0.020173913
97720,297.887219,50.654313,F4V,7.83,2874,1,0.000347947,--,--,--,2870,2,0.000696864,2881,130,0.045123221,2864,80,0.027932961
30067,94.91739,16.01325,F8V,6.62,2874,1,0.000347947,--,--,--,2849,1,0.000351,--,--,--,--,--,--
104217,316.730298,38.742016,K7V,6.03,2875,1,0.000347826,2858,4,0.00139958,2869,1,0.000348554,2868,331,0.115411437,2873,733,0.255134006
90586,277.266384,43.939287,G5,7.52,2875,1,0.000347826,2864,1,0.000349162,2869,3,0.001045661,2879,931,0.323376172,2865,771,0.269109948
84497,259.124252,-27.565541,G1V,8.21,2875,1,0.000347826,2886,1,0.0003465,2871,4,0.001393243,2857,1165,0.407770389,2874,912,0.317327766
1137,3.554514,35.418079,F5V,8.08,2876,1,0.000347705,2860,3,0.001048951,2872,3,0.001044568,2862,214,0.074772886,2855,193,0.067600701
11218,36.097134,-3.104035,F6V,7.2,2876,1,0.000347705,2867,2,0.000697593,2868,2,0.00069735,--,--,--,2868,1,0.000348675
59879,184.2139,86.435819,F4V,6.33,2876,1,0.000347705,2893,2,0.000691324,2870,3,0.001045296,--,--,--,--,--,--
68495,210.331754,13.732681,G8III-IV,7.15,2876,1,0.000347705,2874,1,0.000347947,2869,1,0.000348554,--,--,--,--,--,--
27793,88.223509,39.193993,G0,8.79,2876,1,0.000347705,--,--,--,2867,3,0.00104639,2883,141,0.048907388,--,--,--
50513,154.749146,51.405486,G0,6.82,2877,1,0.000347584,2878,12,0.004169562,2838,6,0.002114165,2853,159,0.05573081,2859,108,0.037775446
37202,114.635577,-38.781488,G8III,6.2,2878,1,0.000347464,2877,1,0.000347584,2863,1,0.000349284,2860,301,0.105244755,2865,103,0.035951134
95401,291.095857,5.564437,G0V,7.77,2878,1,0.000347464,--,--,--,2880,2,0.000694444,2876,141,0.049026426,--,--,--
39616,121.433411,68.381587,F7V,8.15,2878,1,0.000347464,--,--,--,2850,1,0.000350877,2846,2,0.000702741,--,--,--
19435,62.429949,35.977387,K0,8,2878,1,0.000347464,--,--,--,2874,1,0.000347947,--,--,--,--,--,--
106586,323.807052,-34.329712,F7Vm-1,6.86,2879,1,0.000347343,--,--,--,2864,1,0.000349162,2886,1,0.0003465,2873,1,0.000348068
17032,54.768571,9.652837,G,9.03,2879,1,0.000347343,--,--,--,2879,1,0.000347343,2871,5,0.001741553,--,--,--
18170,58.29186,17.327084,F2V:,5.946,2880,1,0.000347222,2851,25,0.008768853,2864,14,0.004888268,2857,119,0.041652083,2878,108,0.03752606
64781,199.152945,18.903276,K0III,6.72,2880,1,0.000347222,2881,3,0.001041305,2877,2,0.000695169,2864,50,0.017458101,2853,73,0.025587101
109086,331.467489,12.546522,G5,8.66,2880,1,0.000347222,2890,1,0.000346021,2890,1,0.000346021,2876,1674,0.582058414,2870,1388,0.483623693
74075,227.063316,-59.954616,G5/8,8.79,2881,1,0.000347102,2875,3,0.001043478,2865,10,0.003490401,2890,9,0.003114187,2874,20,0.006958942
100925,306.934345,-30.867846,G8V,6.62,2882,1,0.000346981,2893,15,0.005184929,2860,3,0.001048951,2855,33,0.011558669,2871,43,0.01497736
22203,71.626611,15.472053,G5,8.28,2883,1,0.000346861,2873,4,0.001392273,2887,3,0.001039141,2888,7,0.002423823,--,--,--
86101,263.947606,19.843762,G8III,6.52,2885,1,0.00034662,2850,1,0.000350877,2878,2,0.000694927,2869,6,0.002091321,2885,6,0.002079723
40169,123.056438,2.289219,F5V,7.92,2886,1,0.0003465,2880,2,0.000694444,2866,1,0.000348918,2863,985,0.344044708,2873,789,0.274625827
100511,305.718203,14.551099,F7V,6.167,2886,1,0.0003465,--,--,--,2850,1,0.000350877,2879,475,0.164987843,2866,188,0.06559665
49615,151.890868,-6.439198,F7/8V,7.72,2887,1,0.00034638,2880,10,0.003472222,2849,9,0.003159003,2866,9,0.003140265,2858,7,0.002449265
63354,194.729636,5.106465,G0,8.13,2887,1,0.00034638,2882,5,0.001734906,2864,1,0.000349162,2859,3,0.001049318,--,--,--
104344,317.071518,43.747707,F8V,7.88,2887,1,0.00034638,2863,3,0.001047852,2883,3,0.001040583,2884,376,0.13037448,2847,579,0.20337197
1297,4.060968,35.178317,G,8.92,2887,1,0.00034638,2856,2,0.00070028,2874,1,0.000347947,2872,6,0.002089136,--,--,--
61326,188.480365,-6.777727,F6V,8.05,2888,1,0.00034626,2869,1,0.000348554,2848,2,0.000702247,2852,29,0.010168303,--,--,--
50384,154.310579,23.106218,F6V,5.82,2889,1,0.000346141,2859,8,0.002798181,2869,3,0.001045661,2863,4,0.001397136,2872,5,0.001740947
96285,293.666001,4.582514,K8V,9.326,2896,1,0.000345304,2884,3,0.001040222,2858,1,0.000349895,2867,148,0.051621904,2879,227,0.078846822
75663,231.876137,-10.962531,F8V,8.14,2899,1,0.000344947,2873,4,0.001392273,2871,2,0.000696621,2858,7,0.002449265,--,--,--
20261,65.151293,15.095451,F0IV-V,5.242,--,--,--,2863,9,0.003143556,2863,2,0.000698568,2871,20,0.006966214,2851,20,0.007015082
40035,122.665944,-13.799207,F6.5V,5.54,--,--,--,2875,9,0.003130435,2875,2,0.000695652,2858,84,0.029391183,2871,68,0.023685127
16930,54.468616,5.64133,F8,7.78,--,--,--,2862,7,0.002445842,2882,2,0.000693963,2848,57,0.020014045,2867,22,0.007673526
108193,328.793579,-69.020615,G6V,8.97,--,--,--,2868,6,0.00209205,2868,10,0.00348675,2886,6,0.002079002,2872,11,0.003830084
63458,195.042865,34.998418,G0,7.76,--,--,--,2871,6,0.002089864,2886,6,0.002079002,--,--,--,2858,2,0.00069979
69176,212.399146,-44.366996,F7VWPSR,9.23,--,--,--,2874,5,0.001739736,2845,2,0.000702988,2862,2,0.000698812,2879,3,0.001042028
47908,146.462805,23.774253,G1II,2.98,--,--,--,2882,5,0.001734906,2874,24,0.008350731,--,--,--,--,--,--
79434,243.179815,43.649585,F8,8.13,--,--,--,2858,4,0.00139958,2870,1,0.000348432,--,--,--,2881,1,0.000347102
41569,127.138198,6.964863,F5,7.15,--,--,--,2870,4,0.001393728,2869,1,0.000348554,2867,262,0.091384723,2861,195,0.068157987
1823,5.769742,-65.121145,F8/G0V,7.89,--,--,--,2871,4,0.001393243,2878,1,0.000347464,2870,12,0.004181185,2881,4,0.001388407
43557,133.068298,8.062917,G0V,6.59,--,--,--,2857,3,0.001050053,2860,3,0.001048951,2859,363,0.126967471,2865,446,0.155671902
51784,158.70924,-3.899689,F7V,6.67,--,--,--,2858,3,0.001049685,2856,3,0.00105042,2875,14,0.004869565,--,--,--
98431,299.992942,-48.975292,F8/G0(III)W(P),8.56,--,--,--,2859,3,0.001049318,2882,1,0.000346981,2851,1,0.000350754,2879,1,0.000347343
101620,308.928589,3.302852,F7V,7.42,--,--,--,2860,3,0.001048951,2878,1,0.000347464,2864,197,0.068784916,2873,110,0.038287504
108901,330.897811,4.391114,F3V,8.32,--,--,--,2871,3,0.001044932,2891,1,0.000345901,2874,155,0.053931802,2878,172,0.059763725
60039,184.692419,19.168111,G0V,8.04,--,--,--,2881,3,0.001041305,2868,2,0.00069735,2872,7,0.002437326,--,--,--
113174,343.761034,37.076828,F4V((metal-weak)),5.914,--,--,--,2882,3,0.001040944,2862,3,0.001048218,2885,55,0.019064125,2854,103,0.036089699
58443,179.762849,-4.777481,G3V,9.01,--,--,--,2893,3,0.001036986,2880,1,0.000347222,2873,12,0.004176819,2872,3,0.001044568
114834,348.917796,1.308264,F7V,6.76,--,--,--,2853,2,0.000701016,2865,1,0.00034904,2872,163,0.056754875,2845,120,0.042179262
43625,133.275399,52.39023,F5,6.99,--,--,--,2858,2,0.00069979,2874,1,0.000347947,--,--,--,--,--,--
76201,233.478299,-25.110501,G0/1V,7.63,--,--,--,2858,2,0.00069979,2876,1,0.000347705,2865,3,0.00104712,--,--,--
44116,134.774939,-0.623853,F3V,8.5,--,--,--,2860,2,0.000699301,2875,1,0.000347826,--,--,--,2866,1,0.000348918
68796,211.237793,74.573582,G2V,8.22,--,--,--,2861,2,0.000699056,2870,1,0.000348432,--,--,--,2863,1,0.000349284
29001,91.788437,16.55608,F5,7.35,--,--,--,2862,2,0.000698812,2882,1,0.000346981,2863,1,0.000349284,--,--,--
12118,39.032381,-10.918832,G3V,9.78,--,--,--,2863,2,0.000698568,2860,1,0.00034965,2855,20,0.007005254,--,--,--
42753,130.692546,31.862602,F8,7.19,--,--,--,2864,2,0.000698324,2858,2,0.00069979,2861,524,0.183152744,2890,553,0.191349481
70434,216.128164,-14.790683,F7V,8.27,--,--,--,2864,2,0.000698324,2868,1,0.000348675,2858,3,0.001049685,--,--,--
34085,106.016391,75.227534,F8V,7.12,--,--,--,2864,2,0.000698324,2879,1,0.000347343,2876,5,0.001738526,--,--,--
60019,184.633828,-8.904416,G0V,7.49,--,--,--,2865,2,0.00069808,2881,1,0.000347102,--,--,--,--,--,--
39528,121.178132,24.330238,G5,8.4,--,--,--,2872,2,0.000696379,2852,1,0.000350631,2858,192,0.067179846,--,--,--
400,1.23467,23.269629,G9V,7.81,--,--,--,2873,2,0.000696136,2880,2,0.000694444,2867,3,0.00104639,2874,3,0.001043841
54307,166.651638,3.079253,G2V,8.74,--,--,--,2873,2,0.000696136,2868,1,0.000348675,2872,15,0.005222841,--,--,--
61901,190.27701,15.37662,K4.5V,7.9,--,--,--,2876,2,0.00069541,2887,1,0.00034638,2866,1019,0.355547802,2862,1144,0.399720475
90075,275.728483,14.969809,G2V,8.58,--,--,--,2879,2,0.000694686,2867,2,0.000697593,2852,9,0.00315568,--,--,--
55761,171.38243,42.632886,F8,7.87,--,--,--,2880,2,0.000694444,2873,1,0.000348068,2827,1,0.000353732,--,--,--
8121,26.093326,-20.596147,G3V,8.12,--,--,--,2883,2,0.000693722,2853,1,0.000350508,2864,4,0.001396648,--,--,--
27922,88.62564,-19.704344,G8VFe-0.7,7.465,--,--,--,2885,2,0.000693241,2866,2,0.000697837,--,--,--,--,--,--
51128,156.673233,48.081776,G5,8.35,--,--,--,2885,2,0.000693241,2859,1,0.000349773,2857,4,0.00140007,--,--,--
69965,214.753742,-25.815429,F9VFe-1.5CH-0.7,5.87,--,--,--,2885,2,0.000693241,2878,1,0.000347464,2864,2,0.000698324,2882,1,0.000346981
43543,133.023047,47.563801,G2V.,8.18,--,--,--,2830,1,0.000353357,2871,1,0.000348311,2844,7,0.002461322,2871,15,0.00522466
1411,4.418092,37.537642,G5,9.061,--,--,--,2849,1,0.000351,2874,1,0.000347947,2864,15,0.00523743,--,--,--
89505,273.972303,30.399868,K0,6.78,--,--,--,2851,1,0.000350754,2879,3,0.001042028,2872,20,0.006963788,2875,15,0.005217391
41544,127.077157,56.601481,F2IV,7.73,--,--,--,2855,1,0.000350263,2863,3,0.001047852,2869,14,0.004879749,2868,15,0.005230126
60706,186.626675,18.890381,G5,9.05,--,--,--,2855,1,0.000350263,2877,1,0.000347584,2865,42,0.014659686,--,--,--
79165,242.360951,11.57446,G0,7.44,--,--,--,2861,1,0.000349528,2868,3,0.001046025,--,--,--,--,--,--
90657,277.469817,9.198928,F5,7.86,--,--,--,2861,1,0.000349528,2863,1,0.000349284,2878,146,0.050729673,2892,145,0.050138313
110097,334.538554,-1.122308,G5V,9.07,--,--,--,2862,1,0.000349406,2872,1,0.000348189,2861,5,0.001747641,--,--,--
95446,291.233908,31.801201,G0,8.19,--,--,--,2865,1,0.00034904,2860,1,0.00034965,2859,1,0.000349773,--,--,--
53252,163.373051,-20.138731,F6IV-,5.24,--,--,--,2866,1,0.000348918,2884,1,0.000346741,2869,19,0.006622517,2875,21,0.007304348
22446,72.450128,23.395763,G4V,8.5,--,--,--,2867,1,0.000348797,2864,2,0.000698324,2849,7,0.002457002,--,--,--
105406,320.255937,40.34502,F8V,6.4,--,--,--,2867,1,0.000348797,2879,1,0.000347343,2865,60,0.020942408,2880,73,0.025347222
45859,140.262531,51.306011,G5,7.8,--,--,--,2868,1,0.000348675,2867,3,0.00104639,--,--,--,2874,1,0.000347947
23399,75.438841,42.344232,F8V,8.11,--,--,--,2868,1,0.000348675,2869,3,0.001045661,2871,313,0.109021247,2856,169,0.059173669
35310,109.410449,9.292085,G0IV-V,6.77,--,--,--,2868,1,0.000348675,2872,2,0.000696379,2872,579,0.201601671,2874,569,0.197981907
20146,64.783365,17.524752,G8V,8.427,--,--,--,2868,1,0.000348675,2891,1,0.000345901,2871,7,0.002438175,--,--,--
92555,282.908776,60.434113,G0,8.32,--,--,--,2870,1,0.000348432,2882,1,0.000346981,2860,7,0.002447552,--,--,--
6497,20.858286,-14.206922,G3V,8.14,--,--,--,2871,1,0.000348311,2868,2,0.00069735,2862,7,0.002445842,--,--,--
37327,114.940462,-12.512776,G3V,8.33,--,--,--,2872,1,0.000348189,2865,2,0.00069808,2873,25,0.008701706,2855,190,0.066549912
52968,162.49379,-7.482418,G8IV,7.99,--,--,--,2873,1,0.000348068,2876,4,0.001390821,2870,3,0.001045296,2860,7,0.002447552
14774,47.680578,-6.526006,F8/G0V,8.05,--,--,--,2875,1,0.000347826,2884,3,0.001040222,2883,7,0.002428026,--,--,--
55909,171.897257,-55.904105,F6V,8.65,--,--,--,2875,1,0.000347826,2850,2,0.000701754,--,--,--,--,--,--
5335,17.052019,21.977007,G5,7.65,--,--,--,2875,1,0.000347826,2847,1,0.000351247,--,--,--,2867,4,0.001395187
22175,71.568741,3.268776,G5VFe-0.4,7.83,--,--,--,2876,1,0.000347705,2874,1,0.000347947,2876,15,0.005215577,--,--,--
101597,308.859261,11.357145,G8,8.48,--,--,--,2877,1,0.000347584,2854,2,0.000700771,2877,5,0.001737921,2860,2,0.000699301
44103,134.741631,44.425126,G2V,8.14,--,--,--,2881,1,0.000347102,2862,2,0.000698812,2871,77,0.026819923,--,--,--
83999,257.564817,0.481619,K0III,6.84,--,--,--,2881,1,0.000347102,2852,1,0.000350631,2856,2,0.00070028,2875,5,0.00173913
107529,326.683528,-8.007184,G8IV/V,8.27,--,--,--,2881,1,0.000347102,2868,1,0.000348675,--,--,--,--,--,--
66033,203.073051,6.353634,K0,7.9,--,--,--,2882,1,0.000346981,2858,1,0.000349895,--,--,--,--,--,--
99665,303.376054,-1.211674,G5V,8.53,--,--,--,2883,1,0.000346861,2871,1,0.000348311,2865,141,0.04921466,--,--,--
102675,312.090796,-22.740709,F7V,7.31,--,--,--,2884,1,0.000346741,2879,2,0.000694686,2872,2,0.000696379,2870,2,0.000696864
56185,172.752876,9.620137,G5,7.99,--,--,--,2891,1,0.000345901,2881,1,0.000347102,2872,77,0.026810585,--,--,--
104733,318.240155,30.809513,G3V,7.33,--,--,--,2897,1,0.000345185,2897,1,0.000345185,2862,3,0.001048218,--,--,--
81357,249.224749,22.867917,K0III,6.88,--,--,--,--,--,--,2846,4,0.001405481,2879,28,0.009725599,2884,35,0.012135922
86939,266.473841,38.881385,K0III,6.545,--,--,--,--,--,--,2859,3,0.001049318,2870,4,0.001393728,2864,9,0.003142458
92615,283.068752,43.709916,F6V,7.42,--,--,--,--,--,--,2865,3,0.00104712,2860,1,0.00034965,2865,1,0.00034904
61153,187.970324,-12.679522,G1V,8.24,--,--,--,--,--,--,2868,3,0.001046025,2879,1224,0.425147621,2859,1265,0.442462399
99281,302.305806,19.073143,K0,6.96,--,--,--,--,--,--,2890,3,0.001038062,2876,5,0.001738526,2858,7,0.002449265
117582,357.684028,41.827734,G0,8.27,--,--,--,--,--,--,2849,2,0.000702001,2889,1,0.000346141,--,--,--
55868,171.763438,21.852278,G5,7.6,--,--,--,--,--,--,2861,2,0.000699056,2876,33,0.01147427,2853,3,0.001051525
68108,209.153976,15.891096,G8III,6.826,--,--,--,--,--,--,2861,2,0.000699056,--,--,--,2873,2,0.000696136
44463,135.874973,76.397679,G4V,7.86,--,--,--,--,--,--,2869,2,0.000697107,2877,77,0.02676399,--,--,--
34267,106.5483,34.473968,G7III,5.557,--,--,--,--,--,--,2871,2,0.000696621,2879,1,0.000347343,--,--,--
104347,317.091493,39.671406,F8,8.3,--,--,--,--,--,--,2871,2,0.000696621,--,--,--,--,--,--
114354,347.396224,1.926197,F7/8V,8.16,--,--,--,--,--,--,2872,2,0.000696379,2874,32,0.011134308,2880,2,0.000694444
79545,243.474713,-6.908626,F8V,8.27,--,--,--,--,--,--,2876,2,0.00069541,2868,1,0.000348675,--,--,--
10276,33.075116,21.982674,G5,8.46,--,--,--,--,--,--,2877,2,0.000695169,--,--,--,2881,1,0.000347102
73211,224.437375,18.986898,K0,6.61,--,--,--,--,--,--,2878,2,0.000694927,2868,6,0.00209205,2867,5,0.001743983
32010,100.315465,23.957715,K3.5V,8.056,--,--,--,--,--,--,2879,2,0.000694686,2848,514,0.180477528,2865,555,0.193717277
83691,256.574635,12.606825,G5,8.51,--,--,--,--,--,--,2879,2,0.000694686,2884,325,0.112690707,--,--,--
114838,348.923607,31.675603,F8,7.6,--,--,--,--,--,--,2880,2,0.000694444,2862,1,0.000349406,--,--,--
51010,156.315109,-19.803323,G1V,8.25,--,--,--,--,--,--,2843,1,0.000351741,2883,7,0.002428026,--,--,--
20910,67.22626,55.000479,F8V,7.66,--,--,--,--,--,--,2850,1,0.000350877,2863,7,0.002444988,--,--,--
54887,168.578314,5.96445,F8,7.88,--,--,--,--,--,--,2850,1,0.000350877,2871,7,0.002438175,--,--,--
65855,202.490168,6.013532,K0,6.506,--,--,--,--,--,--,2852,1,0.000350631,--,--,--,2871,2,0.000696621
86722,265.815181,21.60919,G9V,7.5,--,--,--,--,--,--,2852,1,0.000350631,--,--,--,--,--,--
296,0.922852,-28.396193,G8.5V,8.25,--,--,--,--,--,--,2854,1,0.000350385,2859,7,0.002448409,--,--,--
52925,162.35775,41.390036,G0,7.81,--,--,--,--,--,--,2856,1,0.00035014,2872,7,0.002437326,--,--,--
109310,332.190725,39.424716,G0,8.41,--,--,--,--,--,--,2857,1,0.000350018,2883,100,0.034686091,--,--,--
111796,339.658943,33.544921,F5,8.1,--,--,--,--,--,--,2857,1,0.000350018,2873,1,0.000348068,--,--,--
21091,67.796134,11.244388,G0,8.7,--,--,--,--,--,--,2858,1,0.000349895,2872,21,0.007311978,--,--,--
104514,317.559378,20.743625,F8,8.14,--,--,--,--,--,--,2858,1,0.000349895,2898,1,0.000345066,--,--,--
56423,173.529428,65.242531,F5V,7.291,--,--,--,--,--,--,2859,1,0.000349773,2857,1,0.000350018,--,--,--
45733,139.848634,-61.737088,F7/8V,8.68,--,--,--,--,--,--,2860,1,0.00034965,--,--,--,2880,1,0.000347222
86184,264.166499,69.570747,F9IV-V,6.42,--,--,--,--,--,--,2861,1,0.000349528,2872,3,0.001044568,2872,13,0.004526462
20752,66.703413,-1.724619,G0V,8.07,--,--,--,--,--,--,2862,1,0.000349406,2834,7,0.002470007,--,--,--
43904,134.164298,33.257756,G0,7.31,--,--,--,--,--,--,2862,1,0.000349406,2881,1,0.000347102,--,--,--
56259,172.980801,58.430864,G5,8.87,--,--,--,--,--,--,2863,1,0.000349284,2860,7,0.002447552,--,--,--
59315,182.526961,-49.180738,G5V,8.199,--,--,--,--,--,--,2864,1,0.000349162,2875,5,0.00173913,2867,10,0.003487967
102611,311.910015,16.238441,F9V,7.6,--,--,--,--,--,--,2864,1,0.000349162,2871,1,0.000348311,--,--,--
73078,224.033383,43.317804,G0,7.9,--,--,--,--,--,--,2866,1,0.000348918,2873,7,0.002436478,--,--,--
106512,323.597384,13.919855,G0,8.17,--,--,--,--,--,--,2867,1,0.000348797,2861,21,0.007340091,--,--,--
76757,235.095283,54.959689,G5,8.69,--,--,--,--,--,--,2867,1,0.000348797,2872,7,0.002437326,--,--,--
75881,232.49013,32.618759,G0,8.36,--,--,--,--,--,--,2868,1,0.000348675,2856,7,0.00245098,--,--,--
6322,20.29155,-47.531045,F8IV,8.82,--,--,--,--,--,--,2869,1,0.000348554,2880,19,0.006597222,--,--,--
55368,170.061472,1.646964,G0,9.15,--,--,--,--,--,--,2869,1,0.000348554,2874,8,0.002783577,--,--,--
72097,221.231145,-58.477491,K0III,6.109,--,--,--,--,--,--,2870,1,0.000348432,2867,123,0.042901988,2863,52,0.018162766
109563,332.913994,6.193448,G0,8.51,--,--,--,--,--,--,2870,1,0.000348432,2877,11,0.003823427,2852,16,0.005610098
38747,118.992614,-9.797206,G3/5V,8.34,--,--,--,--,--,--,2871,1,0.000348311,2892,25,0.008644537,--,--,--
105857,321.607309,43.119394,F5,8.31,--,--,--,--,--,--,2872,1,0.000348189,--,--,--,--,--,--
32132,100.655962,39.920249,G0,9.23,--,--,--,--,--,--,2875,1,0.000347826,2880,20,0.006944444,--,--,--
47455,145.102968,16.968633,G0,9.08,--,--,--,--,--,--,2875,1,0.000347826,2858,7,0.002449265,--,--,--
5521,17.674602,42.931835,G7V,7.66,--,--,--,--,--,--,2875,1,0.000347826,--,--,--,--,--,--
20754,66.706376,58.240613,F7IV,8.12,--,--,--,--,--,--,2876,1,0.000347705,--,--,--,--,--,--
59735,183.756094,30.141506,F8V,8.28,--,--,--,--,--,--,2879,1,0.000347343,2850,1,0.000350877,--,--,--
5531,17.711421,67.780098,G0,6.555,--,--,--,--,--,--,2880,1,0.000347222,--,--,--,--,--,--
53212,163.259427,4.961986,G5,7.74,--,--,--,--,--,--,2883,1,0.000346861,2851,21,0.007365837,--,--,--
108602,330.009473,54.10756,F8,7.55,--,--,--,--,--,--,2883,1,0.000346861,2865,6,0.002094241,--,--,--
48701,148.986468,38.081718,G0,8.13,--,--,--,--,--,--,2888,1,0.00034626,2850,1,0.000350877,--,--,--
85979,263.59164,13.160955,G8III,6.53,--,--,--,--,--,--,2890,1,0.000346021,--,--,--,2867,2,0.000697593
72507,222.381672,-59.131814,G3V,8.53,--,--,--,--,--,--,2893,1,0.000345662,--,--,--,2878,1,0.000347464
